Estimating the Decoding Failure Rate of Binary Regular Codes Using Iterative Decoding

Providing closed-form estimates of the decoding failure rate of iterative decoders for low- and moderate-density binary parity-check codes has attracted significant interest in the research community. Recently, interest in this topic has increased due to the use of iterative decoders in post-quantum cryptosystems, where the desired decoding failure rates (DFRs) are less than or equal to $2^{-128}$ and impossible to estimate via Monte Carlo simulations. We propose a new technique that provides accurate DFR estimates for a two-iteration (parallel) bit-flipping decoder that can be used for cryptographic purposes. We estimate the bit-flipping probabilities at the second decoder iteration and the syndrome weight distribution before and after the first iteration as a function of the code parameters and error weight. We validate our results numerically by comparing the modelled and simulated syndrome weights, the incorrectly guessed error bit distribution at the end of the first iteration, and the DFR after two iterations in both the floor and waterfall regimes. Finally, we apply our method to estimate the DFR of the LEDAcrypt cryptographic system, a post-quantum key encapsulation method that employs a two-iteration bit-flipping decoder. We show that the DFR estimate resulting from the chosen code parameters can be improved by a factor larger than $2^{70}$ with respect to previous estimation techniques, when $128$-bit security is required. This allows for a $20$% reduction in public key and ciphertext sizes at no security loss. We note that our results can be applied to the post-quantum cryptosystem known as Bit Flipping Key Encapsulation (BIKE) replacing the current ``BIKE-flip decoder'' with the two-iteration decoder and consequently endowing BIKE with the property of indistinguishability under an adaptive chosen-ciphertext attack (IND-CCA$2$), provably.

==> data/10_m7_experiments/results_QC_0_v_11_t_18.csv <==
2,1,594,11,18,6,6,999856,1000000,9.99856000e-01
2,1,693,11,18,6,6,990265,1000000,9.90265000e-01
2,1,792,11,18,6,6,885847,1000000,8.85847000e-01
2,1,891,11,18,6,6,583214,1000000,5.83214000e-01
2,1,990,11,18,6,6,281009,1000000,2.81009000e-01
2,1,1100,11,18,6,6,99783,1000000,9.97830000e-02
2,1,1199,11,18,6,6,34921,1000000,3.49210000e-02
2,1,1298,11,18,6,6,12209,1000000,1.22090000e-02
2,1,1397,11,18,6,6,5358,1000000,5.35800000e-03
2,1,1496,11,18,6,6,2230,1000000,2.23000000e-03
2,1,1595,11,18,6,6,904,1000000,9.04000000e-04
2,1,1694,11,18,6,6,358,1000000,3.58000000e-04
2,1,1793,11,18,6,6,260,1000000,2.60000000e-04
2,1,1892,11,18,6,6,109,1000000,1.09000000e-04
2,1,1991,11,18,6,6,162,3000000,5.40000000e-05
2,1,2090,11,18,6,6,124,4000000,3.10000000e-05
2,1,2200,11,18,6,6,110,4000000,2.75000000e-05
2,1,2299,11,18,6,6,83,10000000,8.30000000e-06
2,1,2398,11,18,6,6,64,10000000,6.40000000e-06
2,1,2497,11,18,6,6,39,10000000,3.90000000e-06
2,1,2596,11,18,6,6,7,10000000,7.00000000e-07
2,1,2695,11,18,6,6,21,10000000,2.10000000e-06
2,1,2794,11,18,6,6,2,10000000,2.00000000e-07
2,1,2893,11,18,6,6,21,10000000,2.10000000e-06
2,1,2992,11,18,6,6,1,10000000,1.00000000e-07
2,1,3091,11,18,6,6,4,10000000,4.00000000e-07
2,1,3190,11,18,6,6,2,10000000,2.00000000e-07
2,1,3300,11,18,6,6,0,10000000,0.00000000e+00
2,1,3399,11,18,6,6,1,10000000,1.00000000e-07
2,1,3498,11,18,6,6,0,10000000,0.00000000e+00
2,1,3597,11,18,6,6,1,10000000,1.00000000e-07
2,1,3696,11,18,6,6,1,10000000,1.00000000e-07
2,1,3795,11,18,6,6,0,10000000,0.00000000e+00
2,1,3894,11,18,6,6,0,10000000,0.00000000e+00
2,1,3993,11,18,6,6,0,10000000,0.00000000e+00
2,1,4092,11,18,6,6,0,10000000,0.00000000e+00
2,1,4191,11,18,6,6,0,10000000,0.00000000e+00
2,1,4290,11,18,6,6,0,10000000,0.00000000e+00
2,1,4400,11,18,6,6,0,10000000,0.00000000e+00
2,1,4499,11,18,6,6,0,10000000,0.00000000e+00
2,1,4598,11,18,6,6,0,10000000,0.00000000e+00
2,1,4697,11,18,6,6,0,10000000,0.00000000e+00
2,1,4796,11,18,6,6,0,10000000,0.00000000e+00
2,1,4895,11,18,6,6,0,10000000,0.00000000e+00


==> data/10_m7_experiments/results_QC_0_v_13_t_18.csv <==
2,1,598,13,18,7,7,999987,1000000,9.99987000e-01
2,1,689,13,18,7,7,998402,1000000,9.98402000e-01
2,1,793,13,18,7,7,947212,1000000,9.47212000e-01
2,1,897,13,18,7,7,677095,1000000,6.77095000e-01
2,1,988,13,18,7,7,347415,1000000,3.47415000e-01
2,1,1092,13,18,7,7,110860,1000000,1.10860000e-01
2,1,1196,13,18,7,7,29342,1000000,2.93420000e-02
2,1,1300,13,18,7,7,7433,1000000,7.43300000e-03
2,1,1391,13,18,7,7,2438,1000000,2.43800000e-03
2,1,1495,13,18,7,7,741,1000000,7.41000000e-04
2,1,1599,13,18,7,7,216,1000000,2.16000000e-04
2,1,1690,13,18,7,7,112,1000000,1.12000000e-04
2,1,1794,13,18,7,7,136,4000000,3.40000000e-05
2,1,1898,13,18,7,7,103,9000000,1.14444444e-05
2,1,1989,13,18,7,7,52,10000000,5.20000000e-06
2,1,2093,13,18,7,7,27,10000000,2.70000000e-06
2,1,2197,13,18,7,7,9,10000000,9.00000000e-07
2,1,2288,13,18,7,7,8,10000000,8.00000000e-07
2,1,2392,13,18,7,7,4,10000000,4.00000000e-07
2,1,2496,13,18,7,7,0,10000000,0.00000000e+00
2,1,2600,13,18,7,7,1,10000000,1.00000000e-07
2,1,2691,13,18,7,7,0,10000000,0.00000000e+00
2,1,2795,13,18,7,7,0,10000000,0.00000000e+00
2,1,2899,13,18,7,7,0,10000000,0.00000000e+00
2,1,2990,13,18,7,7,0,10000000,0.00000000e+00
2,1,3094,13,18,7,7,0,10000000,0.00000000e+00
2,1,3198,13,18,7,7,0,10000000,0.00000000e+00
2,1,3289,13,18,7,7,0,10000000,0.00000000e+00
2,1,3393,13,18,7,7,0,10000000,0.00000000e+00
2,1,3497,13,18,7,7,0,10000000,0.00000000e+00
2,1,3588,13,18,7,7,0,10000000,0.00000000e+00
2,1,3692,13,18,7,7,0,10000000,0.00000000e+00
2,1,3796,13,18,7,7,0,10000000,0.00000000e+00
2,1,3900,13,18,7,7,0,10000000,0.00000000e+00
2,1,3991,13,18,7,7,0,10000000,0.00000000e+00
2,1,4095,13,18,7,7,0,10000000,0.00000000e+00
2,1,4199,13,18,7,7,0,10000000,0.00000000e+00
2,1,4290,13,18,7,7,0,10000000,0.00000000e+00
2,1,4394,13,18,7,7,0,10000000,0.00000000e+00
2,1,4498,13,18,7,7,0,10000000,0.00000000e+00
2,1,4589,13,18,7,7,0,10000000,0.00000000e+00
2,1,4693,13,18,7,7,0,10000000,0.00000000e+00
2,1,4797,13,18,7,7,0,10000000,0.00000000e+00
2,1,4888,13,18,7,7,0,10000000,0.00000000e+00


==> data/10_m7_experiments/results_QC_0_v_15_t_18.csv <==
2,1,600,15,18,8,8,1000000,1000000,1.00000000e+00
2,1,690,15,18,8,8,999767,1000000,9.99767000e-01
2,1,795,15,18,8,8,983590,1000000,9.83590000e-01
2,1,900,15,18,8,8,808132,1000000,8.08132000e-01
2,1,990,15,18,8,8,465878,1000000,4.65878000e-01
2,1,1095,15,18,8,8,142869,1000000,1.42869000e-01
2,1,1200,15,18,8,8,31731,1000000,3.17310000e-02
2,1,1290,15,18,8,8,8535,1000000,8.53500000e-03
2,1,1395,15,18,8,8,1822,1000000,1.82200000e-03
2,1,1500,15,18,8,8,384,1000000,3.84000000e-04
2,1,1590,15,18,8,8,121,1000000,1.21000000e-04
2,1,1695,15,18,8,8,114,3000000,3.80000000e-05
2,1,1800,15,18,8,8,78,10000000,7.80000000e-06
2,1,1890,15,18,8,8,37,10000000,3.70000000e-06
2,1,1995,15,18,8,8,11,10000000,1.10000000e-06
2,1,2100,15,18,8,8,5,10000000,5.00000000e-07
2,1,2190,15,18,8,8,2,10000000,2.00000000e-07
2,1,2295,15,18,8,8,0,10000000,0.00000000e+00
2,1,2400,15,18,8,8,0,10000000,0.00000000e+00
2,1,2490,15,18,8,8,0,10000000,0.00000000e+00
2,1,2595,15,18,8,8,0,10000000,0.00000000e+00
2,1,2700,15,18,8,8,0,10000000,0.00000000e+00
2,1,2790,15,18,8,8,0,10000000,0.00000000e+00
2,1,2895,15,18,8,8,0,10000000,0.00000000e+00
2,1,3000,15,18,8,8,0,10000000,0.00000000e+00
2,1,3090,15,18,8,8,0,10000000,0.00000000e+00
2,1,3195,15,18,8,8,0,10000000,0.00000000e+00
2,1,3300,15,18,8,8,0,10000000,0.00000000e+00
2,1,3390,15,18,8,8,0,10000000,0.00000000e+00
2,1,3495,15,18,8,8,0,10000000,0.00000000e+00
2,1,3600,15,18,8,8,0,10000000,0.00000000e+00
2,1,3690,15,18,8,8,0,10000000,0.00000000e+00
2,1,3795,15,18,8,8,0,10000000,0.00000000e+00
2,1,3900,15,18,8,8,0,10000000,0.00000000e+00
2,1,3990,15,18,8,8,0,10000000,0.00000000e+00
2,1,4095,15,18,8,8,0,10000000,0.00000000e+00
2,1,4200,15,18,8,8,0,10000000,0.00000000e+00
2,1,4290,15,18,8,8,0,10000000,0.00000000e+00
2,1,4395,15,18,8,8,0,10000000,0.00000000e+00
2,1,4500,15,18,8,8,0,10000000,0.00000000e+00
2,1,4590,15,18,8,8,0,10000000,0.00000000e+00
2,1,4695,15,18,8,8,0,10000000,0.00000000e+00
2,1,4800,15,18,8,8,0,10000000,0.00000000e+00
2,1,4890,15,18,8,8,0,10000000,0.00000000e+00


==> data/10_m7_experiments/results_QC_0_v_17_t_18.csv <==
2,1,595,17,18,9,9,1000000,1000000,1.00000000e+00
2,1,697,17,18,9,9,999981,1000000,9.99981000e-01
2,1,799,17,18,9,9,996162,1000000,9.96162000e-01
2,1,884,17,18,9,9,944671,1000000,9.44671000e-01
2,1,986,17,18,9,9,658689,1000000,6.58689000e-01
2,1,1088,17,18,9,9,256168,1000000,2.56168000e-01
2,1,1190,17,18,9,9,57081,1000000,5.70810000e-02
2,1,1292,17,18,9,9,9800,1000000,9.80000000e-03
2,1,1394,17,18,9,9,1876,1000000,1.87600000e-03
2,1,1496,17,18,9,9,314,1000000,3.14000000e-04
2,1,1598,17,18,9,9,141,2000000,7.05000000e-05
2,1,1700,17,18,9,9,113,8000000,1.41250000e-05
2,1,1785,17,18,9,9,46,10000000,4.60000000e-06
2,1,1887,17,18,9,9,19,10000000,1.90000000e-06
2,1,1989,17,18,9,9,4,10000000,4.00000000e-07
2,1,2091,17,18,9,9,0,10000000,0.00000000e+00
2,1,2193,17,18,9,9,0,10000000,0.00000000e+00
2,1,2295,17,18,9,9,0,10000000,0.00000000e+00
2,1,2397,17,18,9,9,0,10000000,0.00000000e+00
2,1,2499,17,18,9,9,0,10000000,0.00000000e+00
2,1,2584,17,18,9,9,0,10000000,0.00000000e+00
2,1,2686,17,18,9,9,0,10000000,0.00000000e+00
2,1,2788,17,18,9,9,1,10000000,1.00000000e-07
2,1,2890,17,18,9,9,0,10000000,0.00000000e+00
2,1,2992,17,18,9,9,0,10000000,0.00000000e+00
2,1,3094,17,18,9,9,0,10000000,0.00000000e+00
2,1,3196,17,18,9,9,0,10000000,0.00000000e+00
2,1,3298,17,18,9,9,0,10000000,0.00000000e+00
2,1,3400,17,18,9,9,0,10000000,0.00000000e+00
2,1,3485,17,18,9,9,0,10000000,0.00000000e+00
2,1,3587,17,18,9,9,0,10000000,0.00000000e+00
2,1,3689,17,18,9,9,0,10000000,0.00000000e+00
2,1,3791,17,18,9,9,0,10000000,0.00000000e+00
2,1,3893,17,18,9,9,0,10000000,0.00000000e+00
2,1,3995,17,18,9,9,0,10000000,0.00000000e+00
2,1,4097,17,18,9,9,0,10000000,0.00000000e+00
2,1,4199,17,18,9,9,0,10000000,0.00000000e+00
2,1,4284,17,18,9,9,0,10000000,0.00000000e+00
2,1,4386,17,18,9,9,0,10000000,0.00000000e+00
2,1,4488,17,18,9,9,0,10000000,0.00000000e+00
2,1,4590,17,18,9,9,0,10000000,0.00000000e+00
2,1,4692,17,18,9,9,0,10000000,0.00000000e+00
2,1,4794,17,18,9,9,0,10000000,0.00000000e+00
2,1,4896,17,18,9,9,0,10000000,0.00000000e+00


==> data/10_m7_experiments/results_QC_0_v_19_t_18.csv <==
2,1,589,19,18,10,10,1000000,1000000,1.00000000e+00
2,1,684,19,18,10,10,1000000,1000000,1.00000000e+00
2,1,798,19,18,10,10,999415,1000000,9.99415000e-01
2,1,893,19,18,10,10,980318,1000000,9.80318000e-01
2,1,988,19,18,10,10,818917,1000000,8.18917000e-01
2,1,1083,19,18,10,10,433320,1000000,4.33320000e-01
2,1,1197,19,18,10,10,96408,1000000,9.64080000e-02
2,1,1292,19,18,10,10,16832,1000000,1.68320000e-02
2,1,1387,19,18,10,10,2821,1000000,2.82100000e-03
2,1,1482,19,18,10,10,436,1000000,4.36000000e-04
2,1,1596,19,18,10,10,113,2000000,5.65000000e-05
2,1,1691,19,18,10,10,110,9000000,1.22222222e-05
2,1,1786,19,18,10,10,21,10000000,2.10000000e-06
2,1,1900,19,18,10,10,3,10000000,3.00000000e-07
2,1,1995,19,18,10,10,3,10000000,3.00000000e-07
2,1,2090,19,18,10,10,2,10000000,2.00000000e-07
2,1,2185,19,18,10,10,10,10000000,1.00000000e-06
2,1,2299,19,18,10,10,0,10000000,0.00000000e+00
2,1,2394,19,18,10,10,0,10000000,0.00000000e+00
2,1,2489,19,18,10,10,0,10000000,0.00000000e+00
2,1,2584,19,18,10,10,0,10000000,0.00000000e+00
2,1,2698,19,18,10,10,0,10000000,0.00000000e+00
2,1,2793,19,18,10,10,0,10000000,0.00000000e+00
2,1,2888,19,18,10,10,0,10000000,0.00000000e+00
2,1,2983,19,18,10,10,0,10000000,0.00000000e+00
2,1,3097,19,18,10,10,0,10000000,0.00000000e+00
2,1,3192,19,18,10,10,0,10000000,0.00000000e+00
2,1,3287,19,18,10,10,0,10000000,0.00000000e+00
2,1,3382,19,18,10,10,0,10000000,0.00000000e+00
2,1,3496,19,18,10,10,0,10000000,0.00000000e+00
2,1,3591,19,18,10,10,0,10000000,0.00000000e+00
2,1,3686,19,18,10,10,0,10000000,0.00000000e+00
2,1,3800,19,18,10,10,0,10000000,0.00000000e+00
2,1,3895,19,18,10,10,0,10000000,0.00000000e+00
2,1,3990,19,18,10,10,0,10000000,0.00000000e+00
2,1,4085,19,18,10,10,0,10000000,0.00000000e+00
2,1,4199,19,18,10,10,0,10000000,0.00000000e+00
2,1,4294,19,18,10,10,0,10000000,0.00000000e+00
2,1,4389,19,18,10,10,0,10000000,0.00000000e+00
2,1,4484,19,18,10,10,0,10000000,0.00000000e+00
2,1,4598,19,18,10,10,0,10000000,0.00000000e+00
2,1,4693,19,18,10,10,0,10000000,0.00000000e+00
2,1,4788,19,18,10,10,0,10000000,0.00000000e+00
2,1,4883,19,18,10,10,0,10000000,0.00000000e+00


==> data/10_m7_experiments/results_QC_0_v_9_t_18.csv <==
2,1,594,9,18,5,5,999106,1000000,9.99106000e-01
2,1,693,9,18,5,5,972134,1000000,9.72134000e-01
2,1,792,9,18,5,5,823726,1000000,8.23726000e-01
2,1,900,9,18,5,5,521789,1000000,5.21789000e-01
2,1,999,9,18,5,5,287919,1000000,2.87919000e-01
2,1,1098,9,18,5,5,135023,1000000,1.35023000e-01
2,1,1197,9,18,5,5,68086,1000000,6.80860000e-02
2,1,1296,9,18,5,5,32996,1000000,3.29960000e-02
2,1,1395,9,18,5,5,14978,1000000,1.49780000e-02
2,1,1494,9,18,5,5,7698,1000000,7.69800000e-03
2,1,1593,9,18,5,5,4332,1000000,4.33200000e-03
2,1,1692,9,18,5,5,2206,1000000,2.20600000e-03
2,1,1800,9,18,5,5,1084,1000000,1.08400000e-03
2,1,1899,9,18,5,5,768,1000000,7.68000000e-04
2,1,1998,9,18,5,5,407,1000000,4.07000000e-04
2,1,2097,9,18,5,5,253,1000000,2.53000000e-04
2,1,2196,9,18,5,5,296,1000000,2.96000000e-04
2,1,2295,9,18,5,5,189,2000000,9.45000000e-05
2,1,2394,9,18,5,5,196,2000000,9.80000000e-05
2,1,2493,9,18,5,5,197,2000000,9.85000000e-05
2,1,2592,9,18,5,5,165,2000000,8.25000000e-05
2,1,2700,9,18,5,5,108,5000000,2.16000000e-05
2,1,2799,9,18,5,5,131,6000000,2.18333333e-05
2,1,2898,9,18,5,5,133,3000000,4.43333333e-05
2,1,2997,9,18,5,5,99,10000000,9.90000000e-06
2,1,3096,9,18,5,5,76,10000000,7.60000000e-06
2,1,3195,9,18,5,5,64,10000000,6.40000000e-06
2,1,3294,9,18,5,5,45,10000000,4.50000000e-06
2,1,3393,9,18,5,5,34,10000000,3.40000000e-06
2,1,3492,9,18,5,5,25,10000000,2.50000000e-06
2,1,3600,9,18,5,5,32,10000000,3.20000000e-06
2,1,3699,9,18,5,5,18,10000000,1.80000000e-06
2,1,3798,9,18,5,5,22,10000000,2.20000000e-06
2,1,3897,9,18,5,5,5,10000000,5.00000000e-07
2,1,3996,9,18,5,5,4,10000000,4.00000000e-07
2,1,4095,9,18,5,5,9,10000000,9.00000000e-07
2,1,4194,9,18,5,5,11,10000000,1.10000000e-06
2,1,4293,9,18,5,5,4,10000000,4.00000000e-07
2,1,4392,9,18,5,5,4,10000000,4.00000000e-07
2,1,4500,9,18,5,5,2,10000000,2.00000000e-07
2,1,4599,9,18,5,5,4,10000000,4.00000000e-07
2,1,4698,9,18,5,5,3,10000000,3.00000000e-07
2,1,4797,9,18,5,5,5,10000000,5.00000000e-07
2,1,4896,9,18,5,5,1,10000000,1.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_11_t_18_th1_10.csv <==
2,1,495,11,18,10,6,998383,1000000,9.98383000e-01
2,1,594,11,18,10,6,971819,1000000,9.71819000e-01
2,1,693,11,18,10,6,850779,1000000,8.50779000e-01
2,1,792,11,18,10,6,631818,1000000,6.31818000e-01
2,1,891,11,18,10,6,398425,1000000,3.98425000e-01
2,1,990,11,18,10,6,229303,1000000,2.29303000e-01
2,1,1100,11,18,10,6,117096,1000000,1.17096000e-01
2,1,1199,11,18,10,6,62000,1000000,6.20000000e-02
2,1,1298,11,18,10,6,32983,1000000,3.29830000e-02
2,1,1397,11,18,10,6,18853,1000000,1.88530000e-02
2,1,1496,11,18,10,6,10568,1000000,1.05680000e-02
2,1,1595,11,18,10,6,5977,1000000,5.97700000e-03
2,1,1694,11,18,10,6,3680,1000000,3.68000000e-03
2,1,1793,11,18,10,6,2269,1000000,2.26900000e-03
2,1,1892,11,18,10,6,1302,1000000,1.30200000e-03
2,1,1991,11,18,10,6,830,1000000,8.30000000e-04
2,1,2090,11,18,10,6,511,1000000,5.11000000e-04
2,1,2200,11,18,10,6,345,1000000,3.45000000e-04
2,1,2299,11,18,10,6,214,1000000,2.14000000e-04
2,1,2398,11,18,10,6,181,1000000,1.81000000e-04
2,1,2497,11,18,10,6,120,1000000,1.20000000e-04
2,1,2596,11,18,10,6,176,2000000,8.80000000e-05
2,1,2695,11,18,10,6,119,2000000,5.95000000e-05
2,1,2794,11,18,10,6,117,3000000,3.90000000e-05
2,1,2893,11,18,10,6,125,4000000,3.12500000e-05
2,1,2992,11,18,10,6,105,5000000,2.10000000e-05
2,1,3091,11,18,10,6,106,6000000,1.76666667e-05
2,1,3190,11,18,10,6,116,7000000,1.65714286e-05
2,1,3300,11,18,10,6,100,10000000,1.00000000e-05
2,1,3399,11,18,10,6,77,10000000,7.70000000e-06
2,1,3498,11,18,10,6,67,10000000,6.70000000e-06
2,1,3597,11,18,10,6,57,10000000,5.70000000e-06
2,1,3696,11,18,10,6,35,10000000,3.50000000e-06
2,1,3795,11,18,10,6,38,10000000,3.80000000e-06
2,1,3894,11,18,10,6,25,10000000,2.50000000e-06
2,1,3993,11,18,10,6,16,10000000,1.60000000e-06
2,1,4092,11,18,10,6,14,10000000,1.40000000e-06
2,1,4191,11,18,10,6,11,10000000,1.10000000e-06
2,1,4290,11,18,10,6,5,10000000,5.00000000e-07
2,1,4400,11,18,10,6,8,10000000,8.00000000e-07
2,1,4499,11,18,10,6,13,10000000,1.30000000e-06
2,1,4598,11,18,10,6,11,10000000,1.10000000e-06
2,1,4697,11,18,10,6,5,10000000,5.00000000e-07
2,1,4796,11,18,10,6,6,10000000,6.00000000e-07
2,1,4895,11,18,10,6,4,10000000,4.00000000e-07
2,1,4994,11,18,10,6,1,10000000,1.00000000e-07
2,1,5093,11,18,10,6,2,10000000,2.00000000e-07
2,1,5192,11,18,10,6,2,10000000,2.00000000e-07
2,1,5291,11,18,10,6,1,10000000,1.00000000e-07
2,1,5390,11,18,10,6,5,10000000,5.00000000e-07
2,1,5500,11,18,10,6,2,10000000,2.00000000e-07
2,1,5599,11,18,10,6,0,10000000,0.00000000e+00
2,1,5698,11,18,10,6,2,10000000,2.00000000e-07
2,1,5797,11,18,10,6,1,10000000,1.00000000e-07
2,1,5896,11,18,10,6,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_11_t_18_th1_11.csv <==
2,1,495,11,18,11,6,1000000,1000000,1.00000000e+00
2,1,594,11,18,11,6,999976,1000000,9.99976000e-01
2,1,693,11,18,11,6,999011,1000000,9.99011000e-01
2,1,792,11,18,11,6,990298,1000000,9.90298000e-01
2,1,891,11,18,11,6,953022,1000000,9.53022000e-01
2,1,990,11,18,11,6,867341,1000000,8.67341000e-01
2,1,1100,11,18,11,6,718782,1000000,7.18782000e-01
2,1,1199,11,18,11,6,561850,1000000,5.61850000e-01
2,1,1298,11,18,11,6,420119,1000000,4.20119000e-01
2,1,1397,11,18,11,6,308932,1000000,3.08932000e-01
2,1,1496,11,18,11,6,219675,1000000,2.19675000e-01
2,1,1595,11,18,11,6,155667,1000000,1.55667000e-01
2,1,1694,11,18,11,6,109429,1000000,1.09429000e-01
2,1,1793,11,18,11,6,78033,1000000,7.80330000e-02
2,1,1892,11,18,11,6,54808,1000000,5.48080000e-02
2,1,1991,11,18,11,6,39501,1000000,3.95010000e-02
2,1,2090,11,18,11,6,28346,1000000,2.83460000e-02
2,1,2200,11,18,11,6,20124,1000000,2.01240000e-02
2,1,2299,11,18,11,6,14678,1000000,1.46780000e-02
2,1,2398,11,18,11,6,11161,1000000,1.11610000e-02
2,1,2497,11,18,11,6,8499,1000000,8.49900000e-03
2,1,2596,11,18,11,6,6192,1000000,6.19200000e-03
2,1,2695,11,18,11,6,4959,1000000,4.95900000e-03
2,1,2794,11,18,11,6,3714,1000000,3.71400000e-03
2,1,2893,11,18,11,6,2929,1000000,2.92900000e-03
2,1,2992,11,18,11,6,2232,1000000,2.23200000e-03
2,1,3091,11,18,11,6,1868,1000000,1.86800000e-03
2,1,3190,11,18,11,6,1451,1000000,1.45100000e-03
2,1,3300,11,18,11,6,1159,1000000,1.15900000e-03
2,1,3399,11,18,11,6,886,1000000,8.86000000e-04
2,1,3498,11,18,11,6,748,1000000,7.48000000e-04
2,1,3597,11,18,11,6,572,1000000,5.72000000e-04
2,1,3696,11,18,11,6,488,1000000,4.88000000e-04
2,1,3795,11,18,11,6,386,1000000,3.86000000e-04
2,1,3894,11,18,11,6,321,1000000,3.21000000e-04
2,1,3993,11,18,11,6,272,1000000,2.72000000e-04
2,1,4092,11,18,11,6,233,1000000,2.33000000e-04
2,1,4191,11,18,11,6,201,1000000,2.01000000e-04
2,1,4290,11,18,11,6,161,1000000,1.61000000e-04
2,1,4400,11,18,11,6,114,1000000,1.14000000e-04
2,1,4499,11,18,11,6,128,1000000,1.28000000e-04
2,1,4598,11,18,11,6,198,2000000,9.90000000e-05
2,1,4697,11,18,11,6,176,2000000,8.80000000e-05
2,1,4796,11,18,11,6,137,2000000,6.85000000e-05
2,1,4895,11,18,11,6,122,2000000,6.10000000e-05
2,1,4994,11,18,11,6,115,2000000,5.75000000e-05
2,1,5093,11,18,11,6,140,3000000,4.66666667e-05
2,1,5192,11,18,11,6,115,3000000,3.83333333e-05
2,1,5291,11,18,11,6,101,3000000,3.36666667e-05
2,1,5390,11,18,11,6,121,4000000,3.02500000e-05
2,1,5500,11,18,11,6,116,4000000,2.90000000e-05
2,1,5599,11,18,11,6,125,5000000,2.50000000e-05
2,1,5698,11,18,11,6,116,6000000,1.93333333e-05
2,1,5797,11,18,11,6,115,7000000,1.64285714e-05
2,1,5896,11,18,11,6,104,7000000,1.48571429e-05


==> data/10_m7_var_th1_experiments/results_QC_0_v_11_t_18_th1_6.csv <==
2,1,495,11,18,6,6,1000000,1000000,1.00000000e+00
2,1,594,11,18,6,6,999872,1000000,9.99872000e-01
2,1,693,11,18,6,6,990030,1000000,9.90030000e-01
2,1,792,11,18,6,6,885511,1000000,8.85511000e-01
2,1,891,11,18,6,6,582137,1000000,5.82137000e-01
2,1,990,11,18,6,6,281092,1000000,2.81092000e-01
2,1,1100,11,18,6,6,99075,1000000,9.90750000e-02
2,1,1199,11,18,6,6,34817,1000000,3.48170000e-02
2,1,1298,11,18,6,6,12506,1000000,1.25060000e-02
2,1,1397,11,18,6,6,5407,1000000,5.40700000e-03
2,1,1496,11,18,6,6,2128,1000000,2.12800000e-03
2,1,1595,11,18,6,6,953,1000000,9.53000000e-04
2,1,1694,11,18,6,6,342,1000000,3.42000000e-04
2,1,1793,11,18,6,6,226,1000000,2.26000000e-04
2,1,1892,11,18,6,6,105,1000000,1.05000000e-04
2,1,1991,11,18,6,6,165,3000000,5.50000000e-05
2,1,2090,11,18,6,6,110,4000000,2.75000000e-05
2,1,2200,11,18,6,6,127,6000000,2.11666667e-05
2,1,2299,11,18,6,6,61,10000000,6.10000000e-06
2,1,2398,11,18,6,6,69,10000000,6.90000000e-06
2,1,2497,11,18,6,6,51,10000000,5.10000000e-06
2,1,2596,11,18,6,6,11,10000000,1.10000000e-06
2,1,2695,11,18,6,6,12,10000000,1.20000000e-06
2,1,2794,11,18,6,6,1,10000000,1.00000000e-07
2,1,2893,11,18,6,6,17,10000000,1.70000000e-06
2,1,2992,11,18,6,6,2,10000000,2.00000000e-07
2,1,3091,11,18,6,6,1,10000000,1.00000000e-07
2,1,3190,11,18,6,6,1,10000000,1.00000000e-07
2,1,3300,11,18,6,6,0,10000000,0.00000000e+00
2,1,3399,11,18,6,6,0,10000000,0.00000000e+00
2,1,3498,11,18,6,6,0,10000000,0.00000000e+00
2,1,3597,11,18,6,6,0,10000000,0.00000000e+00
2,1,3696,11,18,6,6,0,10000000,0.00000000e+00
2,1,3795,11,18,6,6,0,10000000,0.00000000e+00
2,1,3894,11,18,6,6,0,10000000,0.00000000e+00
2,1,3993,11,18,6,6,0,10000000,0.00000000e+00
2,1,4092,11,18,6,6,1,10000000,1.00000000e-07
2,1,4191,11,18,6,6,0,10000000,0.00000000e+00
2,1,4290,11,18,6,6,0,10000000,0.00000000e+00
2,1,4400,11,18,6,6,0,10000000,0.00000000e+00
2,1,4499,11,18,6,6,0,10000000,0.00000000e+00
2,1,4598,11,18,6,6,0,10000000,0.00000000e+00
2,1,4697,11,18,6,6,0,10000000,0.00000000e+00
2,1,4796,11,18,6,6,0,10000000,0.00000000e+00
2,1,4895,11,18,6,6,0,10000000,0.00000000e+00
2,1,4994,11,18,6,6,0,10000000,0.00000000e+00
2,1,5093,11,18,6,6,0,10000000,0.00000000e+00
2,1,5192,11,18,6,6,0,10000000,0.00000000e+00
2,1,5291,11,18,6,6,0,10000000,0.00000000e+00
2,1,5390,11,18,6,6,0,10000000,0.00000000e+00
2,1,5500,11,18,6,6,0,10000000,0.00000000e+00
2,1,5599,11,18,6,6,0,10000000,0.00000000e+00
2,1,5698,11,18,6,6,0,10000000,0.00000000e+00
2,1,5797,11,18,6,6,0,10000000,0.00000000e+00
2,1,5896,11,18,6,6,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_11_t_18_th1_7.csv <==
2,1,495,11,18,7,6,976088,1000000,9.76088000e-01
2,1,594,11,18,7,6,625102,1000000,6.25102000e-01
2,1,693,11,18,7,6,173594,1000000,1.73594000e-01
2,1,792,11,18,7,6,35988,1000000,3.59880000e-02
2,1,891,11,18,7,6,6618,1000000,6.61800000e-03
2,1,990,11,18,7,6,1689,1000000,1.68900000e-03
2,1,1100,11,18,7,6,359,1000000,3.59000000e-04
2,1,1199,11,18,7,6,115,1000000,1.15000000e-04
2,1,1298,11,18,7,6,115,3000000,3.83333333e-05
2,1,1397,11,18,7,6,118,5000000,2.36000000e-05
2,1,1496,11,18,7,6,81,10000000,8.10000000e-06
2,1,1595,11,18,7,6,49,10000000,4.90000000e-06
2,1,1694,11,18,7,6,7,10000000,7.00000000e-07
2,1,1793,11,18,7,6,11,10000000,1.10000000e-06
2,1,1892,11,18,7,6,3,10000000,3.00000000e-07
2,1,1991,11,18,7,6,6,10000000,6.00000000e-07
2,1,2090,11,18,7,6,2,10000000,2.00000000e-07
2,1,2200,11,18,7,6,3,10000000,3.00000000e-07
2,1,2299,11,18,7,6,1,10000000,1.00000000e-07
2,1,2398,11,18,7,6,1,10000000,1.00000000e-07
2,1,2497,11,18,7,6,0,10000000,0.00000000e+00
2,1,2596,11,18,7,6,0,10000000,0.00000000e+00
2,1,2695,11,18,7,6,0,10000000,0.00000000e+00
2,1,2794,11,18,7,6,0,10000000,0.00000000e+00
2,1,2893,11,18,7,6,0,10000000,0.00000000e+00
2,1,2992,11,18,7,6,0,10000000,0.00000000e+00
2,1,3091,11,18,7,6,0,10000000,0.00000000e+00
2,1,3190,11,18,7,6,0,10000000,0.00000000e+00
2,1,3300,11,18,7,6,0,10000000,0.00000000e+00
2,1,3399,11,18,7,6,0,10000000,0.00000000e+00
2,1,3498,11,18,7,6,0,10000000,0.00000000e+00
2,1,3597,11,18,7,6,0,10000000,0.00000000e+00
2,1,3696,11,18,7,6,0,10000000,0.00000000e+00
2,1,3795,11,18,7,6,0,10000000,0.00000000e+00
2,1,3894,11,18,7,6,1,10000000,1.00000000e-07
2,1,3993,11,18,7,6,0,10000000,0.00000000e+00
2,1,4092,11,18,7,6,0,10000000,0.00000000e+00
2,1,4191,11,18,7,6,0,10000000,0.00000000e+00
2,1,4290,11,18,7,6,0,10000000,0.00000000e+00
2,1,4400,11,18,7,6,0,10000000,0.00000000e+00
2,1,4499,11,18,7,6,0,10000000,0.00000000e+00
2,1,4598,11,18,7,6,0,10000000,0.00000000e+00
2,1,4697,11,18,7,6,0,10000000,0.00000000e+00
2,1,4796,11,18,7,6,0,10000000,0.00000000e+00
2,1,4895,11,18,7,6,0,10000000,0.00000000e+00
2,1,4994,11,18,7,6,0,10000000,0.00000000e+00
2,1,5093,11,18,7,6,0,10000000,0.00000000e+00
2,1,5192,11,18,7,6,0,10000000,0.00000000e+00
2,1,5291,11,18,7,6,0,10000000,0.00000000e+00
2,1,5390,11,18,7,6,0,10000000,0.00000000e+00
2,1,5500,11,18,7,6,0,10000000,0.00000000e+00
2,1,5599,11,18,7,6,0,10000000,0.00000000e+00
2,1,5698,11,18,7,6,0,10000000,0.00000000e+00
2,1,5797,11,18,7,6,0,10000000,0.00000000e+00
2,1,5896,11,18,7,6,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_11_t_18_th1_8.csv <==
2,1,495,11,18,8,6,637886,1000000,6.37886000e-01
2,1,594,11,18,8,6,172085,1000000,1.72085000e-01
2,1,693,11,18,8,6,34723,1000000,3.47230000e-02
2,1,792,11,18,8,6,8200,1000000,8.20000000e-03
2,1,891,11,18,8,6,1993,1000000,1.99300000e-03
2,1,990,11,18,8,6,612,1000000,6.12000000e-04
2,1,1100,11,18,8,6,180,1000000,1.80000000e-04
2,1,1199,11,18,8,6,136,2000000,6.80000000e-05
2,1,1298,11,18,8,6,120,5000000,2.40000000e-05
2,1,1397,11,18,8,6,103,7000000,1.47142857e-05
2,1,1496,11,18,8,6,67,10000000,6.70000000e-06
2,1,1595,11,18,8,6,31,10000000,3.10000000e-06
2,1,1694,11,18,8,6,16,10000000,1.60000000e-06
2,1,1793,11,18,8,6,15,10000000,1.50000000e-06
2,1,1892,11,18,8,6,6,10000000,6.00000000e-07
2,1,1991,11,18,8,6,4,10000000,4.00000000e-07
2,1,2090,11,18,8,6,0,10000000,0.00000000e+00
2,1,2200,11,18,8,6,0,10000000,0.00000000e+00
2,1,2299,11,18,8,6,0,10000000,0.00000000e+00
2,1,2398,11,18,8,6,1,10000000,1.00000000e-07
2,1,2497,11,18,8,6,1,10000000,1.00000000e-07
2,1,2596,11,18,8,6,0,10000000,0.00000000e+00
2,1,2695,11,18,8,6,0,10000000,0.00000000e+00
2,1,2794,11,18,8,6,1,10000000,1.00000000e-07
2,1,2893,11,18,8,6,0,10000000,0.00000000e+00
2,1,2992,11,18,8,6,0,10000000,0.00000000e+00
2,1,3091,11,18,8,6,0,10000000,0.00000000e+00
2,1,3190,11,18,8,6,0,10000000,0.00000000e+00
2,1,3300,11,18,8,6,0,10000000,0.00000000e+00
2,1,3399,11,18,8,6,0,10000000,0.00000000e+00
2,1,3498,11,18,8,6,0,10000000,0.00000000e+00
2,1,3597,11,18,8,6,0,10000000,0.00000000e+00
2,1,3696,11,18,8,6,0,10000000,0.00000000e+00
2,1,3795,11,18,8,6,0,10000000,0.00000000e+00
2,1,3894,11,18,8,6,0,10000000,0.00000000e+00
2,1,3993,11,18,8,6,0,10000000,0.00000000e+00
2,1,4092,11,18,8,6,0,10000000,0.00000000e+00
2,1,4191,11,18,8,6,0,10000000,0.00000000e+00
2,1,4290,11,18,8,6,0,10000000,0.00000000e+00
2,1,4400,11,18,8,6,0,10000000,0.00000000e+00
2,1,4499,11,18,8,6,0,10000000,0.00000000e+00
2,1,4598,11,18,8,6,0,10000000,0.00000000e+00
2,1,4697,11,18,8,6,0,10000000,0.00000000e+00
2,1,4796,11,18,8,6,0,10000000,0.00000000e+00
2,1,4895,11,18,8,6,0,10000000,0.00000000e+00
2,1,4994,11,18,8,6,0,10000000,0.00000000e+00
2,1,5093,11,18,8,6,0,10000000,0.00000000e+00
2,1,5192,11,18,8,6,0,10000000,0.00000000e+00
2,1,5291,11,18,8,6,0,10000000,0.00000000e+00
2,1,5390,11,18,8,6,0,10000000,0.00000000e+00
2,1,5500,11,18,8,6,0,10000000,0.00000000e+00
2,1,5599,11,18,8,6,0,10000000,0.00000000e+00
2,1,5698,11,18,8,6,0,10000000,0.00000000e+00
2,1,5797,11,18,8,6,0,10000000,0.00000000e+00
2,1,5896,11,18,8,6,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_11_t_18_th1_9.csv <==
2,1,495,11,18,9,6,883653,1000000,8.83653000e-01
2,1,594,11,18,9,6,561560,1000000,5.61560000e-01
2,1,693,11,18,9,6,255552,1000000,2.55552000e-01
2,1,792,11,18,9,6,101477,1000000,1.01477000e-01
2,1,891,11,18,9,6,37222,1000000,3.72220000e-02
2,1,990,11,18,9,6,14340,1000000,1.43400000e-02
2,1,1100,11,18,9,6,5174,1000000,5.17400000e-03
2,1,1199,11,18,9,6,2250,1000000,2.25000000e-03
2,1,1298,11,18,9,6,955,1000000,9.55000000e-04
2,1,1397,11,18,9,6,483,1000000,4.83000000e-04
2,1,1496,11,18,9,6,248,1000000,2.48000000e-04
2,1,1595,11,18,9,6,113,1000000,1.13000000e-04
2,1,1694,11,18,9,6,129,2000000,6.45000000e-05
2,1,1793,11,18,9,6,143,3000000,4.76666667e-05
2,1,1892,11,18,9,6,116,6000000,1.93333333e-05
2,1,1991,11,18,9,6,105,8000000,1.31250000e-05
2,1,2090,11,18,9,6,87,10000000,8.70000000e-06
2,1,2200,11,18,9,6,46,10000000,4.60000000e-06
2,1,2299,11,18,9,6,31,10000000,3.10000000e-06
2,1,2398,11,18,9,6,22,10000000,2.20000000e-06
2,1,2497,11,18,9,6,16,10000000,1.60000000e-06
2,1,2596,11,18,9,6,6,10000000,6.00000000e-07
2,1,2695,11,18,9,6,13,10000000,1.30000000e-06
2,1,2794,11,18,9,6,5,10000000,5.00000000e-07
2,1,2893,11,18,9,6,6,10000000,6.00000000e-07
2,1,2992,11,18,9,6,2,10000000,2.00000000e-07
2,1,3091,11,18,9,6,3,10000000,3.00000000e-07
2,1,3190,11,18,9,6,1,10000000,1.00000000e-07
2,1,3300,11,18,9,6,0,10000000,0.00000000e+00
2,1,3399,11,18,9,6,1,10000000,1.00000000e-07
2,1,3498,11,18,9,6,1,10000000,1.00000000e-07
2,1,3597,11,18,9,6,1,10000000,1.00000000e-07
2,1,3696,11,18,9,6,0,10000000,0.00000000e+00
2,1,3795,11,18,9,6,0,10000000,0.00000000e+00
2,1,3894,11,18,9,6,0,10000000,0.00000000e+00
2,1,3993,11,18,9,6,0,10000000,0.00000000e+00
2,1,4092,11,18,9,6,0,10000000,0.00000000e+00
2,1,4191,11,18,9,6,0,10000000,0.00000000e+00
2,1,4290,11,18,9,6,0,10000000,0.00000000e+00
2,1,4400,11,18,9,6,0,10000000,0.00000000e+00
2,1,4499,11,18,9,6,0,10000000,0.00000000e+00
2,1,4598,11,18,9,6,0,10000000,0.00000000e+00
2,1,4697,11,18,9,6,0,10000000,0.00000000e+00
2,1,4796,11,18,9,6,0,10000000,0.00000000e+00
2,1,4895,11,18,9,6,0,10000000,0.00000000e+00
2,1,4994,11,18,9,6,0,10000000,0.00000000e+00
2,1,5093,11,18,9,6,0,10000000,0.00000000e+00
2,1,5192,11,18,9,6,0,10000000,0.00000000e+00
2,1,5291,11,18,9,6,0,10000000,0.00000000e+00
2,1,5390,11,18,9,6,0,10000000,0.00000000e+00
2,1,5500,11,18,9,6,1,10000000,1.00000000e-07
2,1,5599,11,18,9,6,0,10000000,0.00000000e+00
2,1,5698,11,18,9,6,0,10000000,0.00000000e+00
2,1,5797,11,18,9,6,0,10000000,0.00000000e+00
2,1,5896,11,18,9,6,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_10.csv <==
2,1,494,13,18,10,7,908004,1000000,9.08004000e-01
2,1,598,13,18,10,7,501418,1000000,5.01418000e-01
2,1,689,13,18,10,7,195312,1000000,1.95312000e-01
2,1,793,13,18,10,7,53518,1000000,5.35180000e-02
2,1,897,13,18,10,7,13961,1000000,1.39610000e-02
2,1,988,13,18,10,7,4586,1000000,4.58600000e-03
2,1,1092,13,18,10,7,1351,1000000,1.35100000e-03
2,1,1196,13,18,10,7,423,1000000,4.23000000e-04
2,1,1300,13,18,10,7,119,1000000,1.19000000e-04
2,1,1391,13,18,10,7,156,3000000,5.20000000e-05
2,1,1495,13,18,10,7,113,5000000,2.26000000e-05
2,1,1599,13,18,10,7,95,10000000,9.50000000e-06
2,1,1690,13,18,10,7,48,10000000,4.80000000e-06
2,1,1794,13,18,10,7,24,10000000,2.40000000e-06
2,1,1898,13,18,10,7,7,10000000,7.00000000e-07
2,1,1989,13,18,10,7,4,10000000,4.00000000e-07
2,1,2093,13,18,10,7,2,10000000,2.00000000e-07
2,1,2197,13,18,10,7,4,10000000,4.00000000e-07
2,1,2288,13,18,10,7,0,10000000,0.00000000e+00
2,1,2392,13,18,10,7,0,10000000,0.00000000e+00
2,1,2496,13,18,10,7,1,10000000,1.00000000e-07
2,1,2600,13,18,10,7,0,10000000,0.00000000e+00
2,1,2691,13,18,10,7,0,10000000,0.00000000e+00
2,1,2795,13,18,10,7,0,10000000,0.00000000e+00
2,1,2899,13,18,10,7,0,10000000,0.00000000e+00
2,1,2990,13,18,10,7,0,10000000,0.00000000e+00
2,1,3094,13,18,10,7,0,10000000,0.00000000e+00
2,1,3198,13,18,10,7,0,10000000,0.00000000e+00
2,1,3289,13,18,10,7,0,10000000,0.00000000e+00
2,1,3393,13,18,10,7,0,10000000,0.00000000e+00
2,1,3497,13,18,10,7,0,10000000,0.00000000e+00
2,1,3588,13,18,10,7,0,10000000,0.00000000e+00
2,1,3692,13,18,10,7,0,10000000,0.00000000e+00
2,1,3796,13,18,10,7,0,10000000,0.00000000e+00
2,1,3900,13,18,10,7,0,10000000,0.00000000e+00
2,1,3991,13,18,10,7,0,10000000,0.00000000e+00
2,1,4095,13,18,10,7,0,10000000,0.00000000e+00
2,1,4199,13,18,10,7,0,10000000,0.00000000e+00
2,1,4290,13,18,10,7,0,10000000,0.00000000e+00
2,1,4394,13,18,10,7,0,10000000,0.00000000e+00
2,1,4498,13,18,10,7,0,10000000,0.00000000e+00
2,1,4589,13,18,10,7,0,10000000,0.00000000e+00
2,1,4693,13,18,10,7,0,10000000,0.00000000e+00
2,1,4797,13,18,10,7,0,10000000,0.00000000e+00
2,1,4888,13,18,10,7,0,10000000,0.00000000e+00
2,1,4992,13,18,10,7,0,10000000,0.00000000e+00
2,1,5096,13,18,10,7,0,10000000,0.00000000e+00
2,1,5200,13,18,10,7,0,10000000,0.00000000e+00
2,1,5291,13,18,10,7,0,10000000,0.00000000e+00
2,1,5395,13,18,10,7,0,10000000,0.00000000e+00
2,1,5499,13,18,10,7,0,10000000,0.00000000e+00
2,1,5590,13,18,10,7,0,10000000,0.00000000e+00
2,1,5694,13,18,10,7,0,10000000,0.00000000e+00
2,1,5798,13,18,10,7,0,10000000,0.00000000e+00
2,1,5889,13,18,10,7,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_11.csv <==
2,1,494,13,18,11,7,996301,1000000,9.96301000e-01
2,1,598,13,18,11,7,931020,1000000,9.31020000e-01
2,1,689,13,18,11,7,728693,1000000,7.28693000e-01
2,1,793,13,18,11,7,414049,1000000,4.14049000e-01
2,1,897,13,18,11,7,188799,1000000,1.88799000e-01
2,1,988,13,18,11,7,86913,1000000,8.69130000e-02
2,1,1092,13,18,11,7,34188,1000000,3.41880000e-02
2,1,1196,13,18,11,7,13316,1000000,1.33160000e-02
2,1,1300,13,18,11,7,5244,1000000,5.24400000e-03
2,1,1391,13,18,11,7,2438,1000000,2.43800000e-03
2,1,1495,13,18,11,7,1145,1000000,1.14500000e-03
2,1,1599,13,18,11,7,486,1000000,4.86000000e-04
2,1,1690,13,18,11,7,258,1000000,2.58000000e-04
2,1,1794,13,18,11,7,135,1000000,1.35000000e-04
2,1,1898,13,18,11,7,146,2000000,7.30000000e-05
2,1,1989,13,18,11,7,127,3000000,4.23333333e-05
2,1,2093,13,18,11,7,114,5000000,2.28000000e-05
2,1,2197,13,18,11,7,107,8000000,1.33750000e-05
2,1,2288,13,18,11,7,86,10000000,8.60000000e-06
2,1,2392,13,18,11,7,44,10000000,4.40000000e-06
2,1,2496,13,18,11,7,39,10000000,3.90000000e-06
2,1,2600,13,18,11,7,25,10000000,2.50000000e-06
2,1,2691,13,18,11,7,16,10000000,1.60000000e-06
2,1,2795,13,18,11,7,5,10000000,5.00000000e-07
2,1,2899,13,18,11,7,5,10000000,5.00000000e-07
2,1,2990,13,18,11,7,3,10000000,3.00000000e-07
2,1,3094,13,18,11,7,3,10000000,3.00000000e-07
2,1,3198,13,18,11,7,2,10000000,2.00000000e-07
2,1,3289,13,18,11,7,0,10000000,0.00000000e+00
2,1,3393,13,18,11,7,2,10000000,2.00000000e-07
2,1,3497,13,18,11,7,1,10000000,1.00000000e-07
2,1,3588,13,18,11,7,1,10000000,1.00000000e-07
2,1,3692,13,18,11,7,0,10000000,0.00000000e+00
2,1,3796,13,18,11,7,0,10000000,0.00000000e+00
2,1,3900,13,18,11,7,0,10000000,0.00000000e+00
2,1,3991,13,18,11,7,0,10000000,0.00000000e+00
2,1,4095,13,18,11,7,0,10000000,0.00000000e+00
2,1,4199,13,18,11,7,0,10000000,0.00000000e+00
2,1,4290,13,18,11,7,0,10000000,0.00000000e+00
2,1,4394,13,18,11,7,0,10000000,0.00000000e+00
2,1,4498,13,18,11,7,0,10000000,0.00000000e+00
2,1,4589,13,18,11,7,0,10000000,0.00000000e+00
2,1,4693,13,18,11,7,0,10000000,0.00000000e+00
2,1,4797,13,18,11,7,0,10000000,0.00000000e+00
2,1,4888,13,18,11,7,0,10000000,0.00000000e+00
2,1,4992,13,18,11,7,0,10000000,0.00000000e+00
2,1,5096,13,18,11,7,0,10000000,0.00000000e+00
2,1,5200,13,18,11,7,0,10000000,0.00000000e+00
2,1,5291,13,18,11,7,0,10000000,0.00000000e+00
2,1,5395,13,18,11,7,0,10000000,0.00000000e+00
2,1,5499,13,18,11,7,0,10000000,0.00000000e+00
2,1,5590,13,18,11,7,0,10000000,0.00000000e+00
2,1,5694,13,18,11,7,0,10000000,0.00000000e+00
2,1,5798,13,18,11,7,0,10000000,0.00000000e+00
2,1,5889,13,18,11,7,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_12.csv <==
2,1,494,13,18,12,7,999993,1000000,9.99993000e-01
2,1,598,13,18,12,7,999345,1000000,9.99345000e-01
2,1,689,13,18,12,7,989766,1000000,9.89766000e-01
2,1,793,13,18,12,7,925524,1000000,9.25524000e-01
2,1,897,13,18,12,7,759568,1000000,7.59568000e-01
2,1,988,13,18,12,7,562326,1000000,5.62326000e-01
2,1,1092,13,18,12,7,350960,1000000,3.50960000e-01
2,1,1196,13,18,12,7,199275,1000000,1.99275000e-01
2,1,1300,13,18,12,7,108060,1000000,1.08060000e-01
2,1,1391,13,18,12,7,62890,1000000,6.28900000e-02
2,1,1495,13,18,12,7,33672,1000000,3.36720000e-02
2,1,1599,13,18,12,7,18592,1000000,1.85920000e-02
2,1,1690,13,18,12,7,11102,1000000,1.11020000e-02
2,1,1794,13,18,12,7,6103,1000000,6.10300000e-03
2,1,1898,13,18,12,7,3597,1000000,3.59700000e-03
2,1,1989,13,18,12,7,2194,1000000,2.19400000e-03
2,1,2093,13,18,12,7,1333,1000000,1.33300000e-03
2,1,2197,13,18,12,7,819,1000000,8.19000000e-04
2,1,2288,13,18,12,7,548,1000000,5.48000000e-04
2,1,2392,13,18,12,7,351,1000000,3.51000000e-04
2,1,2496,13,18,12,7,240,1000000,2.40000000e-04
2,1,2600,13,18,12,7,153,1000000,1.53000000e-04
2,1,2691,13,18,12,7,204,2000000,1.02000000e-04
2,1,2795,13,18,12,7,146,2000000,7.30000000e-05
2,1,2899,13,18,12,7,131,3000000,4.36666667e-05
2,1,2990,13,18,12,7,121,3000000,4.03333333e-05
2,1,3094,13,18,12,7,112,4000000,2.80000000e-05
2,1,3198,13,18,12,7,119,6000000,1.98333333e-05
2,1,3289,13,18,12,7,103,8000000,1.28750000e-05
2,1,3393,13,18,12,7,102,10000000,1.02000000e-05
2,1,3497,13,18,12,7,72,10000000,7.20000000e-06
2,1,3588,13,18,12,7,47,10000000,4.70000000e-06
2,1,3692,13,18,12,7,44,10000000,4.40000000e-06
2,1,3796,13,18,12,7,30,10000000,3.00000000e-06
2,1,3900,13,18,12,7,28,10000000,2.80000000e-06
2,1,3991,13,18,12,7,23,10000000,2.30000000e-06
2,1,4095,13,18,12,7,18,10000000,1.80000000e-06
2,1,4199,13,18,12,7,5,10000000,5.00000000e-07
2,1,4290,13,18,12,7,10,10000000,1.00000000e-06
2,1,4394,13,18,12,7,3,10000000,3.00000000e-07
2,1,4498,13,18,12,7,9,10000000,9.00000000e-07
2,1,4589,13,18,12,7,5,10000000,5.00000000e-07
2,1,4693,13,18,12,7,6,10000000,6.00000000e-07
2,1,4797,13,18,12,7,2,10000000,2.00000000e-07
2,1,4888,13,18,12,7,3,10000000,3.00000000e-07
2,1,4992,13,18,12,7,1,10000000,1.00000000e-07
2,1,5096,13,18,12,7,2,10000000,2.00000000e-07
2,1,5200,13,18,12,7,3,10000000,3.00000000e-07
2,1,5291,13,18,12,7,2,10000000,2.00000000e-07
2,1,5395,13,18,12,7,0,10000000,0.00000000e+00
2,1,5499,13,18,12,7,0,10000000,0.00000000e+00
2,1,5590,13,18,12,7,0,10000000,0.00000000e+00
2,1,5694,13,18,12,7,0,10000000,0.00000000e+00
2,1,5798,13,18,12,7,0,10000000,0.00000000e+00
2,1,5889,13,18,12,7,1,10000000,1.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_13.csv <==
2,1,494,13,18,13,7,1000000,1000000,1.00000000e+00
2,1,598,13,18,13,7,1000000,1000000,1.00000000e+00
2,1,689,13,18,13,7,999987,1000000,9.99987000e-01
2,1,793,13,18,13,7,999518,1000000,9.99518000e-01
2,1,897,13,18,13,7,993917,1000000,9.93917000e-01
2,1,988,13,18,13,7,971725,1000000,9.71725000e-01
2,1,1092,13,18,13,7,903326,1000000,9.03326000e-01
2,1,1196,13,18,13,7,779858,1000000,7.79858000e-01
2,1,1300,13,18,13,7,622494,1000000,6.22494000e-01
2,1,1391,13,18,13,7,489009,1000000,4.89009000e-01
2,1,1495,13,18,13,7,352305,1000000,3.52305000e-01
2,1,1599,13,18,13,7,249651,1000000,2.49651000e-01
2,1,1690,13,18,13,7,183296,1000000,1.83296000e-01
2,1,1794,13,18,13,7,125088,1000000,1.25088000e-01
2,1,1898,13,18,13,7,85879,1000000,8.58790000e-02
2,1,1989,13,18,13,7,62494,1000000,6.24940000e-02
2,1,2093,13,18,13,7,43912,1000000,4.39120000e-02
2,1,2197,13,18,13,7,31356,1000000,3.13560000e-02
2,1,2288,13,18,13,7,23042,1000000,2.30420000e-02
2,1,2392,13,18,13,7,16533,1000000,1.65330000e-02
2,1,2496,13,18,13,7,11660,1000000,1.16600000e-02
2,1,2600,13,18,13,7,8677,1000000,8.67700000e-03
2,1,2691,13,18,13,7,6447,1000000,6.44700000e-03
2,1,2795,13,18,13,7,4806,1000000,4.80600000e-03
2,1,2899,13,18,13,7,3580,1000000,3.58000000e-03
2,1,2990,13,18,13,7,2691,1000000,2.69100000e-03
2,1,3094,13,18,13,7,2039,1000000,2.03900000e-03
2,1,3198,13,18,13,7,1624,1000000,1.62400000e-03
2,1,3289,13,18,13,7,1342,1000000,1.34200000e-03
2,1,3393,13,18,13,7,932,1000000,9.32000000e-04
2,1,3497,13,18,13,7,760,1000000,7.60000000e-04
2,1,3588,13,18,13,7,644,1000000,6.44000000e-04
2,1,3692,13,18,13,7,493,1000000,4.93000000e-04
2,1,3796,13,18,13,7,384,1000000,3.84000000e-04
2,1,3900,13,18,13,7,282,1000000,2.82000000e-04
2,1,3991,13,18,13,7,233,1000000,2.33000000e-04
2,1,4095,13,18,13,7,188,1000000,1.88000000e-04
2,1,4199,13,18,13,7,151,1000000,1.51000000e-04
2,1,4290,13,18,13,7,130,1000000,1.30000000e-04
2,1,4394,13,18,13,7,211,2000000,1.05500000e-04
2,1,4498,13,18,13,7,106,1000000,1.06000000e-04
2,1,4589,13,18,13,7,127,2000000,6.35000000e-05
2,1,4693,13,18,13,7,136,2000000,6.80000000e-05
2,1,4797,13,18,13,7,164,3000000,5.46666667e-05
2,1,4888,13,18,13,7,134,3000000,4.46666667e-05
2,1,4992,13,18,13,7,114,3000000,3.80000000e-05
2,1,5096,13,18,13,7,113,4000000,2.82500000e-05
2,1,5200,13,18,13,7,115,4000000,2.87500000e-05
2,1,5291,13,18,13,7,118,6000000,1.96666667e-05
2,1,5395,13,18,13,7,110,6000000,1.83333333e-05
2,1,5499,13,18,13,7,109,7000000,1.55714286e-05
2,1,5590,13,18,13,7,115,9000000,1.27777778e-05
2,1,5694,13,18,13,7,101,10000000,1.01000000e-05
2,1,5798,13,18,13,7,97,10000000,9.70000000e-06
2,1,5889,13,18,13,7,75,10000000,7.50000000e-06


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_7.csv <==
2,1,494,13,18,7,7,1000000,1000000,1.00000000e+00
2,1,598,13,18,7,7,999988,1000000,9.99988000e-01
2,1,689,13,18,7,7,998341,1000000,9.98341000e-01
2,1,793,13,18,7,7,947019,1000000,9.47019000e-01
2,1,897,13,18,7,7,676951,1000000,6.76951000e-01
2,1,988,13,18,7,7,347267,1000000,3.47267000e-01
2,1,1092,13,18,7,7,111190,1000000,1.11190000e-01
2,1,1196,13,18,7,7,29462,1000000,2.94620000e-02
2,1,1300,13,18,7,7,7472,1000000,7.47200000e-03
2,1,1391,13,18,7,7,2383,1000000,2.38300000e-03
2,1,1495,13,18,7,7,746,1000000,7.46000000e-04
2,1,1599,13,18,7,7,200,1000000,2.00000000e-04
2,1,1690,13,18,7,7,106,1000000,1.06000000e-04
2,1,1794,13,18,7,7,136,4000000,3.40000000e-05
2,1,1898,13,18,7,7,107,8000000,1.33750000e-05
2,1,1989,13,18,7,7,66,10000000,6.60000000e-06
2,1,2093,13,18,7,7,19,10000000,1.90000000e-06
2,1,2197,13,18,7,7,10,10000000,1.00000000e-06
2,1,2288,13,18,7,7,7,10000000,7.00000000e-07
2,1,2392,13,18,7,7,3,10000000,3.00000000e-07
2,1,2496,13,18,7,7,0,10000000,0.00000000e+00
2,1,2600,13,18,7,7,2,10000000,2.00000000e-07
2,1,2691,13,18,7,7,0,10000000,0.00000000e+00
2,1,2795,13,18,7,7,0,10000000,0.00000000e+00
2,1,2899,13,18,7,7,0,10000000,0.00000000e+00
2,1,2990,13,18,7,7,0,10000000,0.00000000e+00
2,1,3094,13,18,7,7,0,10000000,0.00000000e+00
2,1,3198,13,18,7,7,0,10000000,0.00000000e+00
2,1,3289,13,18,7,7,0,10000000,0.00000000e+00
2,1,3393,13,18,7,7,0,10000000,0.00000000e+00
2,1,3497,13,18,7,7,0,10000000,0.00000000e+00
2,1,3588,13,18,7,7,0,10000000,0.00000000e+00
2,1,3692,13,18,7,7,0,10000000,0.00000000e+00
2,1,3796,13,18,7,7,0,10000000,0.00000000e+00
2,1,3900,13,18,7,7,0,10000000,0.00000000e+00
2,1,3991,13,18,7,7,0,10000000,0.00000000e+00
2,1,4095,13,18,7,7,0,10000000,0.00000000e+00
2,1,4199,13,18,7,7,0,10000000,0.00000000e+00
2,1,4290,13,18,7,7,0,10000000,0.00000000e+00
2,1,4394,13,18,7,7,0,10000000,0.00000000e+00
2,1,4498,13,18,7,7,0,10000000,0.00000000e+00
2,1,4589,13,18,7,7,0,10000000,0.00000000e+00
2,1,4693,13,18,7,7,0,10000000,0.00000000e+00
2,1,4797,13,18,7,7,0,10000000,0.00000000e+00
2,1,4888,13,18,7,7,0,10000000,0.00000000e+00
2,1,4992,13,18,7,7,0,10000000,0.00000000e+00
2,1,5096,13,18,7,7,0,10000000,0.00000000e+00
2,1,5200,13,18,7,7,0,10000000,0.00000000e+00
2,1,5291,13,18,7,7,0,10000000,0.00000000e+00
2,1,5395,13,18,7,7,0,10000000,0.00000000e+00
2,1,5499,13,18,7,7,0,10000000,0.00000000e+00
2,1,5590,13,18,7,7,0,10000000,0.00000000e+00
2,1,5694,13,18,7,7,0,10000000,0.00000000e+00
2,1,5798,13,18,7,7,0,10000000,0.00000000e+00
2,1,5889,13,18,7,7,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_8.csv <==
2,1,494,13,18,8,7,999041,1000000,9.99041000e-01
2,1,598,13,18,8,7,881064,1000000,8.81064000e-01
2,1,689,13,18,8,7,414839,1000000,4.14839000e-01
2,1,793,13,18,8,7,75934,1000000,7.59340000e-02
2,1,897,13,18,8,7,10361,1000000,1.03610000e-02
2,1,988,13,18,8,7,2203,1000000,2.20300000e-03
2,1,1092,13,18,8,7,359,1000000,3.59000000e-04
2,1,1196,13,18,8,7,133,2000000,6.65000000e-05
2,1,1300,13,18,8,7,114,5000000,2.28000000e-05
2,1,1391,13,18,8,7,40,10000000,4.00000000e-06
2,1,1495,13,18,8,7,24,10000000,2.40000000e-06
2,1,1599,13,18,8,7,5,10000000,5.00000000e-07
2,1,1690,13,18,8,7,6,10000000,6.00000000e-07
2,1,1794,13,18,8,7,0,10000000,0.00000000e+00
2,1,1898,13,18,8,7,2,10000000,2.00000000e-07
2,1,1989,13,18,8,7,0,10000000,0.00000000e+00
2,1,2093,13,18,8,7,0,10000000,0.00000000e+00
2,1,2197,13,18,8,7,0,10000000,0.00000000e+00
2,1,2288,13,18,8,7,0,10000000,0.00000000e+00
2,1,2392,13,18,8,7,0,10000000,0.00000000e+00
2,1,2496,13,18,8,7,0,10000000,0.00000000e+00
2,1,2600,13,18,8,7,0,10000000,0.00000000e+00
2,1,2691,13,18,8,7,0,10000000,0.00000000e+00
2,1,2795,13,18,8,7,0,10000000,0.00000000e+00
2,1,2899,13,18,8,7,0,10000000,0.00000000e+00
2,1,2990,13,18,8,7,0,10000000,0.00000000e+00
2,1,3094,13,18,8,7,0,10000000,0.00000000e+00
2,1,3198,13,18,8,7,0,10000000,0.00000000e+00
2,1,3289,13,18,8,7,0,10000000,0.00000000e+00
2,1,3393,13,18,8,7,0,10000000,0.00000000e+00
2,1,3497,13,18,8,7,0,10000000,0.00000000e+00
2,1,3588,13,18,8,7,0,10000000,0.00000000e+00
2,1,3692,13,18,8,7,0,10000000,0.00000000e+00
2,1,3796,13,18,8,7,0,10000000,0.00000000e+00
2,1,3900,13,18,8,7,0,10000000,0.00000000e+00
2,1,3991,13,18,8,7,0,10000000,0.00000000e+00
2,1,4095,13,18,8,7,0,10000000,0.00000000e+00
2,1,4199,13,18,8,7,0,10000000,0.00000000e+00
2,1,4290,13,18,8,7,0,10000000,0.00000000e+00
2,1,4394,13,18,8,7,0,10000000,0.00000000e+00
2,1,4498,13,18,8,7,0,10000000,0.00000000e+00
2,1,4589,13,18,8,7,0,10000000,0.00000000e+00
2,1,4693,13,18,8,7,0,10000000,0.00000000e+00
2,1,4797,13,18,8,7,0,10000000,0.00000000e+00
2,1,4888,13,18,8,7,0,10000000,0.00000000e+00
2,1,4992,13,18,8,7,0,10000000,0.00000000e+00
2,1,5096,13,18,8,7,0,10000000,0.00000000e+00
2,1,5200,13,18,8,7,0,10000000,0.00000000e+00
2,1,5291,13,18,8,7,0,10000000,0.00000000e+00
2,1,5395,13,18,8,7,0,10000000,0.00000000e+00
2,1,5499,13,18,8,7,0,10000000,0.00000000e+00
2,1,5590,13,18,8,7,0,10000000,0.00000000e+00
2,1,5694,13,18,8,7,0,10000000,0.00000000e+00
2,1,5798,13,18,8,7,0,10000000,0.00000000e+00
2,1,5889,13,18,8,7,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_13_t_18_th1_9.csv <==
2,1,494,13,18,9,7,891056,1000000,8.91056000e-01
2,1,598,13,18,9,7,279981,1000000,2.79981000e-01
2,1,689,13,18,9,7,47924,1000000,4.79240000e-02
2,1,793,13,18,9,7,6032,1000000,6.03200000e-03
2,1,897,13,18,9,7,1014,1000000,1.01400000e-03
2,1,988,13,18,9,7,283,1000000,2.83000000e-04
2,1,1092,13,18,9,7,108,2000000,5.40000000e-05
2,1,1196,13,18,9,7,109,9000000,1.21111111e-05
2,1,1300,13,18,9,7,47,10000000,4.70000000e-06
2,1,1391,13,18,9,7,17,10000000,1.70000000e-06
2,1,1495,13,18,9,7,8,10000000,8.00000000e-07
2,1,1599,13,18,9,7,2,10000000,2.00000000e-07
2,1,1690,13,18,9,7,0,10000000,0.00000000e+00
2,1,1794,13,18,9,7,0,10000000,0.00000000e+00
2,1,1898,13,18,9,7,0,10000000,0.00000000e+00
2,1,1989,13,18,9,7,0,10000000,0.00000000e+00
2,1,2093,13,18,9,7,0,10000000,0.00000000e+00
2,1,2197,13,18,9,7,0,10000000,0.00000000e+00
2,1,2288,13,18,9,7,0,10000000,0.00000000e+00
2,1,2392,13,18,9,7,0,10000000,0.00000000e+00
2,1,2496,13,18,9,7,0,10000000,0.00000000e+00
2,1,2600,13,18,9,7,0,10000000,0.00000000e+00
2,1,2691,13,18,9,7,0,10000000,0.00000000e+00
2,1,2795,13,18,9,7,0,10000000,0.00000000e+00
2,1,2899,13,18,9,7,0,10000000,0.00000000e+00
2,1,2990,13,18,9,7,0,10000000,0.00000000e+00
2,1,3094,13,18,9,7,0,10000000,0.00000000e+00
2,1,3198,13,18,9,7,0,10000000,0.00000000e+00
2,1,3289,13,18,9,7,0,10000000,0.00000000e+00
2,1,3393,13,18,9,7,0,10000000,0.00000000e+00
2,1,3497,13,18,9,7,0,10000000,0.00000000e+00
2,1,3588,13,18,9,7,0,10000000,0.00000000e+00
2,1,3692,13,18,9,7,0,10000000,0.00000000e+00
2,1,3796,13,18,9,7,0,10000000,0.00000000e+00
2,1,3900,13,18,9,7,0,10000000,0.00000000e+00
2,1,3991,13,18,9,7,0,10000000,0.00000000e+00
2,1,4095,13,18,9,7,0,10000000,0.00000000e+00
2,1,4199,13,18,9,7,0,10000000,0.00000000e+00
2,1,4290,13,18,9,7,0,10000000,0.00000000e+00
2,1,4394,13,18,9,7,0,10000000,0.00000000e+00
2,1,4498,13,18,9,7,0,10000000,0.00000000e+00
2,1,4589,13,18,9,7,0,10000000,0.00000000e+00
2,1,4693,13,18,9,7,0,10000000,0.00000000e+00
2,1,4797,13,18,9,7,0,10000000,0.00000000e+00
2,1,4888,13,18,9,7,0,10000000,0.00000000e+00
2,1,4992,13,18,9,7,0,10000000,0.00000000e+00
2,1,5096,13,18,9,7,0,10000000,0.00000000e+00
2,1,5200,13,18,9,7,0,10000000,0.00000000e+00
2,1,5291,13,18,9,7,0,10000000,0.00000000e+00
2,1,5395,13,18,9,7,0,10000000,0.00000000e+00
2,1,5499,13,18,9,7,0,10000000,0.00000000e+00
2,1,5590,13,18,9,7,0,10000000,0.00000000e+00
2,1,5694,13,18,9,7,0,10000000,0.00000000e+00
2,1,5798,13,18,9,7,0,10000000,0.00000000e+00
2,1,5889,13,18,9,7,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_10.csv <==
2,1,495,15,18,10,8,988465,1000000,9.88465000e-01
2,1,600,15,18,10,8,549204,1000000,5.49204000e-01
2,1,690,15,18,10,8,103117,1000000,1.03117000e-01
2,1,795,15,18,10,8,9075,1000000,9.07500000e-03
2,1,900,15,18,10,8,908,1000000,9.08000000e-04
2,1,990,15,18,10,8,166,1000000,1.66000000e-04
2,1,1095,15,18,10,8,128,5000000,2.56000000e-05
2,1,1200,15,18,10,8,45,10000000,4.50000000e-06
2,1,1290,15,18,10,8,24,10000000,2.40000000e-06
2,1,1395,15,18,10,8,8,10000000,8.00000000e-07
2,1,1500,15,18,10,8,2,10000000,2.00000000e-07
2,1,1590,15,18,10,8,0,10000000,0.00000000e+00
2,1,1695,15,18,10,8,0,10000000,0.00000000e+00
2,1,1800,15,18,10,8,0,10000000,0.00000000e+00
2,1,1890,15,18,10,8,0,10000000,0.00000000e+00
2,1,1995,15,18,10,8,0,10000000,0.00000000e+00
2,1,2100,15,18,10,8,0,10000000,0.00000000e+00
2,1,2190,15,18,10,8,0,10000000,0.00000000e+00
2,1,2295,15,18,10,8,0,10000000,0.00000000e+00
2,1,2400,15,18,10,8,0,10000000,0.00000000e+00
2,1,2490,15,18,10,8,0,10000000,0.00000000e+00
2,1,2595,15,18,10,8,0,10000000,0.00000000e+00
2,1,2700,15,18,10,8,0,10000000,0.00000000e+00
2,1,2790,15,18,10,8,0,10000000,0.00000000e+00
2,1,2895,15,18,10,8,0,10000000,0.00000000e+00
2,1,3000,15,18,10,8,0,10000000,0.00000000e+00
2,1,3090,15,18,10,8,0,10000000,0.00000000e+00
2,1,3195,15,18,10,8,0,10000000,0.00000000e+00
2,1,3300,15,18,10,8,0,10000000,0.00000000e+00
2,1,3390,15,18,10,8,0,10000000,0.00000000e+00
2,1,3495,15,18,10,8,0,10000000,0.00000000e+00
2,1,3600,15,18,10,8,0,10000000,0.00000000e+00
2,1,3690,15,18,10,8,0,10000000,0.00000000e+00
2,1,3795,15,18,10,8,0,10000000,0.00000000e+00
2,1,3900,15,18,10,8,0,10000000,0.00000000e+00
2,1,3990,15,18,10,8,0,10000000,0.00000000e+00
2,1,4095,15,18,10,8,0,10000000,0.00000000e+00
2,1,4200,15,18,10,8,0,10000000,0.00000000e+00
2,1,4290,15,18,10,8,0,10000000,0.00000000e+00
2,1,4395,15,18,10,8,0,10000000,0.00000000e+00
2,1,4500,15,18,10,8,0,10000000,0.00000000e+00
2,1,4590,15,18,10,8,0,10000000,0.00000000e+00
2,1,4695,15,18,10,8,0,10000000,0.00000000e+00
2,1,4800,15,18,10,8,0,10000000,0.00000000e+00
2,1,4890,15,18,10,8,0,10000000,0.00000000e+00
2,1,4995,15,18,10,8,0,10000000,0.00000000e+00
2,1,5100,15,18,10,8,0,10000000,0.00000000e+00
2,1,5190,15,18,10,8,0,10000000,0.00000000e+00
2,1,5295,15,18,10,8,0,10000000,0.00000000e+00
2,1,5400,15,18,10,8,0,10000000,0.00000000e+00
2,1,5490,15,18,10,8,0,10000000,0.00000000e+00
2,1,5595,15,18,10,8,0,10000000,0.00000000e+00
2,1,5700,15,18,10,8,0,10000000,0.00000000e+00
2,1,5790,15,18,10,8,0,10000000,0.00000000e+00
2,1,5895,15,18,10,8,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_11.csv <==
2,1,495,15,18,11,8,961266,1000000,9.61266000e-01
2,1,600,15,18,11,8,541292,1000000,5.41292000e-01
2,1,690,15,18,11,8,183904,1000000,1.83904000e-01
2,1,795,15,18,11,8,38871,1000000,3.88710000e-02
2,1,900,15,18,11,8,7404,1000000,7.40400000e-03
2,1,990,15,18,11,8,1943,1000000,1.94300000e-03
2,1,1095,15,18,11,8,443,1000000,4.43000000e-04
2,1,1200,15,18,11,8,114,1000000,1.14000000e-04
2,1,1290,15,18,11,8,111,3000000,3.70000000e-05
2,1,1395,15,18,11,8,106,10000000,1.06000000e-05
2,1,1500,15,18,11,8,36,10000000,3.60000000e-06
2,1,1590,15,18,11,8,15,10000000,1.50000000e-06
2,1,1695,15,18,11,8,13,10000000,1.30000000e-06
2,1,1800,15,18,11,8,1,10000000,1.00000000e-07
2,1,1890,15,18,11,8,2,10000000,2.00000000e-07
2,1,1995,15,18,11,8,0,10000000,0.00000000e+00
2,1,2100,15,18,11,8,0,10000000,0.00000000e+00
2,1,2190,15,18,11,8,0,10000000,0.00000000e+00
2,1,2295,15,18,11,8,0,10000000,0.00000000e+00
2,1,2400,15,18,11,8,0,10000000,0.00000000e+00
2,1,2490,15,18,11,8,0,10000000,0.00000000e+00
2,1,2595,15,18,11,8,0,10000000,0.00000000e+00
2,1,2700,15,18,11,8,0,10000000,0.00000000e+00
2,1,2790,15,18,11,8,0,10000000,0.00000000e+00
2,1,2895,15,18,11,8,0,10000000,0.00000000e+00
2,1,3000,15,18,11,8,0,10000000,0.00000000e+00
2,1,3090,15,18,11,8,0,10000000,0.00000000e+00
2,1,3195,15,18,11,8,0,10000000,0.00000000e+00
2,1,3300,15,18,11,8,0,10000000,0.00000000e+00
2,1,3390,15,18,11,8,0,10000000,0.00000000e+00
2,1,3495,15,18,11,8,0,10000000,0.00000000e+00
2,1,3600,15,18,11,8,0,10000000,0.00000000e+00
2,1,3690,15,18,11,8,0,10000000,0.00000000e+00
2,1,3795,15,18,11,8,0,10000000,0.00000000e+00
2,1,3900,15,18,11,8,0,10000000,0.00000000e+00
2,1,3990,15,18,11,8,0,10000000,0.00000000e+00
2,1,4095,15,18,11,8,0,10000000,0.00000000e+00
2,1,4200,15,18,11,8,0,10000000,0.00000000e+00
2,1,4290,15,18,11,8,0,10000000,0.00000000e+00
2,1,4395,15,18,11,8,0,10000000,0.00000000e+00
2,1,4500,15,18,11,8,0,10000000,0.00000000e+00
2,1,4590,15,18,11,8,0,10000000,0.00000000e+00
2,1,4695,15,18,11,8,0,10000000,0.00000000e+00
2,1,4800,15,18,11,8,0,10000000,0.00000000e+00
2,1,4890,15,18,11,8,0,10000000,0.00000000e+00
2,1,4995,15,18,11,8,0,10000000,0.00000000e+00
2,1,5100,15,18,11,8,0,10000000,0.00000000e+00
2,1,5190,15,18,11,8,0,10000000,0.00000000e+00
2,1,5295,15,18,11,8,0,10000000,0.00000000e+00
2,1,5400,15,18,11,8,0,10000000,0.00000000e+00
2,1,5490,15,18,11,8,0,10000000,0.00000000e+00
2,1,5595,15,18,11,8,0,10000000,0.00000000e+00
2,1,5700,15,18,11,8,0,10000000,0.00000000e+00
2,1,5790,15,18,11,8,0,10000000,0.00000000e+00
2,1,5895,15,18,11,8,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_12.csv <==
2,1,495,15,18,12,8,995971,1000000,9.95971000e-01
2,1,600,15,18,12,8,907166,1000000,9.07166000e-01
2,1,690,15,18,12,8,650132,1000000,6.50132000e-01
2,1,795,15,18,12,8,303685,1000000,3.03685000e-01
2,1,900,15,18,12,8,105454,1000000,1.05454000e-01
2,1,990,15,18,12,8,39241,1000000,3.92410000e-02
2,1,1095,15,18,12,8,11501,1000000,1.15010000e-02
2,1,1200,15,18,12,8,3515,1000000,3.51500000e-03
2,1,1290,15,18,12,8,1349,1000000,1.34900000e-03
2,1,1395,15,18,12,8,438,1000000,4.38000000e-04
2,1,1500,15,18,12,8,178,1000000,1.78000000e-04
2,1,1590,15,18,12,8,150,2000000,7.50000000e-05
2,1,1695,15,18,12,8,127,4000000,3.17500000e-05
2,1,1800,15,18,12,8,109,9000000,1.21111111e-05
2,1,1890,15,18,12,8,57,10000000,5.70000000e-06
2,1,1995,15,18,12,8,32,10000000,3.20000000e-06
2,1,2100,15,18,12,8,19,10000000,1.90000000e-06
2,1,2190,15,18,12,8,3,10000000,3.00000000e-07
2,1,2295,15,18,12,8,3,10000000,3.00000000e-07
2,1,2400,15,18,12,8,4,10000000,4.00000000e-07
2,1,2490,15,18,12,8,0,10000000,0.00000000e+00
2,1,2595,15,18,12,8,1,10000000,1.00000000e-07
2,1,2700,15,18,12,8,0,10000000,0.00000000e+00
2,1,2790,15,18,12,8,0,10000000,0.00000000e+00
2,1,2895,15,18,12,8,0,10000000,0.00000000e+00
2,1,3000,15,18,12,8,0,10000000,0.00000000e+00
2,1,3090,15,18,12,8,0,10000000,0.00000000e+00
2,1,3195,15,18,12,8,0,10000000,0.00000000e+00
2,1,3300,15,18,12,8,0,10000000,0.00000000e+00
2,1,3390,15,18,12,8,0,10000000,0.00000000e+00
2,1,3495,15,18,12,8,0,10000000,0.00000000e+00
2,1,3600,15,18,12,8,0,10000000,0.00000000e+00
2,1,3690,15,18,12,8,0,10000000,0.00000000e+00
2,1,3795,15,18,12,8,0,10000000,0.00000000e+00
2,1,3900,15,18,12,8,0,10000000,0.00000000e+00
2,1,3990,15,18,12,8,0,10000000,0.00000000e+00
2,1,4095,15,18,12,8,0,10000000,0.00000000e+00
2,1,4200,15,18,12,8,0,10000000,0.00000000e+00
2,1,4290,15,18,12,8,0,10000000,0.00000000e+00
2,1,4395,15,18,12,8,0,10000000,0.00000000e+00
2,1,4500,15,18,12,8,0,10000000,0.00000000e+00
2,1,4590,15,18,12,8,0,10000000,0.00000000e+00
2,1,4695,15,18,12,8,0,10000000,0.00000000e+00
2,1,4800,15,18,12,8,0,10000000,0.00000000e+00
2,1,4890,15,18,12,8,0,10000000,0.00000000e+00
2,1,4995,15,18,12,8,0,10000000,0.00000000e+00
2,1,5100,15,18,12,8,0,10000000,0.00000000e+00
2,1,5190,15,18,12,8,0,10000000,0.00000000e+00
2,1,5295,15,18,12,8,0,10000000,0.00000000e+00
2,1,5400,15,18,12,8,0,10000000,0.00000000e+00
2,1,5490,15,18,12,8,0,10000000,0.00000000e+00
2,1,5595,15,18,12,8,0,10000000,0.00000000e+00
2,1,5700,15,18,12,8,0,10000000,0.00000000e+00
2,1,5790,15,18,12,8,0,10000000,0.00000000e+00
2,1,5895,15,18,12,8,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_13.csv <==
2,1,495,15,18,13,8,999985,1000000,9.99985000e-01
2,1,600,15,18,13,8,997674,1000000,9.97674000e-01
2,1,690,15,18,13,8,970989,1000000,9.70989000e-01
2,1,795,15,18,13,8,829477,1000000,8.29477000e-01
2,1,900,15,18,13,8,558421,1000000,5.58421000e-01
2,1,990,15,18,13,8,333880,1000000,3.33880000e-01
2,1,1095,15,18,13,8,155467,1000000,1.55467000e-01
2,1,1200,15,18,13,8,66403,1000000,6.64030000e-02
2,1,1290,15,18,13,8,32476,1000000,3.24760000e-02
2,1,1395,15,18,13,8,13215,1000000,1.32150000e-02
2,1,1500,15,18,13,8,5705,1000000,5.70500000e-03
2,1,1590,15,18,13,8,2723,1000000,2.72300000e-03
2,1,1695,15,18,13,8,1302,1000000,1.30200000e-03
2,1,1800,15,18,13,8,580,1000000,5.80000000e-04
2,1,1890,15,18,13,8,297,1000000,2.97000000e-04
2,1,1995,15,18,13,8,146,1000000,1.46000000e-04
2,1,2100,15,18,13,8,140,2000000,7.00000000e-05
2,1,2190,15,18,13,8,146,3000000,4.86666667e-05
2,1,2295,15,18,13,8,121,5000000,2.42000000e-05
2,1,2400,15,18,13,8,101,7000000,1.44285714e-05
2,1,2490,15,18,13,8,97,10000000,9.70000000e-06
2,1,2595,15,18,13,8,64,10000000,6.40000000e-06
2,1,2700,15,18,13,8,30,10000000,3.00000000e-06
2,1,2790,15,18,13,8,34,10000000,3.40000000e-06
2,1,2895,15,18,13,8,13,10000000,1.30000000e-06
2,1,3000,15,18,13,8,8,10000000,8.00000000e-07
2,1,3090,15,18,13,8,14,10000000,1.40000000e-06
2,1,3195,15,18,13,8,7,10000000,7.00000000e-07
2,1,3300,15,18,13,8,1,10000000,1.00000000e-07
2,1,3390,15,18,13,8,4,10000000,4.00000000e-07
2,1,3495,15,18,13,8,1,10000000,1.00000000e-07
2,1,3600,15,18,13,8,0,10000000,0.00000000e+00
2,1,3690,15,18,13,8,0,10000000,0.00000000e+00
2,1,3795,15,18,13,8,1,10000000,1.00000000e-07
2,1,3900,15,18,13,8,0,10000000,0.00000000e+00
2,1,3990,15,18,13,8,0,10000000,0.00000000e+00
2,1,4095,15,18,13,8,1,10000000,1.00000000e-07
2,1,4200,15,18,13,8,0,10000000,0.00000000e+00
2,1,4290,15,18,13,8,0,10000000,0.00000000e+00
2,1,4395,15,18,13,8,0,10000000,0.00000000e+00
2,1,4500,15,18,13,8,0,10000000,0.00000000e+00
2,1,4590,15,18,13,8,0,10000000,0.00000000e+00
2,1,4695,15,18,13,8,0,10000000,0.00000000e+00
2,1,4800,15,18,13,8,0,10000000,0.00000000e+00
2,1,4890,15,18,13,8,0,10000000,0.00000000e+00
2,1,4995,15,18,13,8,0,10000000,0.00000000e+00
2,1,5100,15,18,13,8,0,10000000,0.00000000e+00
2,1,5190,15,18,13,8,0,10000000,0.00000000e+00
2,1,5295,15,18,13,8,0,10000000,0.00000000e+00
2,1,5400,15,18,13,8,0,10000000,0.00000000e+00
2,1,5490,15,18,13,8,0,10000000,0.00000000e+00
2,1,5595,15,18,13,8,0,10000000,0.00000000e+00
2,1,5700,15,18,13,8,0,10000000,0.00000000e+00
2,1,5790,15,18,13,8,0,10000000,0.00000000e+00
2,1,5895,15,18,13,8,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_14.csv <==
2,1,495,15,18,14,8,1000000,1000000,1.00000000e+00
2,1,600,15,18,14,8,999997,1000000,9.99997000e-01
2,1,690,15,18,14,8,999815,1000000,9.99815000e-01
2,1,795,15,18,14,8,994745,1000000,9.94745000e-01
2,1,900,15,18,14,8,956599,1000000,9.56599000e-01
2,1,990,15,18,14,8,861981,1000000,8.61981000e-01
2,1,1095,15,18,14,8,671067,1000000,6.71067000e-01
2,1,1200,15,18,14,8,456585,1000000,4.56585000e-01
2,1,1290,15,18,14,8,303372,1000000,3.03372000e-01
2,1,1395,15,18,14,8,175911,1000000,1.75911000e-01
2,1,1500,15,18,14,8,98123,1000000,9.81230000e-02
2,1,1590,15,18,14,8,58884,1000000,5.88840000e-02
2,1,1695,15,18,14,8,32814,1000000,3.28140000e-02
2,1,1800,15,18,14,8,17808,1000000,1.78080000e-02
2,1,1890,15,18,14,8,10905,1000000,1.09050000e-02
2,1,1995,15,18,14,8,6242,1000000,6.24200000e-03
2,1,2100,15,18,14,8,3599,1000000,3.59900000e-03
2,1,2190,15,18,14,8,2242,1000000,2.24200000e-03
2,1,2295,15,18,14,8,1435,1000000,1.43500000e-03
2,1,2400,15,18,14,8,875,1000000,8.75000000e-04
2,1,2490,15,18,14,8,573,1000000,5.73000000e-04
2,1,2595,15,18,14,8,368,1000000,3.68000000e-04
2,1,2700,15,18,14,8,229,1000000,2.29000000e-04
2,1,2790,15,18,14,8,158,1000000,1.58000000e-04
2,1,2895,15,18,14,8,102,1000000,1.02000000e-04
2,1,3000,15,18,14,8,141,2000000,7.05000000e-05
2,1,3090,15,18,14,8,130,3000000,4.33333333e-05
2,1,3195,15,18,14,8,111,3000000,3.70000000e-05
2,1,3300,15,18,14,8,111,5000000,2.22000000e-05
2,1,3390,15,18,14,8,105,7000000,1.50000000e-05
2,1,3495,15,18,14,8,106,10000000,1.06000000e-05
2,1,3600,15,18,14,8,74,10000000,7.40000000e-06
2,1,3690,15,18,14,8,63,10000000,6.30000000e-06
2,1,3795,15,18,14,8,43,10000000,4.30000000e-06
2,1,3900,15,18,14,8,36,10000000,3.60000000e-06
2,1,3990,15,18,14,8,20,10000000,2.00000000e-06
2,1,4095,15,18,14,8,21,10000000,2.10000000e-06
2,1,4200,15,18,14,8,14,10000000,1.40000000e-06
2,1,4290,15,18,14,8,11,10000000,1.10000000e-06
2,1,4395,15,18,14,8,9,10000000,9.00000000e-07
2,1,4500,15,18,14,8,5,10000000,5.00000000e-07
2,1,4590,15,18,14,8,3,10000000,3.00000000e-07
2,1,4695,15,18,14,8,2,10000000,2.00000000e-07
2,1,4800,15,18,14,8,1,10000000,1.00000000e-07
2,1,4890,15,18,14,8,1,10000000,1.00000000e-07
2,1,4995,15,18,14,8,2,10000000,2.00000000e-07
2,1,5100,15,18,14,8,0,10000000,0.00000000e+00
2,1,5190,15,18,14,8,2,10000000,2.00000000e-07
2,1,5295,15,18,14,8,0,10000000,0.00000000e+00
2,1,5400,15,18,14,8,2,10000000,2.00000000e-07
2,1,5490,15,18,14,8,0,10000000,0.00000000e+00
2,1,5595,15,18,14,8,1,10000000,1.00000000e-07
2,1,5700,15,18,14,8,2,10000000,2.00000000e-07
2,1,5790,15,18,14,8,0,10000000,0.00000000e+00
2,1,5895,15,18,14,8,1,10000000,1.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_15.csv <==
2,1,495,15,18,15,8,1000000,1000000,1.00000000e+00
2,1,600,15,18,15,8,1000000,1000000,1.00000000e+00
2,1,690,15,18,15,8,1000000,1000000,1.00000000e+00
2,1,795,15,18,15,8,999982,1000000,9.99982000e-01
2,1,900,15,18,15,8,999535,1000000,9.99535000e-01
2,1,990,15,18,15,8,995923,1000000,9.95923000e-01
2,1,1095,15,18,15,8,974476,1000000,9.74476000e-01
2,1,1200,15,18,15,8,911238,1000000,9.11238000e-01
2,1,1290,15,18,15,8,814228,1000000,8.14228000e-01
2,1,1395,15,18,15,8,664075,1000000,6.64075000e-01
2,1,1500,15,18,15,8,506496,1000000,5.06496000e-01
2,1,1590,15,18,15,8,388020,1000000,3.88020000e-01
2,1,1695,15,18,15,8,277024,1000000,2.77024000e-01
2,1,1800,15,18,15,8,190626,1000000,1.90626000e-01
2,1,1890,15,18,15,8,138505,1000000,1.38505000e-01
2,1,1995,15,18,15,8,95860,1000000,9.58600000e-02
2,1,2100,15,18,15,8,65981,1000000,6.59810000e-02
2,1,2190,15,18,15,8,47892,1000000,4.78920000e-02
2,1,2295,15,18,15,8,33133,1000000,3.31330000e-02
2,1,2400,15,18,15,8,23173,1000000,2.31730000e-02
2,1,2490,15,18,15,8,17337,1000000,1.73370000e-02
2,1,2595,15,18,15,8,12345,1000000,1.23450000e-02
2,1,2700,15,18,15,8,8766,1000000,8.76600000e-03
2,1,2790,15,18,15,8,6674,1000000,6.67400000e-03
2,1,2895,15,18,15,8,4742,1000000,4.74200000e-03
2,1,3000,15,18,15,8,3594,1000000,3.59400000e-03
2,1,3090,15,18,15,8,2715,1000000,2.71500000e-03
2,1,3195,15,18,15,8,2038,1000000,2.03800000e-03
2,1,3300,15,18,15,8,1482,1000000,1.48200000e-03
2,1,3390,15,18,15,8,1259,1000000,1.25900000e-03
2,1,3495,15,18,15,8,888,1000000,8.88000000e-04
2,1,3600,15,18,15,8,701,1000000,7.01000000e-04
2,1,3690,15,18,15,8,547,1000000,5.47000000e-04
2,1,3795,15,18,15,8,421,1000000,4.21000000e-04
2,1,3900,15,18,15,8,333,1000000,3.33000000e-04
2,1,3990,15,18,15,8,248,1000000,2.48000000e-04
2,1,4095,15,18,15,8,211,1000000,2.11000000e-04
2,1,4200,15,18,15,8,168,1000000,1.68000000e-04
2,1,4290,15,18,15,8,145,1000000,1.45000000e-04
2,1,4395,15,18,15,8,181,2000000,9.05000000e-05
2,1,4500,15,18,15,8,165,2000000,8.25000000e-05
2,1,4590,15,18,15,8,131,2000000,6.55000000e-05
2,1,4695,15,18,15,8,103,2000000,5.15000000e-05
2,1,4800,15,18,15,8,131,3000000,4.36666667e-05
2,1,4890,15,18,15,8,127,3000000,4.23333333e-05
2,1,4995,15,18,15,8,140,4000000,3.50000000e-05
2,1,5100,15,18,15,8,113,4000000,2.82500000e-05
2,1,5190,15,18,15,8,116,6000000,1.93333333e-05
2,1,5295,15,18,15,8,111,6000000,1.85000000e-05
2,1,5400,15,18,15,8,105,7000000,1.50000000e-05
2,1,5490,15,18,15,8,104,9000000,1.15555556e-05
2,1,5595,15,18,15,8,97,10000000,9.70000000e-06
2,1,5700,15,18,15,8,82,10000000,8.20000000e-06
2,1,5790,15,18,15,8,59,10000000,5.90000000e-06
2,1,5895,15,18,15,8,72,10000000,7.20000000e-06


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_8.csv <==
2,1,495,15,18,8,8,1000000,1000000,1.00000000e+00
2,1,600,15,18,8,8,1000000,1000000,1.00000000e+00
2,1,690,15,18,8,8,999780,1000000,9.99780000e-01
2,1,795,15,18,8,8,983838,1000000,9.83838000e-01
2,1,900,15,18,8,8,808391,1000000,8.08391000e-01
2,1,990,15,18,8,8,465146,1000000,4.65146000e-01
2,1,1095,15,18,8,8,142898,1000000,1.42898000e-01
2,1,1200,15,18,8,8,31631,1000000,3.16310000e-02
2,1,1290,15,18,8,8,8499,1000000,8.49900000e-03
2,1,1395,15,18,8,8,1819,1000000,1.81900000e-03
2,1,1500,15,18,8,8,402,1000000,4.02000000e-04
2,1,1590,15,18,8,8,126,1000000,1.26000000e-04
2,1,1695,15,18,8,8,131,3000000,4.36666667e-05
2,1,1800,15,18,8,8,97,10000000,9.70000000e-06
2,1,1890,15,18,8,8,34,10000000,3.40000000e-06
2,1,1995,15,18,8,8,13,10000000,1.30000000e-06
2,1,2100,15,18,8,8,4,10000000,4.00000000e-07
2,1,2190,15,18,8,8,4,10000000,4.00000000e-07
2,1,2295,15,18,8,8,4,10000000,4.00000000e-07
2,1,2400,15,18,8,8,0,10000000,0.00000000e+00
2,1,2490,15,18,8,8,0,10000000,0.00000000e+00
2,1,2595,15,18,8,8,0,10000000,0.00000000e+00
2,1,2700,15,18,8,8,0,10000000,0.00000000e+00
2,1,2790,15,18,8,8,0,10000000,0.00000000e+00
2,1,2895,15,18,8,8,0,10000000,0.00000000e+00
2,1,3000,15,18,8,8,0,10000000,0.00000000e+00
2,1,3090,15,18,8,8,0,10000000,0.00000000e+00
2,1,3195,15,18,8,8,0,10000000,0.00000000e+00
2,1,3300,15,18,8,8,0,10000000,0.00000000e+00
2,1,3390,15,18,8,8,0,10000000,0.00000000e+00
2,1,3495,15,18,8,8,0,10000000,0.00000000e+00
2,1,3600,15,18,8,8,0,10000000,0.00000000e+00
2,1,3690,15,18,8,8,0,10000000,0.00000000e+00
2,1,3795,15,18,8,8,0,10000000,0.00000000e+00
2,1,3900,15,18,8,8,0,10000000,0.00000000e+00
2,1,3990,15,18,8,8,0,10000000,0.00000000e+00
2,1,4095,15,18,8,8,0,10000000,0.00000000e+00
2,1,4200,15,18,8,8,0,10000000,0.00000000e+00
2,1,4290,15,18,8,8,0,10000000,0.00000000e+00
2,1,4395,15,18,8,8,0,10000000,0.00000000e+00
2,1,4500,15,18,8,8,0,10000000,0.00000000e+00
2,1,4590,15,18,8,8,0,10000000,0.00000000e+00
2,1,4695,15,18,8,8,0,10000000,0.00000000e+00
2,1,4800,15,18,8,8,0,10000000,0.00000000e+00
2,1,4890,15,18,8,8,0,10000000,0.00000000e+00
2,1,4995,15,18,8,8,0,10000000,0.00000000e+00
2,1,5100,15,18,8,8,0,10000000,0.00000000e+00
2,1,5190,15,18,8,8,0,10000000,0.00000000e+00
2,1,5295,15,18,8,8,0,10000000,0.00000000e+00
2,1,5400,15,18,8,8,0,10000000,0.00000000e+00
2,1,5490,15,18,8,8,0,10000000,0.00000000e+00
2,1,5595,15,18,8,8,0,10000000,0.00000000e+00
2,1,5700,15,18,8,8,0,10000000,0.00000000e+00
2,1,5790,15,18,8,8,0,10000000,0.00000000e+00
2,1,5895,15,18,8,8,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_15_t_18_th1_9.csv <==
2,1,495,15,18,9,8,999975,1000000,9.99975000e-01
2,1,600,15,18,9,8,981912,1000000,9.81912000e-01
2,1,690,15,18,9,8,724929,1000000,7.24929000e-01
2,1,795,15,18,9,8,202378,1000000,2.02378000e-01
2,1,900,15,18,9,8,25561,1000000,2.55610000e-02
2,1,990,15,18,9,8,3887,1000000,3.88700000e-03
2,1,1095,15,18,9,8,437,1000000,4.37000000e-04
2,1,1200,15,18,9,8,107,2000000,5.35000000e-05
2,1,1290,15,18,9,8,104,4000000,2.60000000e-05
2,1,1395,15,18,9,8,42,10000000,4.20000000e-06
2,1,1500,15,18,9,8,8,10000000,8.00000000e-07
2,1,1590,15,18,9,8,3,10000000,3.00000000e-07
2,1,1695,15,18,9,8,0,10000000,0.00000000e+00
2,1,1800,15,18,9,8,1,10000000,1.00000000e-07
2,1,1890,15,18,9,8,0,10000000,0.00000000e+00
2,1,1995,15,18,9,8,0,10000000,0.00000000e+00
2,1,2100,15,18,9,8,0,10000000,0.00000000e+00
2,1,2190,15,18,9,8,0,10000000,0.00000000e+00
2,1,2295,15,18,9,8,0,10000000,0.00000000e+00
2,1,2400,15,18,9,8,0,10000000,0.00000000e+00
2,1,2490,15,18,9,8,0,10000000,0.00000000e+00
2,1,2595,15,18,9,8,0,10000000,0.00000000e+00
2,1,2700,15,18,9,8,0,10000000,0.00000000e+00
2,1,2790,15,18,9,8,0,10000000,0.00000000e+00
2,1,2895,15,18,9,8,0,10000000,0.00000000e+00
2,1,3000,15,18,9,8,0,10000000,0.00000000e+00
2,1,3090,15,18,9,8,0,10000000,0.00000000e+00
2,1,3195,15,18,9,8,0,10000000,0.00000000e+00
2,1,3300,15,18,9,8,0,10000000,0.00000000e+00
2,1,3390,15,18,9,8,0,10000000,0.00000000e+00
2,1,3495,15,18,9,8,0,10000000,0.00000000e+00
2,1,3600,15,18,9,8,0,10000000,0.00000000e+00
2,1,3690,15,18,9,8,0,10000000,0.00000000e+00
2,1,3795,15,18,9,8,0,10000000,0.00000000e+00
2,1,3900,15,18,9,8,0,10000000,0.00000000e+00
2,1,3990,15,18,9,8,0,10000000,0.00000000e+00
2,1,4095,15,18,9,8,0,10000000,0.00000000e+00
2,1,4200,15,18,9,8,0,10000000,0.00000000e+00
2,1,4290,15,18,9,8,0,10000000,0.00000000e+00
2,1,4395,15,18,9,8,0,10000000,0.00000000e+00
2,1,4500,15,18,9,8,0,10000000,0.00000000e+00
2,1,4590,15,18,9,8,0,10000000,0.00000000e+00
2,1,4695,15,18,9,8,0,10000000,0.00000000e+00
2,1,4800,15,18,9,8,0,10000000,0.00000000e+00
2,1,4890,15,18,9,8,0,10000000,0.00000000e+00
2,1,4995,15,18,9,8,0,10000000,0.00000000e+00
2,1,5100,15,18,9,8,0,10000000,0.00000000e+00
2,1,5190,15,18,9,8,0,10000000,0.00000000e+00
2,1,5295,15,18,9,8,0,10000000,0.00000000e+00
2,1,5400,15,18,9,8,0,10000000,0.00000000e+00
2,1,5490,15,18,9,8,0,10000000,0.00000000e+00
2,1,5595,15,18,9,8,0,10000000,0.00000000e+00
2,1,5700,15,18,9,8,0,10000000,0.00000000e+00
2,1,5790,15,18,9,8,0,10000000,0.00000000e+00
2,1,5895,15,18,9,8,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_10.csv <==
2,1,493,17,18,10,9,1000000,1000000,1.00000000e+00
2,1,595,17,18,10,9,999095,1000000,9.99095000e-01
2,1,697,17,18,10,9,916918,1000000,9.16918000e-01
2,1,799,17,18,10,9,443447,1000000,4.43447000e-01
2,1,884,17,18,10,9,110479,1000000,1.10479000e-01
2,1,986,17,18,10,9,12152,1000000,1.21520000e-02
2,1,1088,17,18,10,9,1221,1000000,1.22100000e-03
2,1,1190,17,18,10,9,144,1000000,1.44000000e-04
2,1,1292,17,18,10,9,103,7000000,1.47142857e-05
2,1,1394,17,18,10,9,42,10000000,4.20000000e-06
2,1,1496,17,18,10,9,4,10000000,4.00000000e-07
2,1,1598,17,18,10,9,3,10000000,3.00000000e-07
2,1,1700,17,18,10,9,0,10000000,0.00000000e+00
2,1,1785,17,18,10,9,1,10000000,1.00000000e-07
2,1,1887,17,18,10,9,0,10000000,0.00000000e+00
2,1,1989,17,18,10,9,0,10000000,0.00000000e+00
2,1,2091,17,18,10,9,0,10000000,0.00000000e+00
2,1,2193,17,18,10,9,0,10000000,0.00000000e+00
2,1,2295,17,18,10,9,0,10000000,0.00000000e+00
2,1,2397,17,18,10,9,0,10000000,0.00000000e+00
2,1,2499,17,18,10,9,0,10000000,0.00000000e+00
2,1,2584,17,18,10,9,0,10000000,0.00000000e+00
2,1,2686,17,18,10,9,0,10000000,0.00000000e+00
2,1,2788,17,18,10,9,0,10000000,0.00000000e+00
2,1,2890,17,18,10,9,0,10000000,0.00000000e+00
2,1,2992,17,18,10,9,0,10000000,0.00000000e+00
2,1,3094,17,18,10,9,0,10000000,0.00000000e+00
2,1,3196,17,18,10,9,0,10000000,0.00000000e+00
2,1,3298,17,18,10,9,0,10000000,0.00000000e+00
2,1,3400,17,18,10,9,0,10000000,0.00000000e+00
2,1,3485,17,18,10,9,0,10000000,0.00000000e+00
2,1,3587,17,18,10,9,0,10000000,0.00000000e+00
2,1,3689,17,18,10,9,0,10000000,0.00000000e+00
2,1,3791,17,18,10,9,0,10000000,0.00000000e+00
2,1,3893,17,18,10,9,0,10000000,0.00000000e+00
2,1,3995,17,18,10,9,0,10000000,0.00000000e+00
2,1,4097,17,18,10,9,0,10000000,0.00000000e+00
2,1,4199,17,18,10,9,0,10000000,0.00000000e+00
2,1,4284,17,18,10,9,0,10000000,0.00000000e+00
2,1,4386,17,18,10,9,0,10000000,0.00000000e+00
2,1,4488,17,18,10,9,0,10000000,0.00000000e+00
2,1,4590,17,18,10,9,0,10000000,0.00000000e+00
2,1,4692,17,18,10,9,0,10000000,0.00000000e+00
2,1,4794,17,18,10,9,0,10000000,0.00000000e+00
2,1,4896,17,18,10,9,0,10000000,0.00000000e+00
2,1,4998,17,18,10,9,0,10000000,0.00000000e+00
2,1,5100,17,18,10,9,0,10000000,0.00000000e+00
2,1,5185,17,18,10,9,0,10000000,0.00000000e+00
2,1,5287,17,18,10,9,0,10000000,0.00000000e+00
2,1,5389,17,18,10,9,0,10000000,0.00000000e+00
2,1,5491,17,18,10,9,0,10000000,0.00000000e+00
2,1,5593,17,18,10,9,0,10000000,0.00000000e+00
2,1,5695,17,18,10,9,0,10000000,0.00000000e+00
2,1,5797,17,18,10,9,0,10000000,0.00000000e+00
2,1,5899,17,18,10,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_11.csv <==
2,1,493,17,18,11,9,999632,1000000,9.99632000e-01
2,1,595,17,18,11,9,882491,1000000,8.82491000e-01
2,1,697,17,18,11,9,260348,1000000,2.60348000e-01
2,1,799,17,18,11,9,21607,1000000,2.16070000e-02
2,1,884,17,18,11,9,2459,1000000,2.45900000e-03
2,1,986,17,18,11,9,219,1000000,2.19000000e-04
2,1,1088,17,18,11,9,128,4000000,3.20000000e-05
2,1,1190,17,18,11,9,29,10000000,2.90000000e-06
2,1,1292,17,18,11,9,8,10000000,8.00000000e-07
2,1,1394,17,18,11,9,1,10000000,1.00000000e-07
2,1,1496,17,18,11,9,1,10000000,1.00000000e-07
2,1,1598,17,18,11,9,0,10000000,0.00000000e+00
2,1,1700,17,18,11,9,0,10000000,0.00000000e+00
2,1,1785,17,18,11,9,0,10000000,0.00000000e+00
2,1,1887,17,18,11,9,0,10000000,0.00000000e+00
2,1,1989,17,18,11,9,0,10000000,0.00000000e+00
2,1,2091,17,18,11,9,0,10000000,0.00000000e+00
2,1,2193,17,18,11,9,0,10000000,0.00000000e+00
2,1,2295,17,18,11,9,0,10000000,0.00000000e+00
2,1,2397,17,18,11,9,0,10000000,0.00000000e+00
2,1,2499,17,18,11,9,0,10000000,0.00000000e+00
2,1,2584,17,18,11,9,0,10000000,0.00000000e+00
2,1,2686,17,18,11,9,0,10000000,0.00000000e+00
2,1,2788,17,18,11,9,0,10000000,0.00000000e+00
2,1,2890,17,18,11,9,0,10000000,0.00000000e+00
2,1,2992,17,18,11,9,0,10000000,0.00000000e+00
2,1,3094,17,18,11,9,0,10000000,0.00000000e+00
2,1,3196,17,18,11,9,0,10000000,0.00000000e+00
2,1,3298,17,18,11,9,0,10000000,0.00000000e+00
2,1,3400,17,18,11,9,0,10000000,0.00000000e+00
2,1,3485,17,18,11,9,0,10000000,0.00000000e+00
2,1,3587,17,18,11,9,0,10000000,0.00000000e+00
2,1,3689,17,18,11,9,0,10000000,0.00000000e+00
2,1,3791,17,18,11,9,0,10000000,0.00000000e+00
2,1,3893,17,18,11,9,0,10000000,0.00000000e+00
2,1,3995,17,18,11,9,0,10000000,0.00000000e+00
2,1,4097,17,18,11,9,0,10000000,0.00000000e+00
2,1,4199,17,18,11,9,0,10000000,0.00000000e+00
2,1,4284,17,18,11,9,0,10000000,0.00000000e+00
2,1,4386,17,18,11,9,0,10000000,0.00000000e+00
2,1,4488,17,18,11,9,0,10000000,0.00000000e+00
2,1,4590,17,18,11,9,0,10000000,0.00000000e+00
2,1,4692,17,18,11,9,0,10000000,0.00000000e+00
2,1,4794,17,18,11,9,0,10000000,0.00000000e+00
2,1,4896,17,18,11,9,0,10000000,0.00000000e+00
2,1,4998,17,18,11,9,0,10000000,0.00000000e+00
2,1,5100,17,18,11,9,0,10000000,0.00000000e+00
2,1,5185,17,18,11,9,0,10000000,0.00000000e+00
2,1,5287,17,18,11,9,0,10000000,0.00000000e+00
2,1,5389,17,18,11,9,0,10000000,0.00000000e+00
2,1,5491,17,18,11,9,0,10000000,0.00000000e+00
2,1,5593,17,18,11,9,0,10000000,0.00000000e+00
2,1,5695,17,18,11,9,0,10000000,0.00000000e+00
2,1,5797,17,18,11,9,0,10000000,0.00000000e+00
2,1,5899,17,18,11,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_12.csv <==
2,1,493,17,18,12,9,995036,1000000,9.95036000e-01
2,1,595,17,18,12,9,718097,1000000,7.18097000e-01
2,1,697,17,18,12,9,208626,1000000,2.08626000e-01
2,1,799,17,18,12,9,35511,1000000,3.55110000e-02
2,1,884,17,18,12,9,7484,1000000,7.48400000e-03
2,1,986,17,18,12,9,1290,1000000,1.29000000e-03
2,1,1088,17,18,12,9,214,1000000,2.14000000e-04
2,1,1190,17,18,12,9,136,3000000,4.53333333e-05
2,1,1292,17,18,12,9,85,10000000,8.50000000e-06
2,1,1394,17,18,12,9,25,10000000,2.50000000e-06
2,1,1496,17,18,12,9,8,10000000,8.00000000e-07
2,1,1598,17,18,12,9,3,10000000,3.00000000e-07
2,1,1700,17,18,12,9,1,10000000,1.00000000e-07
2,1,1785,17,18,12,9,0,10000000,0.00000000e+00
2,1,1887,17,18,12,9,0,10000000,0.00000000e+00
2,1,1989,17,18,12,9,0,10000000,0.00000000e+00
2,1,2091,17,18,12,9,0,10000000,0.00000000e+00
2,1,2193,17,18,12,9,0,10000000,0.00000000e+00
2,1,2295,17,18,12,9,0,10000000,0.00000000e+00
2,1,2397,17,18,12,9,0,10000000,0.00000000e+00
2,1,2499,17,18,12,9,0,10000000,0.00000000e+00
2,1,2584,17,18,12,9,0,10000000,0.00000000e+00
2,1,2686,17,18,12,9,0,10000000,0.00000000e+00
2,1,2788,17,18,12,9,0,10000000,0.00000000e+00
2,1,2890,17,18,12,9,0,10000000,0.00000000e+00
2,1,2992,17,18,12,9,0,10000000,0.00000000e+00
2,1,3094,17,18,12,9,0,10000000,0.00000000e+00
2,1,3196,17,18,12,9,0,10000000,0.00000000e+00
2,1,3298,17,18,12,9,0,10000000,0.00000000e+00
2,1,3400,17,18,12,9,0,10000000,0.00000000e+00
2,1,3485,17,18,12,9,0,10000000,0.00000000e+00
2,1,3587,17,18,12,9,0,10000000,0.00000000e+00
2,1,3689,17,18,12,9,0,10000000,0.00000000e+00
2,1,3791,17,18,12,9,0,10000000,0.00000000e+00
2,1,3893,17,18,12,9,0,10000000,0.00000000e+00
2,1,3995,17,18,12,9,0,10000000,0.00000000e+00
2,1,4097,17,18,12,9,0,10000000,0.00000000e+00
2,1,4199,17,18,12,9,0,10000000,0.00000000e+00
2,1,4284,17,18,12,9,0,10000000,0.00000000e+00
2,1,4386,17,18,12,9,0,10000000,0.00000000e+00
2,1,4488,17,18,12,9,0,10000000,0.00000000e+00
2,1,4590,17,18,12,9,0,10000000,0.00000000e+00
2,1,4692,17,18,12,9,0,10000000,0.00000000e+00
2,1,4794,17,18,12,9,0,10000000,0.00000000e+00
2,1,4896,17,18,12,9,0,10000000,0.00000000e+00
2,1,4998,17,18,12,9,0,10000000,0.00000000e+00
2,1,5100,17,18,12,9,0,10000000,0.00000000e+00
2,1,5185,17,18,12,9,0,10000000,0.00000000e+00
2,1,5287,17,18,12,9,0,10000000,0.00000000e+00
2,1,5389,17,18,12,9,0,10000000,0.00000000e+00
2,1,5491,17,18,12,9,0,10000000,0.00000000e+00
2,1,5593,17,18,12,9,0,10000000,0.00000000e+00
2,1,5695,17,18,12,9,0,10000000,0.00000000e+00
2,1,5797,17,18,12,9,0,10000000,0.00000000e+00
2,1,5899,17,18,12,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_13.csv <==
2,1,493,17,18,13,9,998355,1000000,9.98355000e-01
2,1,595,17,18,13,9,923728,1000000,9.23728000e-01
2,1,697,17,18,13,9,608740,1000000,6.08740000e-01
2,1,799,17,18,13,9,248990,1000000,2.48990000e-01
2,1,884,17,18,13,9,91074,1000000,9.10740000e-02
2,1,986,17,18,13,9,23570,1000000,2.35700000e-02
2,1,1088,17,18,13,9,5963,1000000,5.96300000e-03
2,1,1190,17,18,13,9,1488,1000000,1.48800000e-03
2,1,1292,17,18,13,9,385,1000000,3.85000000e-04
2,1,1394,17,18,13,9,122,1000000,1.22000000e-04
2,1,1496,17,18,13,9,123,4000000,3.07500000e-05
2,1,1598,17,18,13,9,98,10000000,9.80000000e-06
2,1,1700,17,18,13,9,39,10000000,3.90000000e-06
2,1,1785,17,18,13,9,19,10000000,1.90000000e-06
2,1,1887,17,18,13,9,9,10000000,9.00000000e-07
2,1,1989,17,18,13,9,2,10000000,2.00000000e-07
2,1,2091,17,18,13,9,2,10000000,2.00000000e-07
2,1,2193,17,18,13,9,1,10000000,1.00000000e-07
2,1,2295,17,18,13,9,0,10000000,0.00000000e+00
2,1,2397,17,18,13,9,0,10000000,0.00000000e+00
2,1,2499,17,18,13,9,0,10000000,0.00000000e+00
2,1,2584,17,18,13,9,0,10000000,0.00000000e+00
2,1,2686,17,18,13,9,0,10000000,0.00000000e+00
2,1,2788,17,18,13,9,0,10000000,0.00000000e+00
2,1,2890,17,18,13,9,0,10000000,0.00000000e+00
2,1,2992,17,18,13,9,0,10000000,0.00000000e+00
2,1,3094,17,18,13,9,0,10000000,0.00000000e+00
2,1,3196,17,18,13,9,0,10000000,0.00000000e+00
2,1,3298,17,18,13,9,0,10000000,0.00000000e+00
2,1,3400,17,18,13,9,0,10000000,0.00000000e+00
2,1,3485,17,18,13,9,0,10000000,0.00000000e+00
2,1,3587,17,18,13,9,0,10000000,0.00000000e+00
2,1,3689,17,18,13,9,0,10000000,0.00000000e+00
2,1,3791,17,18,13,9,0,10000000,0.00000000e+00
2,1,3893,17,18,13,9,0,10000000,0.00000000e+00
2,1,3995,17,18,13,9,0,10000000,0.00000000e+00
2,1,4097,17,18,13,9,0,10000000,0.00000000e+00
2,1,4199,17,18,13,9,0,10000000,0.00000000e+00
2,1,4284,17,18,13,9,0,10000000,0.00000000e+00
2,1,4386,17,18,13,9,0,10000000,0.00000000e+00
2,1,4488,17,18,13,9,0,10000000,0.00000000e+00
2,1,4590,17,18,13,9,0,10000000,0.00000000e+00
2,1,4692,17,18,13,9,0,10000000,0.00000000e+00
2,1,4794,17,18,13,9,0,10000000,0.00000000e+00
2,1,4896,17,18,13,9,0,10000000,0.00000000e+00
2,1,4998,17,18,13,9,0,10000000,0.00000000e+00
2,1,5100,17,18,13,9,0,10000000,0.00000000e+00
2,1,5185,17,18,13,9,0,10000000,0.00000000e+00
2,1,5287,17,18,13,9,0,10000000,0.00000000e+00
2,1,5389,17,18,13,9,0,10000000,0.00000000e+00
2,1,5491,17,18,13,9,0,10000000,0.00000000e+00
2,1,5593,17,18,13,9,0,10000000,0.00000000e+00
2,1,5695,17,18,13,9,0,10000000,0.00000000e+00
2,1,5797,17,18,13,9,0,10000000,0.00000000e+00
2,1,5899,17,18,13,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_14.csv <==
2,1,493,17,18,14,9,999972,1000000,9.99972000e-01
2,1,595,17,18,14,9,997009,1000000,9.97009000e-01
2,1,697,17,18,14,9,948903,1000000,9.48903000e-01
2,1,799,17,18,14,9,745442,1000000,7.45442000e-01
2,1,884,17,18,14,9,482997,1000000,4.82997000e-01
2,1,986,17,18,14,9,223877,1000000,2.23877000e-01
2,1,1088,17,18,14,9,86131,1000000,8.61310000e-02
2,1,1190,17,18,14,9,29968,1000000,2.99680000e-02
2,1,1292,17,18,14,9,10192,1000000,1.01920000e-02
2,1,1394,17,18,14,9,3460,1000000,3.46000000e-03
2,1,1496,17,18,14,9,1284,1000000,1.28400000e-03
2,1,1598,17,18,14,9,488,1000000,4.88000000e-04
2,1,1700,17,18,14,9,176,1000000,1.76000000e-04
2,1,1785,17,18,14,9,187,2000000,9.35000000e-05
2,1,1887,17,18,14,9,121,3000000,4.03333333e-05
2,1,1989,17,18,14,9,114,8000000,1.42500000e-05
2,1,2091,17,18,14,9,78,10000000,7.80000000e-06
2,1,2193,17,18,14,9,32,10000000,3.20000000e-06
2,1,2295,17,18,14,9,20,10000000,2.00000000e-06
2,1,2397,17,18,14,9,9,10000000,9.00000000e-07
2,1,2499,17,18,14,9,2,10000000,2.00000000e-07
2,1,2584,17,18,14,9,2,10000000,2.00000000e-07
2,1,2686,17,18,14,9,1,10000000,1.00000000e-07
2,1,2788,17,18,14,9,1,10000000,1.00000000e-07
2,1,2890,17,18,14,9,0,10000000,0.00000000e+00
2,1,2992,17,18,14,9,0,10000000,0.00000000e+00
2,1,3094,17,18,14,9,0,10000000,0.00000000e+00
2,1,3196,17,18,14,9,0,10000000,0.00000000e+00
2,1,3298,17,18,14,9,0,10000000,0.00000000e+00
2,1,3400,17,18,14,9,1,10000000,1.00000000e-07
2,1,3485,17,18,14,9,0,10000000,0.00000000e+00
2,1,3587,17,18,14,9,0,10000000,0.00000000e+00
2,1,3689,17,18,14,9,0,10000000,0.00000000e+00
2,1,3791,17,18,14,9,0,10000000,0.00000000e+00
2,1,3893,17,18,14,9,0,10000000,0.00000000e+00
2,1,3995,17,18,14,9,0,10000000,0.00000000e+00
2,1,4097,17,18,14,9,0,10000000,0.00000000e+00
2,1,4199,17,18,14,9,0,10000000,0.00000000e+00
2,1,4284,17,18,14,9,0,10000000,0.00000000e+00
2,1,4386,17,18,14,9,0,10000000,0.00000000e+00
2,1,4488,17,18,14,9,0,10000000,0.00000000e+00
2,1,4590,17,18,14,9,0,10000000,0.00000000e+00
2,1,4692,17,18,14,9,0,10000000,0.00000000e+00
2,1,4794,17,18,14,9,0,10000000,0.00000000e+00
2,1,4896,17,18,14,9,0,10000000,0.00000000e+00
2,1,4998,17,18,14,9,0,10000000,0.00000000e+00
2,1,5100,17,18,14,9,0,10000000,0.00000000e+00
2,1,5185,17,18,14,9,0,10000000,0.00000000e+00
2,1,5287,17,18,14,9,0,10000000,0.00000000e+00
2,1,5389,17,18,14,9,0,10000000,0.00000000e+00
2,1,5491,17,18,14,9,0,10000000,0.00000000e+00
2,1,5593,17,18,14,9,0,10000000,0.00000000e+00
2,1,5695,17,18,14,9,0,10000000,0.00000000e+00
2,1,5797,17,18,14,9,0,10000000,0.00000000e+00
2,1,5899,17,18,14,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_15.csv <==
2,1,493,17,18,15,9,1000000,1000000,1.00000000e+00
2,1,595,17,18,15,9,999985,1000000,9.99985000e-01
2,1,697,17,18,15,9,998975,1000000,9.98975000e-01
2,1,799,17,18,15,9,982481,1000000,9.82481000e-01
2,1,884,17,18,15,9,915836,1000000,9.15836000e-01
2,1,986,17,18,15,9,728271,1000000,7.28271000e-01
2,1,1088,17,18,15,9,477626,1000000,4.77626000e-01
2,1,1190,17,18,15,9,262567,1000000,2.62567000e-01
2,1,1292,17,18,15,9,130256,1000000,1.30256000e-01
2,1,1394,17,18,15,9,61302,1000000,6.13020000e-02
2,1,1496,17,18,15,9,27851,1000000,2.78510000e-02
2,1,1598,17,18,15,9,12915,1000000,1.29150000e-02
2,1,1700,17,18,15,9,5769,1000000,5.76900000e-03
2,1,1785,17,18,15,9,3146,1000000,3.14600000e-03
2,1,1887,17,18,15,9,1459,1000000,1.45900000e-03
2,1,1989,17,18,15,9,720,1000000,7.20000000e-04
2,1,2091,17,18,15,9,366,1000000,3.66000000e-04
2,1,2193,17,18,15,9,191,1000000,1.91000000e-04
2,1,2295,17,18,15,9,124,1000000,1.24000000e-04
2,1,2397,17,18,15,9,115,2000000,5.75000000e-05
2,1,2499,17,18,15,9,121,4000000,3.02500000e-05
2,1,2584,17,18,15,9,106,5000000,2.12000000e-05
2,1,2686,17,18,15,9,102,10000000,1.02000000e-05
2,1,2788,17,18,15,9,64,10000000,6.40000000e-06
2,1,2890,17,18,15,9,33,10000000,3.30000000e-06
2,1,2992,17,18,15,9,27,10000000,2.70000000e-06
2,1,3094,17,18,15,9,9,10000000,9.00000000e-07
2,1,3196,17,18,15,9,13,10000000,1.30000000e-06
2,1,3298,17,18,15,9,5,10000000,5.00000000e-07
2,1,3400,17,18,15,9,4,10000000,4.00000000e-07
2,1,3485,17,18,15,9,2,10000000,2.00000000e-07
2,1,3587,17,18,15,9,3,10000000,3.00000000e-07
2,1,3689,17,18,15,9,0,10000000,0.00000000e+00
2,1,3791,17,18,15,9,2,10000000,2.00000000e-07
2,1,3893,17,18,15,9,0,10000000,0.00000000e+00
2,1,3995,17,18,15,9,0,10000000,0.00000000e+00
2,1,4097,17,18,15,9,0,10000000,0.00000000e+00
2,1,4199,17,18,15,9,0,10000000,0.00000000e+00
2,1,4284,17,18,15,9,1,10000000,1.00000000e-07
2,1,4386,17,18,15,9,0,10000000,0.00000000e+00
2,1,4488,17,18,15,9,0,10000000,0.00000000e+00
2,1,4590,17,18,15,9,0,10000000,0.00000000e+00
2,1,4692,17,18,15,9,0,10000000,0.00000000e+00
2,1,4794,17,18,15,9,0,10000000,0.00000000e+00
2,1,4896,17,18,15,9,0,10000000,0.00000000e+00
2,1,4998,17,18,15,9,0,10000000,0.00000000e+00
2,1,5100,17,18,15,9,0,10000000,0.00000000e+00
2,1,5185,17,18,15,9,0,10000000,0.00000000e+00
2,1,5287,17,18,15,9,0,10000000,0.00000000e+00
2,1,5389,17,18,15,9,0,10000000,0.00000000e+00
2,1,5491,17,18,15,9,0,10000000,0.00000000e+00
2,1,5593,17,18,15,9,0,10000000,0.00000000e+00
2,1,5695,17,18,15,9,0,10000000,0.00000000e+00
2,1,5797,17,18,15,9,0,10000000,0.00000000e+00
2,1,5899,17,18,15,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_16.csv <==
2,1,493,17,18,16,9,1000000,1000000,1.00000000e+00
2,1,595,17,18,16,9,1000000,1000000,1.00000000e+00
2,1,697,17,18,16,9,999999,1000000,9.99999000e-01
2,1,799,17,18,16,9,999838,1000000,9.99838000e-01
2,1,884,17,18,16,9,997796,1000000,9.97796000e-01
2,1,986,17,18,16,9,980066,1000000,9.80066000e-01
2,1,1088,17,18,16,9,911437,1000000,9.11437000e-01
2,1,1190,17,18,16,9,766061,1000000,7.66061000e-01
2,1,1292,17,18,16,9,569880,1000000,5.69880000e-01
2,1,1394,17,18,16,9,384845,1000000,3.84845000e-01
2,1,1496,17,18,16,9,241435,1000000,2.41435000e-01
2,1,1598,17,18,16,9,145075,1000000,1.45075000e-01
2,1,1700,17,18,16,9,83682,1000000,8.36820000e-02
2,1,1785,17,18,16,9,52977,1000000,5.29770000e-02
2,1,1887,17,18,16,9,30942,1000000,3.09420000e-02
2,1,1989,17,18,16,9,17356,1000000,1.73560000e-02
2,1,2091,17,18,16,9,10488,1000000,1.04880000e-02
2,1,2193,17,18,16,9,6217,1000000,6.21700000e-03
2,1,2295,17,18,16,9,3590,1000000,3.59000000e-03
2,1,2397,17,18,16,9,2166,1000000,2.16600000e-03
2,1,2499,17,18,16,9,1364,1000000,1.36400000e-03
2,1,2584,17,18,16,9,950,1000000,9.50000000e-04
2,1,2686,17,18,16,9,557,1000000,5.57000000e-04
2,1,2788,17,18,16,9,370,1000000,3.70000000e-04
2,1,2890,17,18,16,9,212,1000000,2.12000000e-04
2,1,2992,17,18,16,9,135,1000000,1.35000000e-04
2,1,3094,17,18,16,9,178,2000000,8.90000000e-05
2,1,3196,17,18,16,9,125,2000000,6.25000000e-05
2,1,3298,17,18,16,9,130,3000000,4.33333333e-05
2,1,3400,17,18,16,9,123,4000000,3.07500000e-05
2,1,3485,17,18,16,9,114,4000000,2.85000000e-05
2,1,3587,17,18,16,9,111,8000000,1.38750000e-05
2,1,3689,17,18,16,9,108,9000000,1.20000000e-05
2,1,3791,17,18,16,9,77,10000000,7.70000000e-06
2,1,3893,17,18,16,9,50,10000000,5.00000000e-06
2,1,3995,17,18,16,9,37,10000000,3.70000000e-06
2,1,4097,17,18,16,9,19,10000000,1.90000000e-06
2,1,4199,17,18,16,9,22,10000000,2.20000000e-06
2,1,4284,17,18,16,9,16,10000000,1.60000000e-06
2,1,4386,17,18,16,9,15,10000000,1.50000000e-06
2,1,4488,17,18,16,9,5,10000000,5.00000000e-07
2,1,4590,17,18,16,9,8,10000000,8.00000000e-07
2,1,4692,17,18,16,9,8,10000000,8.00000000e-07
2,1,4794,17,18,16,9,5,10000000,5.00000000e-07
2,1,4896,17,18,16,9,1,10000000,1.00000000e-07
2,1,4998,17,18,16,9,1,10000000,1.00000000e-07
2,1,5100,17,18,16,9,1,10000000,1.00000000e-07
2,1,5185,17,18,16,9,0,10000000,0.00000000e+00
2,1,5287,17,18,16,9,2,10000000,2.00000000e-07
2,1,5389,17,18,16,9,1,10000000,1.00000000e-07
2,1,5491,17,18,16,9,0,10000000,0.00000000e+00
2,1,5593,17,18,16,9,0,10000000,0.00000000e+00
2,1,5695,17,18,16,9,0,10000000,0.00000000e+00
2,1,5797,17,18,16,9,2,10000000,2.00000000e-07
2,1,5899,17,18,16,9,1,10000000,1.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_17.csv <==
2,1,493,17,18,17,9,1000000,1000000,1.00000000e+00
2,1,595,17,18,17,9,1000000,1000000,1.00000000e+00
2,1,697,17,18,17,9,1000000,1000000,1.00000000e+00
2,1,799,17,18,17,9,999999,1000000,9.99999000e-01
2,1,884,17,18,17,9,999990,1000000,9.99990000e-01
2,1,986,17,18,17,9,999602,1000000,9.99602000e-01
2,1,1088,17,18,17,9,995642,1000000,9.95642000e-01
2,1,1190,17,18,17,9,975067,1000000,9.75067000e-01
2,1,1292,17,18,17,9,915850,1000000,9.15850000e-01
2,1,1394,17,18,17,9,807961,1000000,8.07961000e-01
2,1,1496,17,18,17,9,664739,1000000,6.64739000e-01
2,1,1598,17,18,17,9,517809,1000000,5.17809000e-01
2,1,1700,17,18,17,9,380781,1000000,3.80781000e-01
2,1,1785,17,18,17,9,289568,1000000,2.89568000e-01
2,1,1887,17,18,17,9,206458,1000000,2.06458000e-01
2,1,1989,17,18,17,9,141337,1000000,1.41337000e-01
2,1,2091,17,18,17,9,100868,1000000,1.00868000e-01
2,1,2193,17,18,17,9,70120,1000000,7.01200000e-02
2,1,2295,17,18,17,9,47900,1000000,4.79000000e-02
2,1,2397,17,18,17,9,34014,1000000,3.40140000e-02
2,1,2499,17,18,17,9,23616,1000000,2.36160000e-02
2,1,2584,17,18,17,9,17977,1000000,1.79770000e-02
2,1,2686,17,18,17,9,12735,1000000,1.27350000e-02
2,1,2788,17,18,17,9,9211,1000000,9.21100000e-03
2,1,2890,17,18,17,9,6516,1000000,6.51600000e-03
2,1,2992,17,18,17,9,4799,1000000,4.79900000e-03
2,1,3094,17,18,17,9,3555,1000000,3.55500000e-03
2,1,3196,17,18,17,9,2565,1000000,2.56500000e-03
2,1,3298,17,18,17,9,1946,1000000,1.94600000e-03
2,1,3400,17,18,17,9,1448,1000000,1.44800000e-03
2,1,3485,17,18,17,9,1173,1000000,1.17300000e-03
2,1,3587,17,18,17,9,871,1000000,8.71000000e-04
2,1,3689,17,18,17,9,669,1000000,6.69000000e-04
2,1,3791,17,18,17,9,475,1000000,4.75000000e-04
2,1,3893,17,18,17,9,377,1000000,3.77000000e-04
2,1,3995,17,18,17,9,269,1000000,2.69000000e-04
2,1,4097,17,18,17,9,257,1000000,2.57000000e-04
2,1,4199,17,18,17,9,178,1000000,1.78000000e-04
2,1,4284,17,18,17,9,139,1000000,1.39000000e-04
2,1,4386,17,18,17,9,117,1000000,1.17000000e-04
2,1,4488,17,18,17,9,145,2000000,7.25000000e-05
2,1,4590,17,18,17,9,156,2000000,7.80000000e-05
2,1,4692,17,18,17,9,111,2000000,5.55000000e-05
2,1,4794,17,18,17,9,128,3000000,4.26666667e-05
2,1,4896,17,18,17,9,104,3000000,3.46666667e-05
2,1,4998,17,18,17,9,111,4000000,2.77500000e-05
2,1,5100,17,18,17,9,102,5000000,2.04000000e-05
2,1,5185,17,18,17,9,108,5000000,2.16000000e-05
2,1,5287,17,18,17,9,111,8000000,1.38750000e-05
2,1,5389,17,18,17,9,101,7000000,1.44285714e-05
2,1,5491,17,18,17,9,87,10000000,8.70000000e-06
2,1,5593,17,18,17,9,78,10000000,7.80000000e-06
2,1,5695,17,18,17,9,61,10000000,6.10000000e-06
2,1,5797,17,18,17,9,58,10000000,5.80000000e-06
2,1,5899,17,18,17,9,56,10000000,5.60000000e-06


==> data/10_m7_var_th1_experiments/results_QC_0_v_17_t_18_th1_9.csv <==
2,1,493,17,18,9,9,1000000,1000000,1.00000000e+00
2,1,595,17,18,9,9,1000000,1000000,1.00000000e+00
2,1,697,17,18,9,9,999972,1000000,9.99972000e-01
2,1,799,17,18,9,9,996186,1000000,9.96186000e-01
2,1,884,17,18,9,9,944580,1000000,9.44580000e-01
2,1,986,17,18,9,9,659190,1000000,6.59190000e-01
2,1,1088,17,18,9,9,255688,1000000,2.55688000e-01
2,1,1190,17,18,9,9,56907,1000000,5.69070000e-02
2,1,1292,17,18,9,9,9937,1000000,9.93700000e-03
2,1,1394,17,18,9,9,1850,1000000,1.85000000e-03
2,1,1496,17,18,9,9,342,1000000,3.42000000e-04
2,1,1598,17,18,9,9,119,2000000,5.95000000e-05
2,1,1700,17,18,9,9,114,8000000,1.42500000e-05
2,1,1785,17,18,9,9,50,10000000,5.00000000e-06
2,1,1887,17,18,9,9,23,10000000,2.30000000e-06
2,1,1989,17,18,9,9,3,10000000,3.00000000e-07
2,1,2091,17,18,9,9,2,10000000,2.00000000e-07
2,1,2193,17,18,9,9,0,10000000,0.00000000e+00
2,1,2295,17,18,9,9,0,10000000,0.00000000e+00
2,1,2397,17,18,9,9,1,10000000,1.00000000e-07
2,1,2499,17,18,9,9,0,10000000,0.00000000e+00
2,1,2584,17,18,9,9,0,10000000,0.00000000e+00
2,1,2686,17,18,9,9,0,10000000,0.00000000e+00
2,1,2788,17,18,9,9,0,10000000,0.00000000e+00
2,1,2890,17,18,9,9,0,10000000,0.00000000e+00
2,1,2992,17,18,9,9,0,10000000,0.00000000e+00
2,1,3094,17,18,9,9,0,10000000,0.00000000e+00
2,1,3196,17,18,9,9,0,10000000,0.00000000e+00
2,1,3298,17,18,9,9,0,10000000,0.00000000e+00
2,1,3400,17,18,9,9,0,10000000,0.00000000e+00
2,1,3485,17,18,9,9,0,10000000,0.00000000e+00
2,1,3587,17,18,9,9,0,10000000,0.00000000e+00
2,1,3689,17,18,9,9,0,10000000,0.00000000e+00
2,1,3791,17,18,9,9,0,10000000,0.00000000e+00
2,1,3893,17,18,9,9,0,10000000,0.00000000e+00
2,1,3995,17,18,9,9,0,10000000,0.00000000e+00
2,1,4097,17,18,9,9,0,10000000,0.00000000e+00
2,1,4199,17,18,9,9,0,10000000,0.00000000e+00
2,1,4284,17,18,9,9,0,10000000,0.00000000e+00
2,1,4386,17,18,9,9,0,10000000,0.00000000e+00
2,1,4488,17,18,9,9,0,10000000,0.00000000e+00
2,1,4590,17,18,9,9,0,10000000,0.00000000e+00
2,1,4692,17,18,9,9,0,10000000,0.00000000e+00
2,1,4794,17,18,9,9,0,10000000,0.00000000e+00
2,1,4896,17,18,9,9,0,10000000,0.00000000e+00
2,1,4998,17,18,9,9,0,10000000,0.00000000e+00
2,1,5100,17,18,9,9,0,10000000,0.00000000e+00
2,1,5185,17,18,9,9,0,10000000,0.00000000e+00
2,1,5287,17,18,9,9,0,10000000,0.00000000e+00
2,1,5389,17,18,9,9,0,10000000,0.00000000e+00
2,1,5491,17,18,9,9,0,10000000,0.00000000e+00
2,1,5593,17,18,9,9,0,10000000,0.00000000e+00
2,1,5695,17,18,9,9,0,10000000,0.00000000e+00
2,1,5797,17,18,9,9,0,10000000,0.00000000e+00
2,1,5899,17,18,9,9,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_10.csv <==
2,1,494,19,18,10,10,1000000,1000000,1.00000000e+00
2,1,589,19,18,10,10,1000000,1000000,1.00000000e+00
2,1,684,19,18,10,10,999998,1000000,9.99998000e-01
2,1,798,19,18,10,10,999458,1000000,9.99458000e-01
2,1,893,19,18,10,10,980433,1000000,9.80433000e-01
2,1,988,19,18,10,10,819189,1000000,8.19189000e-01
2,1,1083,19,18,10,10,433900,1000000,4.33900000e-01
2,1,1197,19,18,10,10,96006,1000000,9.60060000e-02
2,1,1292,19,18,10,10,16665,1000000,1.66650000e-02
2,1,1387,19,18,10,10,2785,1000000,2.78500000e-03
2,1,1482,19,18,10,10,447,1000000,4.47000000e-04
2,1,1596,19,18,10,10,105,2000000,5.25000000e-05
2,1,1691,19,18,10,10,102,9000000,1.13333333e-05
2,1,1786,19,18,10,10,32,10000000,3.20000000e-06
2,1,1900,19,18,10,10,4,10000000,4.00000000e-07
2,1,1995,19,18,10,10,2,10000000,2.00000000e-07
2,1,2090,19,18,10,10,0,10000000,0.00000000e+00
2,1,2185,19,18,10,10,5,10000000,5.00000000e-07
2,1,2299,19,18,10,10,0,10000000,0.00000000e+00
2,1,2394,19,18,10,10,0,10000000,0.00000000e+00
2,1,2489,19,18,10,10,0,10000000,0.00000000e+00
2,1,2584,19,18,10,10,0,10000000,0.00000000e+00
2,1,2698,19,18,10,10,0,10000000,0.00000000e+00
2,1,2793,19,18,10,10,0,10000000,0.00000000e+00
2,1,2888,19,18,10,10,0,10000000,0.00000000e+00
2,1,2983,19,18,10,10,0,10000000,0.00000000e+00
2,1,3097,19,18,10,10,0,10000000,0.00000000e+00
2,1,3192,19,18,10,10,0,10000000,0.00000000e+00
2,1,3287,19,18,10,10,0,10000000,0.00000000e+00
2,1,3382,19,18,10,10,0,10000000,0.00000000e+00
2,1,3496,19,18,10,10,0,10000000,0.00000000e+00
2,1,3591,19,18,10,10,0,10000000,0.00000000e+00
2,1,3686,19,18,10,10,0,10000000,0.00000000e+00
2,1,3800,19,18,10,10,0,10000000,0.00000000e+00
2,1,3895,19,18,10,10,0,10000000,0.00000000e+00
2,1,3990,19,18,10,10,0,10000000,0.00000000e+00
2,1,4085,19,18,10,10,0,10000000,0.00000000e+00
2,1,4199,19,18,10,10,0,10000000,0.00000000e+00
2,1,4294,19,18,10,10,0,10000000,0.00000000e+00
2,1,4389,19,18,10,10,0,10000000,0.00000000e+00
2,1,4484,19,18,10,10,0,10000000,0.00000000e+00
2,1,4598,19,18,10,10,0,10000000,0.00000000e+00
2,1,4693,19,18,10,10,0,10000000,0.00000000e+00
2,1,4788,19,18,10,10,0,10000000,0.00000000e+00
2,1,4883,19,18,10,10,0,10000000,0.00000000e+00
2,1,4997,19,18,10,10,0,10000000,0.00000000e+00
2,1,5092,19,18,10,10,0,10000000,0.00000000e+00
2,1,5187,19,18,10,10,0,10000000,0.00000000e+00
2,1,5282,19,18,10,10,0,10000000,0.00000000e+00
2,1,5396,19,18,10,10,0,10000000,0.00000000e+00
2,1,5491,19,18,10,10,0,10000000,0.00000000e+00
2,1,5586,19,18,10,10,0,10000000,0.00000000e+00
2,1,5700,19,18,10,10,0,10000000,0.00000000e+00
2,1,5795,19,18,10,10,0,10000000,0.00000000e+00
2,1,5890,19,18,10,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_11.csv <==
2,1,494,19,18,11,10,1000000,1000000,1.00000000e+00
2,1,589,19,18,11,10,999976,1000000,9.99976000e-01
2,1,684,19,18,11,10,992777,1000000,9.92777000e-01
2,1,798,19,18,11,10,746631,1000000,7.46631000e-01
2,1,893,19,18,11,10,263748,1000000,2.63748000e-01
2,1,988,19,18,11,10,40811,1000000,4.08110000e-02
2,1,1083,19,18,11,10,3767,1000000,3.76700000e-03
2,1,1197,19,18,11,10,288,1000000,2.88000000e-04
2,1,1292,19,18,11,10,107,4000000,2.67500000e-05
2,1,1387,19,18,11,10,49,10000000,4.90000000e-06
2,1,1482,19,18,11,10,6,10000000,6.00000000e-07
2,1,1596,19,18,11,10,0,10000000,0.00000000e+00
2,1,1691,19,18,11,10,0,10000000,0.00000000e+00
2,1,1786,19,18,11,10,0,10000000,0.00000000e+00
2,1,1900,19,18,11,10,0,10000000,0.00000000e+00
2,1,1995,19,18,11,10,0,10000000,0.00000000e+00
2,1,2090,19,18,11,10,0,10000000,0.00000000e+00
2,1,2185,19,18,11,10,0,10000000,0.00000000e+00
2,1,2299,19,18,11,10,0,10000000,0.00000000e+00
2,1,2394,19,18,11,10,0,10000000,0.00000000e+00
2,1,2489,19,18,11,10,0,10000000,0.00000000e+00
2,1,2584,19,18,11,10,0,10000000,0.00000000e+00
2,1,2698,19,18,11,10,0,10000000,0.00000000e+00
2,1,2793,19,18,11,10,0,10000000,0.00000000e+00
2,1,2888,19,18,11,10,0,10000000,0.00000000e+00
2,1,2983,19,18,11,10,0,10000000,0.00000000e+00
2,1,3097,19,18,11,10,0,10000000,0.00000000e+00
2,1,3192,19,18,11,10,0,10000000,0.00000000e+00
2,1,3287,19,18,11,10,0,10000000,0.00000000e+00
2,1,3382,19,18,11,10,0,10000000,0.00000000e+00
2,1,3496,19,18,11,10,0,10000000,0.00000000e+00
2,1,3591,19,18,11,10,0,10000000,0.00000000e+00
2,1,3686,19,18,11,10,0,10000000,0.00000000e+00
2,1,3800,19,18,11,10,0,10000000,0.00000000e+00
2,1,3895,19,18,11,10,0,10000000,0.00000000e+00
2,1,3990,19,18,11,10,0,10000000,0.00000000e+00
2,1,4085,19,18,11,10,0,10000000,0.00000000e+00
2,1,4199,19,18,11,10,0,10000000,0.00000000e+00
2,1,4294,19,18,11,10,0,10000000,0.00000000e+00
2,1,4389,19,18,11,10,0,10000000,0.00000000e+00
2,1,4484,19,18,11,10,0,10000000,0.00000000e+00
2,1,4598,19,18,11,10,0,10000000,0.00000000e+00
2,1,4693,19,18,11,10,0,10000000,0.00000000e+00
2,1,4788,19,18,11,10,0,10000000,0.00000000e+00
2,1,4883,19,18,11,10,0,10000000,0.00000000e+00
2,1,4997,19,18,11,10,0,10000000,0.00000000e+00
2,1,5092,19,18,11,10,0,10000000,0.00000000e+00
2,1,5187,19,18,11,10,0,10000000,0.00000000e+00
2,1,5282,19,18,11,10,0,10000000,0.00000000e+00
2,1,5396,19,18,11,10,0,10000000,0.00000000e+00
2,1,5491,19,18,11,10,0,10000000,0.00000000e+00
2,1,5586,19,18,11,10,0,10000000,0.00000000e+00
2,1,5700,19,18,11,10,0,10000000,0.00000000e+00
2,1,5795,19,18,11,10,0,10000000,0.00000000e+00
2,1,5890,19,18,11,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_12.csv <==
2,1,494,19,18,12,10,999993,1000000,9.99993000e-01
2,1,589,19,18,12,10,989724,1000000,9.89724000e-01
2,1,684,19,18,12,10,673959,1000000,6.73959000e-01
2,1,798,19,18,12,10,83381,1000000,8.33810000e-02
2,1,893,19,18,12,10,5803,1000000,5.80300000e-03
2,1,988,19,18,12,10,443,1000000,4.43000000e-04
2,1,1083,19,18,12,10,113,3000000,3.76666667e-05
2,1,1197,19,18,12,10,34,10000000,3.40000000e-06
2,1,1292,19,18,12,10,4,10000000,4.00000000e-07
2,1,1387,19,18,12,10,0,10000000,0.00000000e+00
2,1,1482,19,18,12,10,0,10000000,0.00000000e+00
2,1,1596,19,18,12,10,0,10000000,0.00000000e+00
2,1,1691,19,18,12,10,0,10000000,0.00000000e+00
2,1,1786,19,18,12,10,0,10000000,0.00000000e+00
2,1,1900,19,18,12,10,0,10000000,0.00000000e+00
2,1,1995,19,18,12,10,0,10000000,0.00000000e+00
2,1,2090,19,18,12,10,0,10000000,0.00000000e+00
2,1,2185,19,18,12,10,0,10000000,0.00000000e+00
2,1,2299,19,18,12,10,0,10000000,0.00000000e+00
2,1,2394,19,18,12,10,0,10000000,0.00000000e+00
2,1,2489,19,18,12,10,0,10000000,0.00000000e+00
2,1,2584,19,18,12,10,0,10000000,0.00000000e+00
2,1,2698,19,18,12,10,0,10000000,0.00000000e+00
2,1,2793,19,18,12,10,0,10000000,0.00000000e+00
2,1,2888,19,18,12,10,0,10000000,0.00000000e+00
2,1,2983,19,18,12,10,0,10000000,0.00000000e+00
2,1,3097,19,18,12,10,0,10000000,0.00000000e+00
2,1,3192,19,18,12,10,0,10000000,0.00000000e+00
2,1,3287,19,18,12,10,0,10000000,0.00000000e+00
2,1,3382,19,18,12,10,0,10000000,0.00000000e+00
2,1,3496,19,18,12,10,0,10000000,0.00000000e+00
2,1,3591,19,18,12,10,0,10000000,0.00000000e+00
2,1,3686,19,18,12,10,0,10000000,0.00000000e+00
2,1,3800,19,18,12,10,0,10000000,0.00000000e+00
2,1,3895,19,18,12,10,0,10000000,0.00000000e+00
2,1,3990,19,18,12,10,0,10000000,0.00000000e+00
2,1,4085,19,18,12,10,0,10000000,0.00000000e+00
2,1,4199,19,18,12,10,0,10000000,0.00000000e+00
2,1,4294,19,18,12,10,0,10000000,0.00000000e+00
2,1,4389,19,18,12,10,0,10000000,0.00000000e+00
2,1,4484,19,18,12,10,0,10000000,0.00000000e+00
2,1,4598,19,18,12,10,0,10000000,0.00000000e+00
2,1,4693,19,18,12,10,0,10000000,0.00000000e+00
2,1,4788,19,18,12,10,0,10000000,0.00000000e+00
2,1,4883,19,18,12,10,0,10000000,0.00000000e+00
2,1,4997,19,18,12,10,0,10000000,0.00000000e+00
2,1,5092,19,18,12,10,0,10000000,0.00000000e+00
2,1,5187,19,18,12,10,0,10000000,0.00000000e+00
2,1,5282,19,18,12,10,0,10000000,0.00000000e+00
2,1,5396,19,18,12,10,0,10000000,0.00000000e+00
2,1,5491,19,18,12,10,0,10000000,0.00000000e+00
2,1,5586,19,18,12,10,0,10000000,0.00000000e+00
2,1,5700,19,18,12,10,0,10000000,0.00000000e+00
2,1,5795,19,18,12,10,0,10000000,0.00000000e+00
2,1,5890,19,18,12,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_13.csv <==
2,1,494,19,18,13,10,999724,1000000,9.99724000e-01
2,1,589,19,18,13,10,914771,1000000,9.14771000e-01
2,1,684,19,18,13,10,386892,1000000,3.86892000e-01
2,1,798,19,18,13,10,48107,1000000,4.81070000e-02
2,1,893,19,18,13,10,6682,1000000,6.68200000e-03
2,1,988,19,18,13,10,1007,1000000,1.00700000e-03
2,1,1083,19,18,13,10,172,1000000,1.72000000e-04
2,1,1197,19,18,13,10,122,6000000,2.03333333e-05
2,1,1292,19,18,13,10,51,10000000,5.10000000e-06
2,1,1387,19,18,13,10,7,10000000,7.00000000e-07
2,1,1482,19,18,13,10,3,10000000,3.00000000e-07
2,1,1596,19,18,13,10,0,10000000,0.00000000e+00
2,1,1691,19,18,13,10,0,10000000,0.00000000e+00
2,1,1786,19,18,13,10,0,10000000,0.00000000e+00
2,1,1900,19,18,13,10,0,10000000,0.00000000e+00
2,1,1995,19,18,13,10,0,10000000,0.00000000e+00
2,1,2090,19,18,13,10,0,10000000,0.00000000e+00
2,1,2185,19,18,13,10,0,10000000,0.00000000e+00
2,1,2299,19,18,13,10,0,10000000,0.00000000e+00
2,1,2394,19,18,13,10,0,10000000,0.00000000e+00
2,1,2489,19,18,13,10,0,10000000,0.00000000e+00
2,1,2584,19,18,13,10,0,10000000,0.00000000e+00
2,1,2698,19,18,13,10,0,10000000,0.00000000e+00
2,1,2793,19,18,13,10,0,10000000,0.00000000e+00
2,1,2888,19,18,13,10,0,10000000,0.00000000e+00
2,1,2983,19,18,13,10,0,10000000,0.00000000e+00
2,1,3097,19,18,13,10,0,10000000,0.00000000e+00
2,1,3192,19,18,13,10,0,10000000,0.00000000e+00
2,1,3287,19,18,13,10,0,10000000,0.00000000e+00
2,1,3382,19,18,13,10,0,10000000,0.00000000e+00
2,1,3496,19,18,13,10,0,10000000,0.00000000e+00
2,1,3591,19,18,13,10,0,10000000,0.00000000e+00
2,1,3686,19,18,13,10,0,10000000,0.00000000e+00
2,1,3800,19,18,13,10,0,10000000,0.00000000e+00
2,1,3895,19,18,13,10,0,10000000,0.00000000e+00
2,1,3990,19,18,13,10,0,10000000,0.00000000e+00
2,1,4085,19,18,13,10,0,10000000,0.00000000e+00
2,1,4199,19,18,13,10,0,10000000,0.00000000e+00
2,1,4294,19,18,13,10,0,10000000,0.00000000e+00
2,1,4389,19,18,13,10,0,10000000,0.00000000e+00
2,1,4484,19,18,13,10,0,10000000,0.00000000e+00
2,1,4598,19,18,13,10,0,10000000,0.00000000e+00
2,1,4693,19,18,13,10,0,10000000,0.00000000e+00
2,1,4788,19,18,13,10,0,10000000,0.00000000e+00
2,1,4883,19,18,13,10,0,10000000,0.00000000e+00
2,1,4997,19,18,13,10,0,10000000,0.00000000e+00
2,1,5092,19,18,13,10,0,10000000,0.00000000e+00
2,1,5187,19,18,13,10,0,10000000,0.00000000e+00
2,1,5282,19,18,13,10,0,10000000,0.00000000e+00
2,1,5396,19,18,13,10,0,10000000,0.00000000e+00
2,1,5491,19,18,13,10,0,10000000,0.00000000e+00
2,1,5586,19,18,13,10,0,10000000,0.00000000e+00
2,1,5700,19,18,13,10,0,10000000,0.00000000e+00
2,1,5795,19,18,13,10,0,10000000,0.00000000e+00
2,1,5890,19,18,13,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_14.csv <==
2,1,494,19,18,14,10,999641,1000000,9.99641000e-01
2,1,589,19,18,14,10,958840,1000000,9.58840000e-01
2,1,684,19,18,14,10,686663,1000000,6.86663000e-01
2,1,798,19,18,14,10,246762,1000000,2.46762000e-01
2,1,893,19,18,14,10,70497,1000000,7.04970000e-02
2,1,988,19,18,14,10,16863,1000000,1.68630000e-02
2,1,1083,19,18,14,10,3697,1000000,3.69700000e-03
2,1,1197,19,18,14,10,702,1000000,7.02000000e-04
2,1,1292,19,18,14,10,144,1000000,1.44000000e-04
2,1,1387,19,18,14,10,136,3000000,4.53333333e-05
2,1,1482,19,18,14,10,103,9000000,1.14444444e-05
2,1,1596,19,18,14,10,20,10000000,2.00000000e-06
2,1,1691,19,18,14,10,8,10000000,8.00000000e-07
2,1,1786,19,18,14,10,4,10000000,4.00000000e-07
2,1,1900,19,18,14,10,2,10000000,2.00000000e-07
2,1,1995,19,18,14,10,0,10000000,0.00000000e+00
2,1,2090,19,18,14,10,0,10000000,0.00000000e+00
2,1,2185,19,18,14,10,1,10000000,1.00000000e-07
2,1,2299,19,18,14,10,0,10000000,0.00000000e+00
2,1,2394,19,18,14,10,0,10000000,0.00000000e+00
2,1,2489,19,18,14,10,0,10000000,0.00000000e+00
2,1,2584,19,18,14,10,0,10000000,0.00000000e+00
2,1,2698,19,18,14,10,0,10000000,0.00000000e+00
2,1,2793,19,18,14,10,0,10000000,0.00000000e+00
2,1,2888,19,18,14,10,0,10000000,0.00000000e+00
2,1,2983,19,18,14,10,0,10000000,0.00000000e+00
2,1,3097,19,18,14,10,0,10000000,0.00000000e+00
2,1,3192,19,18,14,10,0,10000000,0.00000000e+00
2,1,3287,19,18,14,10,0,10000000,0.00000000e+00
2,1,3382,19,18,14,10,0,10000000,0.00000000e+00
2,1,3496,19,18,14,10,0,10000000,0.00000000e+00
2,1,3591,19,18,14,10,0,10000000,0.00000000e+00
2,1,3686,19,18,14,10,0,10000000,0.00000000e+00
2,1,3800,19,18,14,10,0,10000000,0.00000000e+00
2,1,3895,19,18,14,10,0,10000000,0.00000000e+00
2,1,3990,19,18,14,10,0,10000000,0.00000000e+00
2,1,4085,19,18,14,10,0,10000000,0.00000000e+00
2,1,4199,19,18,14,10,0,10000000,0.00000000e+00
2,1,4294,19,18,14,10,0,10000000,0.00000000e+00
2,1,4389,19,18,14,10,0,10000000,0.00000000e+00
2,1,4484,19,18,14,10,0,10000000,0.00000000e+00
2,1,4598,19,18,14,10,0,10000000,0.00000000e+00
2,1,4693,19,18,14,10,0,10000000,0.00000000e+00
2,1,4788,19,18,14,10,0,10000000,0.00000000e+00
2,1,4883,19,18,14,10,0,10000000,0.00000000e+00
2,1,4997,19,18,14,10,0,10000000,0.00000000e+00
2,1,5092,19,18,14,10,0,10000000,0.00000000e+00
2,1,5187,19,18,14,10,0,10000000,0.00000000e+00
2,1,5282,19,18,14,10,0,10000000,0.00000000e+00
2,1,5396,19,18,14,10,0,10000000,0.00000000e+00
2,1,5491,19,18,14,10,0,10000000,0.00000000e+00
2,1,5586,19,18,14,10,0,10000000,0.00000000e+00
2,1,5700,19,18,14,10,0,10000000,0.00000000e+00
2,1,5795,19,18,14,10,0,10000000,0.00000000e+00
2,1,5890,19,18,14,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_15.csv <==
2,1,494,19,18,15,10,999984,1000000,9.99984000e-01
2,1,589,19,18,15,10,997638,1000000,9.97638000e-01
2,1,684,19,18,15,10,956658,1000000,9.56658000e-01
2,1,798,19,18,15,10,710270,1000000,7.10270000e-01
2,1,893,19,18,15,10,393173,1000000,3.93173000e-01
2,1,988,19,18,15,10,162905,1000000,1.62905000e-01
2,1,1083,19,18,15,10,55514,1000000,5.55140000e-02
2,1,1197,19,18,15,10,14138,1000000,1.41380000e-02
2,1,1292,19,18,15,10,4243,1000000,4.24300000e-03
2,1,1387,19,18,15,10,1384,1000000,1.38400000e-03
2,1,1482,19,18,15,10,415,1000000,4.15000000e-04
2,1,1596,19,18,15,10,107,1000000,1.07000000e-04
2,1,1691,19,18,15,10,104,3000000,3.46666667e-05
2,1,1786,19,18,15,10,105,7000000,1.50000000e-05
2,1,1900,19,18,15,10,47,10000000,4.70000000e-06
2,1,1995,19,18,15,10,18,10000000,1.80000000e-06
2,1,2090,19,18,15,10,5,10000000,5.00000000e-07
2,1,2185,19,18,15,10,9,10000000,9.00000000e-07
2,1,2299,19,18,15,10,3,10000000,3.00000000e-07
2,1,2394,19,18,15,10,2,10000000,2.00000000e-07
2,1,2489,19,18,15,10,0,10000000,0.00000000e+00
2,1,2584,19,18,15,10,0,10000000,0.00000000e+00
2,1,2698,19,18,15,10,0,10000000,0.00000000e+00
2,1,2793,19,18,15,10,0,10000000,0.00000000e+00
2,1,2888,19,18,15,10,1,10000000,1.00000000e-07
2,1,2983,19,18,15,10,0,10000000,0.00000000e+00
2,1,3097,19,18,15,10,0,10000000,0.00000000e+00
2,1,3192,19,18,15,10,0,10000000,0.00000000e+00
2,1,3287,19,18,15,10,0,10000000,0.00000000e+00
2,1,3382,19,18,15,10,0,10000000,0.00000000e+00
2,1,3496,19,18,15,10,0,10000000,0.00000000e+00
2,1,3591,19,18,15,10,0,10000000,0.00000000e+00
2,1,3686,19,18,15,10,0,10000000,0.00000000e+00
2,1,3800,19,18,15,10,0,10000000,0.00000000e+00
2,1,3895,19,18,15,10,0,10000000,0.00000000e+00
2,1,3990,19,18,15,10,0,10000000,0.00000000e+00
2,1,4085,19,18,15,10,0,10000000,0.00000000e+00
2,1,4199,19,18,15,10,0,10000000,0.00000000e+00
2,1,4294,19,18,15,10,0,10000000,0.00000000e+00
2,1,4389,19,18,15,10,0,10000000,0.00000000e+00
2,1,4484,19,18,15,10,0,10000000,0.00000000e+00
2,1,4598,19,18,15,10,0,10000000,0.00000000e+00
2,1,4693,19,18,15,10,0,10000000,0.00000000e+00
2,1,4788,19,18,15,10,0,10000000,0.00000000e+00
2,1,4883,19,18,15,10,0,10000000,0.00000000e+00
2,1,4997,19,18,15,10,0,10000000,0.00000000e+00
2,1,5092,19,18,15,10,0,10000000,0.00000000e+00
2,1,5187,19,18,15,10,0,10000000,0.00000000e+00
2,1,5282,19,18,15,10,0,10000000,0.00000000e+00
2,1,5396,19,18,15,10,0,10000000,0.00000000e+00
2,1,5491,19,18,15,10,0,10000000,0.00000000e+00
2,1,5586,19,18,15,10,0,10000000,0.00000000e+00
2,1,5700,19,18,15,10,0,10000000,0.00000000e+00
2,1,5795,19,18,15,10,0,10000000,0.00000000e+00
2,1,5890,19,18,15,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_16.csv <==
2,1,494,19,18,16,10,1000000,1000000,1.00000000e+00
2,1,589,19,18,16,10,999978,1000000,9.99978000e-01
2,1,684,19,18,16,10,998749,1000000,9.98749000e-01
2,1,798,19,18,16,10,970291,1000000,9.70291000e-01
2,1,893,19,18,16,10,850161,1000000,8.50161000e-01
2,1,988,19,18,16,10,610104,1000000,6.10104000e-01
2,1,1083,19,18,16,10,352182,1000000,3.52182000e-01
2,1,1197,19,18,16,10,145912,1000000,1.45912000e-01
2,1,1292,19,18,16,10,61426,1000000,6.14260000e-02
2,1,1387,19,18,16,10,25173,1000000,2.51730000e-02
2,1,1482,19,18,16,10,10001,1000000,1.00010000e-02
2,1,1596,19,18,16,10,3296,1000000,3.29600000e-03
2,1,1691,19,18,16,10,1374,1000000,1.37400000e-03
2,1,1786,19,18,16,10,548,1000000,5.48000000e-04
2,1,1900,19,18,16,10,227,1000000,2.27000000e-04
2,1,1995,19,18,16,10,183,2000000,9.15000000e-05
2,1,2090,19,18,16,10,146,3000000,4.86666667e-05
2,1,2185,19,18,16,10,121,5000000,2.42000000e-05
2,1,2299,19,18,16,10,80,10000000,8.00000000e-06
2,1,2394,19,18,16,10,41,10000000,4.10000000e-06
2,1,2489,19,18,16,10,21,10000000,2.10000000e-06
2,1,2584,19,18,16,10,9,10000000,9.00000000e-07
2,1,2698,19,18,16,10,6,10000000,6.00000000e-07
2,1,2793,19,18,16,10,4,10000000,4.00000000e-07
2,1,2888,19,18,16,10,3,10000000,3.00000000e-07
2,1,2983,19,18,16,10,2,10000000,2.00000000e-07
2,1,3097,19,18,16,10,0,10000000,0.00000000e+00
2,1,3192,19,18,16,10,0,10000000,0.00000000e+00
2,1,3287,19,18,16,10,0,10000000,0.00000000e+00
2,1,3382,19,18,16,10,0,10000000,0.00000000e+00
2,1,3496,19,18,16,10,0,10000000,0.00000000e+00
2,1,3591,19,18,16,10,0,10000000,0.00000000e+00
2,1,3686,19,18,16,10,0,10000000,0.00000000e+00
2,1,3800,19,18,16,10,0,10000000,0.00000000e+00
2,1,3895,19,18,16,10,0,10000000,0.00000000e+00
2,1,3990,19,18,16,10,0,10000000,0.00000000e+00
2,1,4085,19,18,16,10,0,10000000,0.00000000e+00
2,1,4199,19,18,16,10,0,10000000,0.00000000e+00
2,1,4294,19,18,16,10,0,10000000,0.00000000e+00
2,1,4389,19,18,16,10,0,10000000,0.00000000e+00
2,1,4484,19,18,16,10,0,10000000,0.00000000e+00
2,1,4598,19,18,16,10,0,10000000,0.00000000e+00
2,1,4693,19,18,16,10,0,10000000,0.00000000e+00
2,1,4788,19,18,16,10,0,10000000,0.00000000e+00
2,1,4883,19,18,16,10,0,10000000,0.00000000e+00
2,1,4997,19,18,16,10,0,10000000,0.00000000e+00
2,1,5092,19,18,16,10,0,10000000,0.00000000e+00
2,1,5187,19,18,16,10,0,10000000,0.00000000e+00
2,1,5282,19,18,16,10,0,10000000,0.00000000e+00
2,1,5396,19,18,16,10,0,10000000,0.00000000e+00
2,1,5491,19,18,16,10,0,10000000,0.00000000e+00
2,1,5586,19,18,16,10,0,10000000,0.00000000e+00
2,1,5700,19,18,16,10,0,10000000,0.00000000e+00
2,1,5795,19,18,16,10,0,10000000,0.00000000e+00
2,1,5890,19,18,16,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_17.csv <==
2,1,494,19,18,17,10,1000000,1000000,1.00000000e+00
2,1,589,19,18,17,10,1000000,1000000,1.00000000e+00
2,1,684,19,18,17,10,999994,1000000,9.99994000e-01
2,1,798,19,18,17,10,999454,1000000,9.99454000e-01
2,1,893,19,18,17,10,991860,1000000,9.91860000e-01
2,1,988,19,18,17,10,947728,1000000,9.47728000e-01
2,1,1083,19,18,17,10,822746,1000000,8.22746000e-01
2,1,1197,19,18,17,10,578490,1000000,5.78490000e-01
2,1,1292,19,18,17,10,366973,1000000,3.66973000e-01
2,1,1387,19,18,17,10,211788,1000000,2.11788000e-01
2,1,1482,19,18,17,10,114140,1000000,1.14140000e-01
2,1,1596,19,18,17,10,50229,1000000,5.02290000e-02
2,1,1691,19,18,17,10,25898,1000000,2.58980000e-02
2,1,1786,19,18,17,10,13251,1000000,1.32510000e-02
2,1,1900,19,18,17,10,5812,1000000,5.81200000e-03
2,1,1995,19,18,17,10,2878,1000000,2.87800000e-03
2,1,2090,19,18,17,10,1487,1000000,1.48700000e-03
2,1,2185,19,18,17,10,860,1000000,8.60000000e-04
2,1,2299,19,18,17,10,374,1000000,3.74000000e-04
2,1,2394,19,18,17,10,212,1000000,2.12000000e-04
2,1,2489,19,18,17,10,129,1000000,1.29000000e-04
2,1,2584,19,18,17,10,130,2000000,6.50000000e-05
2,1,2698,19,18,17,10,101,3000000,3.36666667e-05
2,1,2793,19,18,17,10,113,6000000,1.88333333e-05
2,1,2888,19,18,17,10,107,8000000,1.33750000e-05
2,1,2983,19,18,17,10,75,10000000,7.50000000e-06
2,1,3097,19,18,17,10,39,10000000,3.90000000e-06
2,1,3192,19,18,17,10,26,10000000,2.60000000e-06
2,1,3287,19,18,17,10,17,10000000,1.70000000e-06
2,1,3382,19,18,17,10,10,10000000,1.00000000e-06
2,1,3496,19,18,17,10,9,10000000,9.00000000e-07
2,1,3591,19,18,17,10,7,10000000,7.00000000e-07
2,1,3686,19,18,17,10,2,10000000,2.00000000e-07
2,1,3800,19,18,17,10,4,10000000,4.00000000e-07
2,1,3895,19,18,17,10,1,10000000,1.00000000e-07
2,1,3990,19,18,17,10,0,10000000,0.00000000e+00
2,1,4085,19,18,17,10,0,10000000,0.00000000e+00
2,1,4199,19,18,17,10,0,10000000,0.00000000e+00
2,1,4294,19,18,17,10,0,10000000,0.00000000e+00
2,1,4389,19,18,17,10,0,10000000,0.00000000e+00
2,1,4484,19,18,17,10,0,10000000,0.00000000e+00
2,1,4598,19,18,17,10,0,10000000,0.00000000e+00
2,1,4693,19,18,17,10,0,10000000,0.00000000e+00
2,1,4788,19,18,17,10,1,10000000,1.00000000e-07
2,1,4883,19,18,17,10,0,10000000,0.00000000e+00
2,1,4997,19,18,17,10,0,10000000,0.00000000e+00
2,1,5092,19,18,17,10,1,10000000,1.00000000e-07
2,1,5187,19,18,17,10,0,10000000,0.00000000e+00
2,1,5282,19,18,17,10,0,10000000,0.00000000e+00
2,1,5396,19,18,17,10,0,10000000,0.00000000e+00
2,1,5491,19,18,17,10,0,10000000,0.00000000e+00
2,1,5586,19,18,17,10,0,10000000,0.00000000e+00
2,1,5700,19,18,17,10,0,10000000,0.00000000e+00
2,1,5795,19,18,17,10,0,10000000,0.00000000e+00
2,1,5890,19,18,17,10,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_18.csv <==
2,1,494,19,18,18,10,1000000,1000000,1.00000000e+00
2,1,589,19,18,18,10,1000000,1000000,1.00000000e+00
2,1,684,19,18,18,10,1000000,1000000,1.00000000e+00
2,1,798,19,18,18,10,999999,1000000,9.99999000e-01
2,1,893,19,18,18,10,999908,1000000,9.99908000e-01
2,1,988,19,18,18,10,998323,1000000,9.98323000e-01
2,1,1083,19,18,18,10,986882,1000000,9.86882000e-01
2,1,1197,19,18,18,10,926856,1000000,9.26856000e-01
2,1,1292,19,18,18,10,810530,1000000,8.10530000e-01
2,1,1387,19,18,18,10,648158,1000000,6.48158000e-01
2,1,1482,19,18,18,10,474900,1000000,4.74900000e-01
2,1,1596,19,18,18,10,296752,1000000,2.96752000e-01
2,1,1691,19,18,18,10,192934,1000000,1.92934000e-01
2,1,1786,19,18,18,10,120466,1000000,1.20466000e-01
2,1,1900,19,18,18,10,67888,1000000,6.78880000e-02
2,1,1995,19,18,18,10,41558,1000000,4.15580000e-02
2,1,2090,19,18,18,10,25760,1000000,2.57600000e-02
2,1,2185,19,18,18,10,15821,1000000,1.58210000e-02
2,1,2299,19,18,18,10,8843,1000000,8.84300000e-03
2,1,2394,19,18,18,10,5602,1000000,5.60200000e-03
2,1,2489,19,18,18,10,3577,1000000,3.57700000e-03
2,1,2584,19,18,18,10,2263,1000000,2.26300000e-03
2,1,2698,19,18,18,10,1347,1000000,1.34700000e-03
2,1,2793,19,18,18,10,824,1000000,8.24000000e-04
2,1,2888,19,18,18,10,546,1000000,5.46000000e-04
2,1,2983,19,18,18,10,363,1000000,3.63000000e-04
2,1,3097,19,18,18,10,216,1000000,2.16000000e-04
2,1,3192,19,18,18,10,145,1000000,1.45000000e-04
2,1,3287,19,18,18,10,193,2000000,9.65000000e-05
2,1,3382,19,18,18,10,134,2000000,6.70000000e-05
2,1,3496,19,18,18,10,129,3000000,4.30000000e-05
2,1,3591,19,18,18,10,103,3000000,3.43333333e-05
2,1,3686,19,18,18,10,123,5000000,2.46000000e-05
2,1,3800,19,18,18,10,102,7000000,1.45714286e-05
2,1,3895,19,18,18,10,91,10000000,9.10000000e-06
2,1,3990,19,18,18,10,61,10000000,6.10000000e-06
2,1,4085,19,18,18,10,57,10000000,5.70000000e-06
2,1,4199,19,18,18,10,40,10000000,4.00000000e-06
2,1,4294,19,18,18,10,28,10000000,2.80000000e-06
2,1,4389,19,18,18,10,22,10000000,2.20000000e-06
2,1,4484,19,18,18,10,11,10000000,1.10000000e-06
2,1,4598,19,18,18,10,18,10000000,1.80000000e-06
2,1,4693,19,18,18,10,10,10000000,1.00000000e-06
2,1,4788,19,18,18,10,3,10000000,3.00000000e-07
2,1,4883,19,18,18,10,3,10000000,3.00000000e-07
2,1,4997,19,18,18,10,2,10000000,2.00000000e-07
2,1,5092,19,18,18,10,1,10000000,1.00000000e-07
2,1,5187,19,18,18,10,2,10000000,2.00000000e-07
2,1,5282,19,18,18,10,0,10000000,0.00000000e+00
2,1,5396,19,18,18,10,2,10000000,2.00000000e-07
2,1,5491,19,18,18,10,2,10000000,2.00000000e-07
2,1,5586,19,18,18,10,0,10000000,0.00000000e+00
2,1,5700,19,18,18,10,0,10000000,0.00000000e+00
2,1,5795,19,18,18,10,0,10000000,0.00000000e+00
2,1,5890,19,18,18,10,1,10000000,1.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_19_t_18_th1_19.csv <==
2,1,494,19,18,19,10,1000000,1000000,1.00000000e+00
2,1,589,19,18,19,10,1000000,1000000,1.00000000e+00
2,1,684,19,18,19,10,1000000,1000000,1.00000000e+00
2,1,798,19,18,19,10,1000000,1000000,1.00000000e+00
2,1,893,19,18,19,10,999998,1000000,9.99998000e-01
2,1,988,19,18,19,10,999959,1000000,9.99959000e-01
2,1,1083,19,18,19,10,999346,1000000,9.99346000e-01
2,1,1197,19,18,19,10,992422,1000000,9.92422000e-01
2,1,1292,19,18,19,10,965836,1000000,9.65836000e-01
2,1,1387,19,18,19,10,904920,1000000,9.04920000e-01
2,1,1482,19,18,19,10,802176,1000000,8.02176000e-01
2,1,1596,19,18,19,10,640197,1000000,6.40197000e-01
2,1,1691,19,18,19,10,503512,1000000,5.03512000e-01
2,1,1786,19,18,19,10,381822,1000000,3.81822000e-01
2,1,1900,19,18,19,10,265126,1000000,2.65126000e-01
2,1,1995,19,18,19,10,191113,1000000,1.91113000e-01
2,1,2090,19,18,19,10,138006,1000000,1.38006000e-01
2,1,2185,19,18,19,10,98813,1000000,9.88130000e-02
2,1,2299,19,18,19,10,65210,1000000,6.52100000e-02
2,1,2394,19,18,19,10,46578,1000000,4.65780000e-02
2,1,2489,19,18,19,10,34104,1000000,3.41040000e-02
2,1,2584,19,18,19,10,24455,1000000,2.44550000e-02
2,1,2698,19,18,19,10,16255,1000000,1.62550000e-02
2,1,2793,19,18,19,10,11838,1000000,1.18380000e-02
2,1,2888,19,18,19,10,8849,1000000,8.84900000e-03
2,1,2983,19,18,19,10,6570,1000000,6.57000000e-03
2,1,3097,19,18,19,10,4459,1000000,4.45900000e-03
2,1,3192,19,18,19,10,3349,1000000,3.34900000e-03
2,1,3287,19,18,19,10,2555,1000000,2.55500000e-03
2,1,3382,19,18,19,10,1897,1000000,1.89700000e-03
2,1,3496,19,18,19,10,1322,1000000,1.32200000e-03
2,1,3591,19,18,19,10,1058,1000000,1.05800000e-03
2,1,3686,19,18,19,10,802,1000000,8.02000000e-04
2,1,3800,19,18,19,10,551,1000000,5.51000000e-04
2,1,3895,19,18,19,10,438,1000000,4.38000000e-04
2,1,3990,19,18,19,10,332,1000000,3.32000000e-04
2,1,4085,19,18,19,10,265,1000000,2.65000000e-04
2,1,4199,19,18,19,10,193,1000000,1.93000000e-04
2,1,4294,19,18,19,10,168,1000000,1.68000000e-04
2,1,4389,19,18,19,10,139,1000000,1.39000000e-04
2,1,4484,19,18,19,10,189,2000000,9.45000000e-05
2,1,4598,19,18,19,10,133,2000000,6.65000000e-05
2,1,4693,19,18,19,10,112,2000000,5.60000000e-05
2,1,4788,19,18,19,10,121,3000000,4.03333333e-05
2,1,4883,19,18,19,10,139,4000000,3.47500000e-05
2,1,4997,19,18,19,10,107,4000000,2.67500000e-05
2,1,5092,19,18,19,10,120,5000000,2.40000000e-05
2,1,5187,19,18,19,10,110,6000000,1.83333333e-05
2,1,5282,19,18,19,10,101,7000000,1.44285714e-05
2,1,5396,19,18,19,10,115,10000000,1.15000000e-05
2,1,5491,19,18,19,10,99,10000000,9.90000000e-06
2,1,5586,19,18,19,10,70,10000000,7.00000000e-06
2,1,5700,19,18,19,10,66,10000000,6.60000000e-06
2,1,5795,19,18,19,10,48,10000000,4.80000000e-06
2,1,5890,19,18,19,10,43,10000000,4.30000000e-06


==> data/10_m7_var_th1_experiments/results_QC_0_v_7_t_18_th1_4.csv <==
2,1,497,7,18,4,4,999956,1000000,9.99956000e-01
2,1,595,7,18,4,4,997127,1000000,9.97127000e-01
2,1,700,7,18,4,4,958820,1000000,9.58820000e-01
2,1,798,7,18,4,4,826711,1000000,8.26711000e-01
2,1,896,7,18,4,4,616824,1000000,6.16824000e-01
2,1,994,7,18,4,4,422409,1000000,4.22409000e-01
2,1,1099,7,18,4,4,276139,1000000,2.76139000e-01
2,1,1197,7,18,4,4,160931,1000000,1.60931000e-01
2,1,1295,7,18,4,4,99877,1000000,9.98770000e-02
2,1,1400,7,18,4,4,62774,1000000,6.27740000e-02
2,1,1498,7,18,4,4,41481,1000000,4.14810000e-02
2,1,1596,7,18,4,4,27283,1000000,2.72830000e-02
2,1,1694,7,18,4,4,18184,1000000,1.81840000e-02
2,1,1799,7,18,4,4,13780,1000000,1.37800000e-02
2,1,1897,7,18,4,4,7481,1000000,7.48100000e-03
2,1,1995,7,18,4,4,5290,1000000,5.29000000e-03
2,1,2100,7,18,4,4,3733,1000000,3.73300000e-03
2,1,2198,7,18,4,4,3273,1000000,3.27300000e-03
2,1,2296,7,18,4,4,2098,1000000,2.09800000e-03
2,1,2394,7,18,4,4,1474,1000000,1.47400000e-03
2,1,2499,7,18,4,4,1259,1000000,1.25900000e-03
2,1,2597,7,18,4,4,1240,1000000,1.24000000e-03
2,1,2695,7,18,4,4,6362,1000000,6.36200000e-03
2,1,2800,7,18,4,4,652,1000000,6.52000000e-04
2,1,2898,7,18,4,4,441,1000000,4.41000000e-04
2,1,2996,7,18,4,4,435,1000000,4.35000000e-04
2,1,3094,7,18,4,4,260,1000000,2.60000000e-04
2,1,3199,7,18,4,4,275,1000000,2.75000000e-04
2,1,3297,7,18,4,4,254,1000000,2.54000000e-04
2,1,3395,7,18,4,4,168,1000000,1.68000000e-04
2,1,3500,7,18,4,4,155,1000000,1.55000000e-04
2,1,3598,7,18,4,4,150,1000000,1.50000000e-04
2,1,3696,7,18,4,4,211,2000000,1.05500000e-04
2,1,3794,7,18,4,4,140,1000000,1.40000000e-04
2,1,3899,7,18,4,4,4269,1000000,4.26900000e-03
2,1,3997,7,18,4,4,119,2000000,5.95000000e-05
2,1,4095,7,18,4,4,139,3000000,4.63333333e-05
2,1,4200,7,18,4,4,103,3000000,3.43333333e-05
2,1,4298,7,18,4,4,108,2000000,5.40000000e-05
2,1,4396,7,18,4,4,133,3000000,4.43333333e-05
2,1,4494,7,18,4,4,143,3000000,4.76666667e-05
2,1,4599,7,18,4,4,107,4000000,2.67500000e-05
2,1,4697,7,18,4,4,107,5000000,2.14000000e-05
2,1,4795,7,18,4,4,110,4000000,2.75000000e-05
2,1,4900,7,18,4,4,95,10000000,9.50000000e-06
2,1,4998,7,18,4,4,102,5000000,2.04000000e-05
2,1,5096,7,18,4,4,116,8000000,1.45000000e-05
2,1,5194,7,18,4,4,114,6000000,1.90000000e-05
2,1,5299,7,18,4,4,104,4000000,2.60000000e-05
2,1,5397,7,18,4,4,112,6000000,1.86666667e-05
2,1,5495,7,18,4,4,76,10000000,7.60000000e-06
2,1,5600,7,18,4,4,73,10000000,7.30000000e-06
2,1,5698,7,18,4,4,67,10000000,6.70000000e-06
2,1,5796,7,18,4,4,59,10000000,5.90000000e-06
2,1,5894,7,18,4,4,2956,1000000,2.95600000e-03


==> data/10_m7_var_th1_experiments/results_QC_0_v_7_t_18_th1_5.csv <==
2,1,497,7,18,5,4,562107,1000000,5.62107000e-01
2,1,595,7,18,5,4,226414,1000000,2.26414000e-01
2,1,700,7,18,5,4,70494,1000000,7.04940000e-02
2,1,798,7,18,5,4,24026,1000000,2.40260000e-02
2,1,896,7,18,5,4,9669,1000000,9.66900000e-03
2,1,994,7,18,5,4,4416,1000000,4.41600000e-03
2,1,1099,7,18,5,4,5567,1000000,5.56700000e-03
2,1,1197,7,18,5,4,1007,1000000,1.00700000e-03
2,1,1295,7,18,5,4,578,1000000,5.78000000e-04
2,1,1400,7,18,5,4,341,1000000,3.41000000e-04
2,1,1498,7,18,5,4,236,1000000,2.36000000e-04
2,1,1596,7,18,5,4,153,1000000,1.53000000e-04
2,1,1694,7,18,5,4,103,1000000,1.03000000e-04
2,1,1799,7,18,5,4,177,2000000,8.85000000e-05
2,1,1897,7,18,5,4,111,3000000,3.70000000e-05
2,1,1995,7,18,5,4,123,5000000,2.46000000e-05
2,1,2100,7,18,5,4,107,8000000,1.33750000e-05
2,1,2198,7,18,5,4,104,6000000,1.73333333e-05
2,1,2296,7,18,5,4,93,10000000,9.30000000e-06
2,1,2394,7,18,5,4,55,10000000,5.50000000e-06
2,1,2499,7,18,5,4,63,10000000,6.30000000e-06
2,1,2597,7,18,5,4,51,10000000,5.10000000e-06
2,1,2695,7,18,5,4,671,1000000,6.71000000e-04
2,1,2800,7,18,5,4,21,10000000,2.10000000e-06
2,1,2898,7,18,5,4,27,10000000,2.70000000e-06
2,1,2996,7,18,5,4,13,10000000,1.30000000e-06
2,1,3094,7,18,5,4,11,10000000,1.10000000e-06
2,1,3199,7,18,5,4,13,10000000,1.30000000e-06
2,1,3297,7,18,5,4,5,10000000,5.00000000e-07
2,1,3395,7,18,5,4,6,10000000,6.00000000e-07
2,1,3500,7,18,5,4,5,10000000,5.00000000e-07
2,1,3598,7,18,5,4,6,10000000,6.00000000e-07
2,1,3696,7,18,5,4,5,10000000,5.00000000e-07
2,1,3794,7,18,5,4,6,10000000,6.00000000e-07
2,1,3899,7,18,5,4,358,1000000,3.58000000e-04
2,1,3997,7,18,5,4,1,10000000,1.00000000e-07
2,1,4095,7,18,5,4,0,10000000,0.00000000e+00
2,1,4200,7,18,5,4,2,10000000,2.00000000e-07
2,1,4298,7,18,5,4,1,10000000,1.00000000e-07
2,1,4396,7,18,5,4,1,10000000,1.00000000e-07
2,1,4494,7,18,5,4,3,10000000,3.00000000e-07
2,1,4599,7,18,5,4,1,10000000,1.00000000e-07
2,1,4697,7,18,5,4,1,10000000,1.00000000e-07
2,1,4795,7,18,5,4,3,10000000,3.00000000e-07
2,1,4900,7,18,5,4,0,10000000,0.00000000e+00
2,1,4998,7,18,5,4,0,10000000,0.00000000e+00
2,1,5096,7,18,5,4,0,10000000,0.00000000e+00
2,1,5194,7,18,5,4,0,10000000,0.00000000e+00
2,1,5299,7,18,5,4,0,10000000,0.00000000e+00
2,1,5397,7,18,5,4,0,10000000,0.00000000e+00
2,1,5495,7,18,5,4,0,10000000,0.00000000e+00
2,1,5600,7,18,5,4,0,10000000,0.00000000e+00
2,1,5698,7,18,5,4,0,10000000,0.00000000e+00
2,1,5796,7,18,5,4,0,10000000,0.00000000e+00
2,1,5894,7,18,5,4,145,1000000,1.45000000e-04


==> data/10_m7_var_th1_experiments/results_QC_0_v_7_t_18_th1_6.csv <==
2,1,497,7,18,6,4,547400,1000000,5.47400000e-01
2,1,595,7,18,6,4,287923,1000000,2.87923000e-01
2,1,700,7,18,6,4,132641,1000000,1.32641000e-01
2,1,798,7,18,6,4,64570,1000000,6.45700000e-02
2,1,896,7,18,6,4,32617,1000000,3.26170000e-02
2,1,994,7,18,6,4,18118,1000000,1.81180000e-02
2,1,1099,7,18,6,4,11368,1000000,1.13680000e-02
2,1,1197,7,18,6,4,5951,1000000,5.95100000e-03
2,1,1295,7,18,6,4,3566,1000000,3.56600000e-03
2,1,1400,7,18,6,4,2273,1000000,2.27300000e-03
2,1,1498,7,18,6,4,1683,1000000,1.68300000e-03
2,1,1596,7,18,6,4,1086,1000000,1.08600000e-03
2,1,1694,7,18,6,4,758,1000000,7.58000000e-04
2,1,1799,7,18,6,4,590,1000000,5.90000000e-04
2,1,1897,7,18,6,4,360,1000000,3.60000000e-04
2,1,1995,7,18,6,4,240,1000000,2.40000000e-04
2,1,2100,7,18,6,4,193,1000000,1.93000000e-04
2,1,2198,7,18,6,4,162,1000000,1.62000000e-04
2,1,2296,7,18,6,4,128,1000000,1.28000000e-04
2,1,2394,7,18,6,4,199,2000000,9.95000000e-05
2,1,2499,7,18,6,4,146,2000000,7.30000000e-05
2,1,2597,7,18,6,4,150,2000000,7.50000000e-05
2,1,2695,7,18,6,4,236,1000000,2.36000000e-04
2,1,2800,7,18,6,4,119,3000000,3.96666667e-05
2,1,2898,7,18,6,4,132,3000000,4.40000000e-05
2,1,2996,7,18,6,4,117,4000000,2.92500000e-05
2,1,3094,7,18,6,4,104,4000000,2.60000000e-05
2,1,3199,7,18,6,4,122,5000000,2.44000000e-05
2,1,3297,7,18,6,4,123,6000000,2.05000000e-05
2,1,3395,7,18,6,4,118,7000000,1.68571429e-05
2,1,3500,7,18,6,4,109,8000000,1.36250000e-05
2,1,3598,7,18,6,4,96,10000000,9.60000000e-06
2,1,3696,7,18,6,4,100,10000000,1.00000000e-05
2,1,3794,7,18,6,4,103,10000000,1.03000000e-05
2,1,3899,7,18,6,4,157,2000000,7.85000000e-05
2,1,3997,7,18,6,4,62,10000000,6.20000000e-06
2,1,4095,7,18,6,4,65,10000000,6.50000000e-06
2,1,4200,7,18,6,4,48,10000000,4.80000000e-06
2,1,4298,7,18,6,4,42,10000000,4.20000000e-06
2,1,4396,7,18,6,4,43,10000000,4.30000000e-06
2,1,4494,7,18,6,4,29,10000000,2.90000000e-06
2,1,4599,7,18,6,4,34,10000000,3.40000000e-06
2,1,4697,7,18,6,4,36,10000000,3.60000000e-06
2,1,4795,7,18,6,4,23,10000000,2.30000000e-06
2,1,4900,7,18,6,4,27,10000000,2.70000000e-06
2,1,4998,7,18,6,4,28,10000000,2.80000000e-06
2,1,5096,7,18,6,4,22,10000000,2.20000000e-06
2,1,5194,7,18,6,4,23,10000000,2.30000000e-06
2,1,5299,7,18,6,4,21,10000000,2.10000000e-06
2,1,5397,7,18,6,4,17,10000000,1.70000000e-06
2,1,5495,7,18,6,4,13,10000000,1.30000000e-06
2,1,5600,7,18,6,4,19,10000000,1.90000000e-06
2,1,5698,7,18,6,4,10,10000000,1.00000000e-06
2,1,5796,7,18,6,4,5,10000000,5.00000000e-07
2,1,5894,7,18,6,4,114,5000000,2.28000000e-05


==> data/10_m7_var_th1_experiments/results_QC_0_v_7_t_18_th1_7.csv <==
2,1,497,7,18,7,4,988888,1000000,9.88888000e-01
2,1,595,7,18,7,4,939079,1000000,9.39079000e-01
2,1,700,7,18,7,4,818845,1000000,8.18845000e-01
2,1,798,7,18,7,4,662831,1000000,6.62831000e-01
2,1,896,7,18,7,4,505833,1000000,5.05833000e-01
2,1,994,7,18,7,4,378100,1000000,3.78100000e-01
2,1,1099,7,18,7,4,274401,1000000,2.74401000e-01
2,1,1197,7,18,7,4,194913,1000000,1.94913000e-01
2,1,1295,7,18,7,4,142218,1000000,1.42218000e-01
2,1,1400,7,18,7,4,102851,1000000,1.02851000e-01
2,1,1498,7,18,7,4,77823,1000000,7.78230000e-02
2,1,1596,7,18,7,4,58590,1000000,5.85900000e-02
2,1,1694,7,18,7,4,44817,1000000,4.48170000e-02
2,1,1799,7,18,7,4,34043,1000000,3.40430000e-02
2,1,1897,7,18,7,4,25922,1000000,2.59220000e-02
2,1,1995,7,18,7,4,20508,1000000,2.05080000e-02
2,1,2100,7,18,7,4,15687,1000000,1.56870000e-02
2,1,2198,7,18,7,4,13223,1000000,1.32230000e-02
2,1,2296,7,18,7,4,10372,1000000,1.03720000e-02
2,1,2394,7,18,7,4,8332,1000000,8.33200000e-03
2,1,2499,7,18,7,4,6956,1000000,6.95600000e-03
2,1,2597,7,18,7,4,6029,1000000,6.02900000e-03
2,1,2695,7,18,7,4,5387,1000000,5.38700000e-03
2,1,2800,7,18,7,4,4064,1000000,4.06400000e-03
2,1,2898,7,18,7,4,3519,1000000,3.51900000e-03
2,1,2996,7,18,7,4,2869,1000000,2.86900000e-03
2,1,3094,7,18,7,4,2407,1000000,2.40700000e-03
2,1,3199,7,18,7,4,2206,1000000,2.20600000e-03
2,1,3297,7,18,7,4,1922,1000000,1.92200000e-03
2,1,3395,7,18,7,4,1625,1000000,1.62500000e-03
2,1,3500,7,18,7,4,1389,1000000,1.38900000e-03
2,1,3598,7,18,7,4,1283,1000000,1.28300000e-03
2,1,3696,7,18,7,4,1070,1000000,1.07000000e-03
2,1,3794,7,18,7,4,1019,1000000,1.01900000e-03
2,1,3899,7,18,7,4,1218,1000000,1.21800000e-03
2,1,3997,7,18,7,4,748,1000000,7.48000000e-04
2,1,4095,7,18,7,4,687,1000000,6.87000000e-04
2,1,4200,7,18,7,4,607,1000000,6.07000000e-04
2,1,4298,7,18,7,4,546,1000000,5.46000000e-04
2,1,4396,7,18,7,4,486,1000000,4.86000000e-04
2,1,4494,7,18,7,4,471,1000000,4.71000000e-04
2,1,4599,7,18,7,4,366,1000000,3.66000000e-04
2,1,4697,7,18,7,4,350,1000000,3.50000000e-04
2,1,4795,7,18,7,4,335,1000000,3.35000000e-04
2,1,4900,7,18,7,4,282,1000000,2.82000000e-04
2,1,4998,7,18,7,4,285,1000000,2.85000000e-04
2,1,5096,7,18,7,4,251,1000000,2.51000000e-04
2,1,5194,7,18,7,4,248,1000000,2.48000000e-04
2,1,5299,7,18,7,4,214,1000000,2.14000000e-04
2,1,5397,7,18,7,4,211,1000000,2.11000000e-04
2,1,5495,7,18,7,4,158,1000000,1.58000000e-04
2,1,5600,7,18,7,4,165,1000000,1.65000000e-04
2,1,5698,7,18,7,4,144,1000000,1.44000000e-04
2,1,5796,7,18,7,4,125,1000000,1.25000000e-04
2,1,5894,7,18,7,4,295,1000000,2.95000000e-04


==> data/10_m7_var_th1_experiments/results_QC_0_v_9_t_18_th1_5.csv <==
2,1,495,9,18,5,5,999998,1000000,9.99998000e-01
2,1,594,9,18,5,5,998962,1000000,9.98962000e-01
2,1,693,9,18,5,5,971920,1000000,9.71920000e-01
2,1,792,9,18,5,5,824248,1000000,8.24248000e-01
2,1,900,9,18,5,5,523865,1000000,5.23865000e-01
2,1,999,9,18,5,5,288441,1000000,2.88441000e-01
2,1,1098,9,18,5,5,133776,1000000,1.33776000e-01
2,1,1197,9,18,5,5,67540,1000000,6.75400000e-02
2,1,1296,9,18,5,5,32740,1000000,3.27400000e-02
2,1,1395,9,18,5,5,15130,1000000,1.51300000e-02
2,1,1494,9,18,5,5,7679,1000000,7.67900000e-03
2,1,1593,9,18,5,5,4361,1000000,4.36100000e-03
2,1,1692,9,18,5,5,2269,1000000,2.26900000e-03
2,1,1800,9,18,5,5,1092,1000000,1.09200000e-03
2,1,1899,9,18,5,5,764,1000000,7.64000000e-04
2,1,1998,9,18,5,5,392,1000000,3.92000000e-04
2,1,2097,9,18,5,5,265,1000000,2.65000000e-04
2,1,2196,9,18,5,5,284,1000000,2.84000000e-04
2,1,2295,9,18,5,5,104,1000000,1.04000000e-04
2,1,2394,9,18,5,5,186,2000000,9.30000000e-05
2,1,2493,9,18,5,5,182,2000000,9.10000000e-05
2,1,2592,9,18,5,5,159,2000000,7.95000000e-05
2,1,2700,9,18,5,5,110,6000000,1.83333333e-05
2,1,2799,9,18,5,5,104,6000000,1.73333333e-05
2,1,2898,9,18,5,5,123,3000000,4.10000000e-05
2,1,2997,9,18,5,5,106,7000000,1.51428571e-05
2,1,3096,9,18,5,5,63,10000000,6.30000000e-06
2,1,3195,9,18,5,5,65,10000000,6.50000000e-06
2,1,3294,9,18,5,5,59,10000000,5.90000000e-06
2,1,3393,9,18,5,5,36,10000000,3.60000000e-06
2,1,3492,9,18,5,5,23,10000000,2.30000000e-06
2,1,3600,9,18,5,5,28,10000000,2.80000000e-06
2,1,3699,9,18,5,5,20,10000000,2.00000000e-06
2,1,3798,9,18,5,5,16,10000000,1.60000000e-06
2,1,3897,9,18,5,5,3,10000000,3.00000000e-07
2,1,3996,9,18,5,5,10,10000000,1.00000000e-06
2,1,4095,9,18,5,5,3,10000000,3.00000000e-07
2,1,4194,9,18,5,5,10,10000000,1.00000000e-06
2,1,4293,9,18,5,5,2,10000000,2.00000000e-07
2,1,4392,9,18,5,5,2,10000000,2.00000000e-07
2,1,4500,9,18,5,5,2,10000000,2.00000000e-07
2,1,4599,9,18,5,5,9,10000000,9.00000000e-07
2,1,4698,9,18,5,5,2,10000000,2.00000000e-07
2,1,4797,9,18,5,5,4,10000000,4.00000000e-07
2,1,4896,9,18,5,5,2,10000000,2.00000000e-07
2,1,4995,9,18,5,5,6,10000000,6.00000000e-07
2,1,5094,9,18,5,5,1,10000000,1.00000000e-07
2,1,5193,9,18,5,5,2,10000000,2.00000000e-07
2,1,5292,9,18,5,5,2,10000000,2.00000000e-07
2,1,5400,9,18,5,5,0,10000000,0.00000000e+00
2,1,5499,9,18,5,5,0,10000000,0.00000000e+00
2,1,5598,9,18,5,5,2,10000000,2.00000000e-07
2,1,5697,9,18,5,5,0,10000000,0.00000000e+00
2,1,5796,9,18,5,5,2,10000000,2.00000000e-07
2,1,5895,9,18,5,5,1,10000000,1.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_9_t_18_th1_6.csv <==
2,1,495,9,18,6,5,818777,1000000,8.18777000e-01
2,1,594,9,18,6,5,337940,1000000,3.37940000e-01
2,1,693,9,18,6,5,89879,1000000,8.98790000e-02
2,1,792,9,18,6,5,21597,1000000,2.15970000e-02
2,1,900,9,18,6,5,5201,1000000,5.20100000e-03
2,1,999,9,18,6,5,2006,1000000,2.00600000e-03
2,1,1098,9,18,6,5,530,1000000,5.30000000e-04
2,1,1197,9,18,6,5,307,1000000,3.07000000e-04
2,1,1296,9,18,6,5,240,1000000,2.40000000e-04
2,1,1395,9,18,6,5,128,2000000,6.40000000e-05
2,1,1494,9,18,6,5,111,3000000,3.70000000e-05
2,1,1593,9,18,6,5,102,5000000,2.04000000e-05
2,1,1692,9,18,6,5,90,10000000,9.00000000e-06
2,1,1800,9,18,6,5,39,10000000,3.90000000e-06
2,1,1899,9,18,6,5,41,10000000,4.10000000e-06
2,1,1998,9,18,6,5,24,10000000,2.40000000e-06
2,1,2097,9,18,6,5,15,10000000,1.50000000e-06
2,1,2196,9,18,6,5,25,10000000,2.50000000e-06
2,1,2295,9,18,6,5,6,10000000,6.00000000e-07
2,1,2394,9,18,6,5,3,10000000,3.00000000e-07
2,1,2493,9,18,6,5,7,10000000,7.00000000e-07
2,1,2592,9,18,6,5,5,10000000,5.00000000e-07
2,1,2700,9,18,6,5,0,10000000,0.00000000e+00
2,1,2799,9,18,6,5,1,10000000,1.00000000e-07
2,1,2898,9,18,6,5,1,10000000,1.00000000e-07
2,1,2997,9,18,6,5,0,10000000,0.00000000e+00
2,1,3096,9,18,6,5,0,10000000,0.00000000e+00
2,1,3195,9,18,6,5,1,10000000,1.00000000e-07
2,1,3294,9,18,6,5,0,10000000,0.00000000e+00
2,1,3393,9,18,6,5,0,10000000,0.00000000e+00
2,1,3492,9,18,6,5,0,10000000,0.00000000e+00
2,1,3600,9,18,6,5,0,10000000,0.00000000e+00
2,1,3699,9,18,6,5,0,10000000,0.00000000e+00
2,1,3798,9,18,6,5,0,10000000,0.00000000e+00
2,1,3897,9,18,6,5,0,10000000,0.00000000e+00
2,1,3996,9,18,6,5,0,10000000,0.00000000e+00
2,1,4095,9,18,6,5,0,10000000,0.00000000e+00
2,1,4194,9,18,6,5,0,10000000,0.00000000e+00
2,1,4293,9,18,6,5,0,10000000,0.00000000e+00
2,1,4392,9,18,6,5,0,10000000,0.00000000e+00
2,1,4500,9,18,6,5,0,10000000,0.00000000e+00
2,1,4599,9,18,6,5,0,10000000,0.00000000e+00
2,1,4698,9,18,6,5,0,10000000,0.00000000e+00
2,1,4797,9,18,6,5,0,10000000,0.00000000e+00
2,1,4896,9,18,6,5,0,10000000,0.00000000e+00
2,1,4995,9,18,6,5,0,10000000,0.00000000e+00
2,1,5094,9,18,6,5,0,10000000,0.00000000e+00
2,1,5193,9,18,6,5,0,10000000,0.00000000e+00
2,1,5292,9,18,6,5,0,10000000,0.00000000e+00
2,1,5400,9,18,6,5,0,10000000,0.00000000e+00
2,1,5499,9,18,6,5,0,10000000,0.00000000e+00
2,1,5598,9,18,6,5,0,10000000,0.00000000e+00
2,1,5697,9,18,6,5,0,10000000,0.00000000e+00
2,1,5796,9,18,6,5,0,10000000,0.00000000e+00
2,1,5895,9,18,6,5,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_9_t_18_th1_7.csv <==
2,1,495,9,18,7,5,480009,1000000,4.80009000e-01
2,1,594,9,18,7,5,164107,1000000,1.64107000e-01
2,1,693,9,18,7,5,52322,1000000,5.23220000e-02
2,1,792,9,18,7,5,16807,1000000,1.68070000e-02
2,1,900,9,18,7,5,5395,1000000,5.39500000e-03
2,1,999,9,18,7,5,2471,1000000,2.47100000e-03
2,1,1098,9,18,7,5,998,1000000,9.98000000e-04
2,1,1197,9,18,7,5,510,1000000,5.10000000e-04
2,1,1296,9,18,7,5,334,1000000,3.34000000e-04
2,1,1395,9,18,7,5,138,1000000,1.38000000e-04
2,1,1494,9,18,7,5,146,2000000,7.30000000e-05
2,1,1593,9,18,7,5,105,2000000,5.25000000e-05
2,1,1692,9,18,7,5,112,5000000,2.24000000e-05
2,1,1800,9,18,7,5,115,7000000,1.64285714e-05
2,1,1899,9,18,7,5,107,10000000,1.07000000e-05
2,1,1998,9,18,7,5,65,10000000,6.50000000e-06
2,1,2097,9,18,7,5,45,10000000,4.50000000e-06
2,1,2196,9,18,7,5,50,10000000,5.00000000e-06
2,1,2295,9,18,7,5,27,10000000,2.70000000e-06
2,1,2394,9,18,7,5,23,10000000,2.30000000e-06
2,1,2493,9,18,7,5,17,10000000,1.70000000e-06
2,1,2592,9,18,7,5,19,10000000,1.90000000e-06
2,1,2700,9,18,7,5,6,10000000,6.00000000e-07
2,1,2799,9,18,7,5,8,10000000,8.00000000e-07
2,1,2898,9,18,7,5,6,10000000,6.00000000e-07
2,1,2997,9,18,7,5,4,10000000,4.00000000e-07
2,1,3096,9,18,7,5,4,10000000,4.00000000e-07
2,1,3195,9,18,7,5,1,10000000,1.00000000e-07
2,1,3294,9,18,7,5,0,10000000,0.00000000e+00
2,1,3393,9,18,7,5,2,10000000,2.00000000e-07
2,1,3492,9,18,7,5,0,10000000,0.00000000e+00
2,1,3600,9,18,7,5,0,10000000,0.00000000e+00
2,1,3699,9,18,7,5,1,10000000,1.00000000e-07
2,1,3798,9,18,7,5,0,10000000,0.00000000e+00
2,1,3897,9,18,7,5,0,10000000,0.00000000e+00
2,1,3996,9,18,7,5,0,10000000,0.00000000e+00
2,1,4095,9,18,7,5,0,10000000,0.00000000e+00
2,1,4194,9,18,7,5,0,10000000,0.00000000e+00
2,1,4293,9,18,7,5,0,10000000,0.00000000e+00
2,1,4392,9,18,7,5,1,10000000,1.00000000e-07
2,1,4500,9,18,7,5,0,10000000,0.00000000e+00
2,1,4599,9,18,7,5,0,10000000,0.00000000e+00
2,1,4698,9,18,7,5,0,10000000,0.00000000e+00
2,1,4797,9,18,7,5,0,10000000,0.00000000e+00
2,1,4896,9,18,7,5,0,10000000,0.00000000e+00
2,1,4995,9,18,7,5,0,10000000,0.00000000e+00
2,1,5094,9,18,7,5,1,10000000,1.00000000e-07
2,1,5193,9,18,7,5,0,10000000,0.00000000e+00
2,1,5292,9,18,7,5,0,10000000,0.00000000e+00
2,1,5400,9,18,7,5,0,10000000,0.00000000e+00
2,1,5499,9,18,7,5,0,10000000,0.00000000e+00
2,1,5598,9,18,7,5,0,10000000,0.00000000e+00
2,1,5697,9,18,7,5,0,10000000,0.00000000e+00
2,1,5796,9,18,7,5,0,10000000,0.00000000e+00
2,1,5895,9,18,7,5,0,10000000,0.00000000e+00


==> data/10_m7_var_th1_experiments/results_QC_0_v_9_t_18_th1_8.csv <==
2,1,495,9,18,8,5,926932,1000000,9.26932000e-01
2,1,594,9,18,8,5,713649,1000000,7.13649000e-01
2,1,693,9,18,8,5,445945,1000000,4.45945000e-01
2,1,792,9,18,8,5,245424,1000000,2.45424000e-01
2,1,900,9,18,8,5,119557,1000000,1.19557000e-01
2,1,999,9,18,8,5,63165,1000000,6.31650000e-02
2,1,1098,9,18,8,5,31990,1000000,3.19900000e-02
2,1,1197,9,18,8,5,18349,1000000,1.83490000e-02
2,1,1296,9,18,8,5,10324,1000000,1.03240000e-02
2,1,1395,9,18,8,5,5946,1000000,5.94600000e-03
2,1,1494,9,18,8,5,3544,1000000,3.54400000e-03
2,1,1593,9,18,8,5,2192,1000000,2.19200000e-03
2,1,1692,9,18,8,5,1411,1000000,1.41100000e-03
2,1,1800,9,18,8,5,877,1000000,8.77000000e-04
2,1,1899,9,18,8,5,592,1000000,5.92000000e-04
2,1,1998,9,18,8,5,373,1000000,3.73000000e-04
2,1,2097,9,18,8,5,265,1000000,2.65000000e-04
2,1,2196,9,18,8,5,229,1000000,2.29000000e-04
2,1,2295,9,18,8,5,149,1000000,1.49000000e-04
2,1,2394,9,18,8,5,203,2000000,1.01500000e-04
2,1,2493,9,18,8,5,154,2000000,7.70000000e-05
2,1,2592,9,18,8,5,170,3000000,5.66666667e-05
2,1,2700,9,18,8,5,130,3000000,4.33333333e-05
2,1,2799,9,18,8,5,134,4000000,3.35000000e-05
2,1,2898,9,18,8,5,113,4000000,2.82500000e-05
2,1,2997,9,18,8,5,118,5000000,2.36000000e-05
2,1,3096,9,18,8,5,114,8000000,1.42500000e-05
2,1,3195,9,18,8,5,101,7000000,1.44285714e-05
2,1,3294,9,18,8,5,98,10000000,9.80000000e-06
2,1,3393,9,18,8,5,70,10000000,7.00000000e-06
2,1,3492,9,18,8,5,86,10000000,8.60000000e-06
2,1,3600,9,18,8,5,52,10000000,5.20000000e-06
2,1,3699,9,18,8,5,45,10000000,4.50000000e-06
2,1,3798,9,18,8,5,38,10000000,3.80000000e-06
2,1,3897,9,18,8,5,33,10000000,3.30000000e-06
2,1,3996,9,18,8,5,30,10000000,3.00000000e-06
2,1,4095,9,18,8,5,22,10000000,2.20000000e-06
2,1,4194,9,18,8,5,16,10000000,1.60000000e-06
2,1,4293,9,18,8,5,21,10000000,2.10000000e-06
2,1,4392,9,18,8,5,13,10000000,1.30000000e-06
2,1,4500,9,18,8,5,20,10000000,2.00000000e-06
2,1,4599,9,18,8,5,14,10000000,1.40000000e-06
2,1,4698,9,18,8,5,12,10000000,1.20000000e-06
2,1,4797,9,18,8,5,6,10000000,6.00000000e-07
2,1,4896,9,18,8,5,10,10000000,1.00000000e-06
2,1,4995,9,18,8,5,10,10000000,1.00000000e-06
2,1,5094,9,18,8,5,4,10000000,4.00000000e-07
2,1,5193,9,18,8,5,4,10000000,4.00000000e-07
2,1,5292,9,18,8,5,6,10000000,6.00000000e-07
2,1,5400,9,18,8,5,3,10000000,3.00000000e-07
2,1,5499,9,18,8,5,1,10000000,1.00000000e-07
2,1,5598,9,18,8,5,3,10000000,3.00000000e-07
2,1,5697,9,18,8,5,4,10000000,4.00000000e-07
2,1,5796,9,18,8,5,4,10000000,4.00000000e-07
2,1,5895,9,18,8,5,2,10000000,2.00000000e-07


==> data/10_m7_var_th1_experiments/results_QC_0_v_9_t_18_th1_9.csv <==
2,1,495,9,18,9,5,999896,1000000,9.99896000e-01
2,1,594,9,18,9,5,997121,1000000,9.97121000e-01
2,1,693,9,18,9,5,976841,1000000,9.76841000e-01
2,1,792,9,18,9,5,911424,1000000,9.11424000e-01
2,1,900,9,18,9,5,777663,1000000,7.77663000e-01
2,1,999,9,18,9,5,627380,1000000,6.27380000e-01
2,1,1098,9,18,9,5,473573,1000000,4.73573000e-01
2,1,1197,9,18,9,5,351490,1000000,3.51490000e-01
2,1,1296,9,18,9,5,251042,1000000,2.51042000e-01
2,1,1395,9,18,9,5,178928,1000000,1.78928000e-01
2,1,1494,9,18,9,5,127327,1000000,1.27327000e-01
2,1,1593,9,18,9,5,91207,1000000,9.12070000e-02
2,1,1692,9,18,9,5,65838,1000000,6.58380000e-02
2,1,1800,9,18,9,5,45944,1000000,4.59440000e-02
2,1,1899,9,18,9,5,34301,1000000,3.43010000e-02
2,1,1998,9,18,9,5,25174,1000000,2.51740000e-02
2,1,2097,9,18,9,5,19343,1000000,1.93430000e-02
2,1,2196,9,18,9,5,15155,1000000,1.51550000e-02
2,1,2295,9,18,9,5,10947,1000000,1.09470000e-02
2,1,2394,9,18,9,5,8864,1000000,8.86400000e-03
2,1,2493,9,18,9,5,6927,1000000,6.92700000e-03
2,1,2592,9,18,9,5,5275,1000000,5.27500000e-03
2,1,2700,9,18,9,5,4184,1000000,4.18400000e-03
2,1,2799,9,18,9,5,3348,1000000,3.34800000e-03
2,1,2898,9,18,9,5,2753,1000000,2.75300000e-03
2,1,2997,9,18,9,5,2209,1000000,2.20900000e-03
2,1,3096,9,18,9,5,1739,1000000,1.73900000e-03
2,1,3195,9,18,9,5,1503,1000000,1.50300000e-03
2,1,3294,9,18,9,5,1239,1000000,1.23900000e-03
2,1,3393,9,18,9,5,989,1000000,9.89000000e-04
2,1,3492,9,18,9,5,898,1000000,8.98000000e-04
2,1,3600,9,18,9,5,712,1000000,7.12000000e-04
2,1,3699,9,18,9,5,621,1000000,6.21000000e-04
2,1,3798,9,18,9,5,516,1000000,5.16000000e-04
2,1,3897,9,18,9,5,459,1000000,4.59000000e-04
2,1,3996,9,18,9,5,356,1000000,3.56000000e-04
2,1,4095,9,18,9,5,293,1000000,2.93000000e-04
2,1,4194,9,18,9,5,268,1000000,2.68000000e-04
2,1,4293,9,18,9,5,217,1000000,2.17000000e-04
2,1,4392,9,18,9,5,184,1000000,1.84000000e-04
2,1,4500,9,18,9,5,201,1000000,2.01000000e-04
2,1,4599,9,18,9,5,136,1000000,1.36000000e-04
2,1,4698,9,18,9,5,134,1000000,1.34000000e-04
2,1,4797,9,18,9,5,138,1000000,1.38000000e-04
2,1,4896,9,18,9,5,183,2000000,9.15000000e-05
2,1,4995,9,18,9,5,189,2000000,9.45000000e-05
2,1,5094,9,18,9,5,101,1000000,1.01000000e-04
2,1,5193,9,18,9,5,143,2000000,7.15000000e-05
2,1,5292,9,18,9,5,155,2000000,7.75000000e-05
2,1,5400,9,18,9,5,133,2000000,6.65000000e-05
2,1,5499,9,18,9,5,113,2000000,5.65000000e-05
2,1,5598,9,18,9,5,141,3000000,4.70000000e-05
2,1,5697,9,18,9,5,138,3000000,4.60000000e-05
2,1,5796,9,18,9,5,114,3000000,3.80000000e-05
2,1,5895,9,18,9,5,116,3000000,3.86666667e-05


==> data/10m8_density_sweep_LEDA_spec_regular_codes/regular_n0_2_v_11_t_18.csv <==
n,k,r,v,t,th1,th2,fails,tot,dfr
2,1,396,11,18,6,6,500,500,1.00000000e+00
2,1,495,11,18,6,6,500,500,1.00000000e+00
2,1,594,11,18,6,6,500,500,1.00000000e+00
2,1,693,11,18,6,6,494,500,9.88000000e-01
2,1,792,11,18,6,6,451,500,9.02000000e-01
2,1,891,11,18,6,6,285,500,5.70000000e-01
2,1,990,11,18,6,6,144,500,2.88000000e-01
2,1,1100,11,18,6,6,100,1000,1.00000000e-01
2,1,1199,11,18,6,6,117,3500,3.34285714e-02
2,1,1298,11,18,6,6,102,7500,1.36000000e-02
2,1,1397,11,18,6,6,100,18000,5.55555556e-03
2,1,1496,11,18,6,6,100,51000,1.96078431e-03
2,1,1595,11,18,6,6,100,128000,7.81250000e-04
2,1,1694,11,18,6,6,100,226500,4.41501104e-04
2,1,1793,11,18,6,6,100,486000,2.05761317e-04
2,1,1892,11,18,6,6,100,945500,1.05764146e-04
2,1,1991,11,18,6,6,100,2142000,4.66853408e-05
2,1,2090,11,18,6,6,100,2883000,3.46860909e-05
2,1,2200,11,18,6,6,100,6108000,1.63719712e-05
2,1,2299,11,18,6,6,100,10162000,9.84058256e-06
2,1,2398,11,18,6,6,100,16617000,6.01793344e-06
2,1,2497,11,18,6,6,100,26853500,3.72390936e-06
2,1,2596,11,18,6,6,100,44088000,2.26819089e-06
2,1,2695,11,18,6,6,100,56109000,1.78224527e-06
2,1,2794,11,18,6,6,100,83180000,1.20221207e-06
2,1,2893,11,18,6,6,75,100000000,7.50000000e-07
2,1,2992,11,18,6,6,55,100000000,5.50000000e-07
2,1,3091,11,18,6,6,46,100000000,4.60000000e-07
2,1,3190,11,18,6,6,31,100000000,3.10000000e-07
2,1,3300,11,18,6,6,24,100000000,2.40000000e-07
2,1,3399,11,18,6,6,24,100000000,2.40000000e-07
2,1,3498,11,18,6,6,17,100000000,1.70000000e-07
2,1,3597,11,18,6,6,12,100000000,1.20000000e-07
2,1,3696,11,18,6,6,8,100000000,8.00000000e-08
2,1,3795,11,18,6,6,5,100000000,5.00000000e-08
2,1,3894,11,18,6,6,4,100000000,4.00000000e-08
2,1,3993,11,18,6,6,8,100000000,8.00000000e-08
2,1,4092,11,18,6,6,2,100000000,2.00000000e-08
2,1,4191,11,18,6,6,1,100000000,1.00000000e-08
2,1,4290,11,18,6,6,2,100000000,2.00000000e-08
2,1,4400,11,18,6,6,1,100000000,1.00000000e-08
2,1,4499,11,18,6,6,2,100000000,2.00000000e-08
2,1,4598,11,18,6,6,2,100000000,2.00000000e-08
2,1,4697,11,18,6,6,1,100000000,1.00000000e-08
2,1,4796,11,18,6,6,0,100000000,0.00000000e+00
2,1,4895,11,18,6,6,0,100000000,0.00000000e+00
2,1,4994,11,18,6,6,0,100000000,0.00000000e+00
2,1,5093,11,18,6,6,0,100000000,0.00000000e+00
2,1,5192,11,18,6,6,0,100000000,0.00000000e+00
2,1,5291,11,18,6,6,0,100000000,0.00000000e+00
2,1,5390,11,18,6,6,0,100000000,0.00000000e+00
2,1,5500,11,18,6,6,0,100000000,0.00000000e+00
2,1,5599,11,18,6,6,0,100000000,0.00000000e+00
2,1,5698,11,18,6,6,0,100000000,0.00000000e+00
2,1,5797,11,18,6,6,0,100000000,0.00000000e+00
2,1,5896,11,18,6,6,0,100000000,0.00000000e+00
2,1,5995,11,18,6,6,0,100000000,0.00000000e+00
2,1,6094,11,18,6,6,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/regular_n0_2_v_13_t_18.csv <==
n,k,r,v,t,th1,th2,fails,tot,dfr
2,1,390,13,18,7,7,500,500,1.00000000e+00
2,1,494,13,18,7,7,500,500,1.00000000e+00
2,1,598,13,18,7,7,500,500,1.00000000e+00
2,1,689,13,18,7,7,500,500,1.00000000e+00
2,1,793,13,18,7,7,471,500,9.42000000e-01
2,1,897,13,18,7,7,347,500,6.94000000e-01
2,1,988,13,18,7,7,165,500,3.30000000e-01
2,1,1092,13,18,7,7,151,1500,1.00666667e-01
2,1,1196,13,18,7,7,105,3500,3.00000000e-02
2,1,1300,13,18,7,7,102,14000,7.28571429e-03
2,1,1391,13,18,7,7,100,42500,2.35294118e-03
2,1,1495,13,18,7,7,100,126500,7.90513834e-04
2,1,1599,13,18,7,7,100,404000,2.47524752e-04
2,1,1690,13,18,7,7,100,903000,1.10741971e-04
2,1,1794,13,18,7,7,100,2290500,4.36585898e-05
2,1,1898,13,18,7,7,100,6100500,1.63920990e-05
2,1,1989,13,18,7,7,100,11951500,8.36715057e-06
2,1,2093,13,18,7,7,100,24197500,4.13265833e-06
2,1,2197,13,18,7,7,100,52746500,1.89586039e-06
2,1,2288,13,18,7,7,100,88827000,1.12578383e-06
2,1,2392,13,18,7,7,52,100000000,5.20000000e-07
2,1,2496,13,18,7,7,33,100000000,3.30000000e-07
2,1,2600,13,18,7,7,24,100000000,2.40000000e-07
2,1,2691,13,18,7,7,11,100000000,1.10000000e-07
2,1,2795,13,18,7,7,4,100000000,4.00000000e-08
2,1,2899,13,18,7,7,6,100000000,6.00000000e-08
2,1,2990,13,18,7,7,7,100000000,7.00000000e-08
2,1,3094,13,18,7,7,1,100000000,1.00000000e-08
2,1,3198,13,18,7,7,2,100000000,2.00000000e-08
2,1,3289,13,18,7,7,3,100000000,3.00000000e-08
2,1,3393,13,18,7,7,2,100000000,2.00000000e-08
2,1,3497,13,18,7,7,1,100000000,1.00000000e-08
2,1,3588,13,18,7,7,1,100000000,1.00000000e-08
2,1,3692,13,18,7,7,0,100000000,0.00000000e+00
2,1,3796,13,18,7,7,0,100000000,0.00000000e+00
2,1,3900,13,18,7,7,0,100000000,0.00000000e+00
2,1,3991,13,18,7,7,0,100000000,0.00000000e+00
2,1,4095,13,18,7,7,0,100000000,0.00000000e+00
2,1,4199,13,18,7,7,0,100000000,0.00000000e+00
2,1,4290,13,18,7,7,0,100000000,0.00000000e+00
2,1,4394,13,18,7,7,0,100000000,0.00000000e+00
2,1,4498,13,18,7,7,0,100000000,0.00000000e+00
2,1,4589,13,18,7,7,0,100000000,0.00000000e+00
2,1,4693,13,18,7,7,0,100000000,0.00000000e+00
2,1,4797,13,18,7,7,0,100000000,0.00000000e+00
2,1,4888,13,18,7,7,0,100000000,0.00000000e+00
2,1,4992,13,18,7,7,0,100000000,0.00000000e+00
2,1,5096,13,18,7,7,0,100000000,0.00000000e+00
2,1,5200,13,18,7,7,0,100000000,0.00000000e+00
2,1,5291,13,18,7,7,0,100000000,0.00000000e+00
2,1,5395,13,18,7,7,0,100000000,0.00000000e+00
2,1,5499,13,18,7,7,0,100000000,0.00000000e+00
2,1,5590,13,18,7,7,0,100000000,0.00000000e+00
2,1,5694,13,18,7,7,0,100000000,0.00000000e+00
2,1,5798,13,18,7,7,0,100000000,0.00000000e+00
2,1,5889,13,18,7,7,0,100000000,0.00000000e+00
2,1,5993,13,18,7,7,0,100000000,0.00000000e+00
2,1,6097,13,18,7,7,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/regular_n0_2_v_15_t_18.csv <==
n,k,r,v,t,th1,th2,fails,tot,dfr
2,1,390,15,18,8,8,500,500,1.00000000e+00
2,1,495,15,18,8,8,500,500,1.00000000e+00
2,1,600,15,18,8,8,500,500,1.00000000e+00
2,1,690,15,18,8,8,500,500,1.00000000e+00
2,1,795,15,18,8,8,491,500,9.82000000e-01
2,1,900,15,18,8,8,408,500,8.16000000e-01
2,1,990,15,18,8,8,236,500,4.72000000e-01
2,1,1095,15,18,8,8,133,1000,1.33000000e-01
2,1,1200,15,18,8,8,106,3500,3.02857143e-02
2,1,1290,15,18,8,8,101,11500,8.78260870e-03
2,1,1395,15,18,8,8,101,60000,1.68333333e-03
2,1,1500,15,18,8,8,100,245000,4.08163265e-04
2,1,1590,15,18,8,8,100,868500,1.15141048e-04
2,1,1695,15,18,8,8,100,3197000,3.12793244e-05
2,1,1800,15,18,8,8,100,8539000,1.17109732e-05
2,1,1890,15,18,8,8,100,21090500,4.74147128e-06
2,1,1995,15,18,8,8,100,65367000,1.52982392e-06
2,1,2100,15,18,8,8,60,100000000,6.00000000e-07
2,1,2190,15,18,8,8,37,100000000,3.70000000e-07
2,1,2295,15,18,8,8,14,100000000,1.40000000e-07
2,1,2400,15,18,8,8,3,100000000,3.00000000e-08
2,1,2490,15,18,8,8,7,100000000,7.00000000e-08
2,1,2595,15,18,8,8,5,100000000,5.00000000e-08
2,1,2700,15,18,8,8,1,100000000,1.00000000e-08
2,1,2790,15,18,8,8,1,100000000,1.00000000e-08
2,1,2895,15,18,8,8,0,100000000,0.00000000e+00
2,1,3000,15,18,8,8,0,100000000,0.00000000e+00
2,1,3090,15,18,8,8,0,100000000,0.00000000e+00
2,1,3195,15,18,8,8,0,100000000,0.00000000e+00
2,1,3300,15,18,8,8,0,100000000,0.00000000e+00
2,1,3390,15,18,8,8,0,100000000,0.00000000e+00
2,1,3495,15,18,8,8,0,100000000,0.00000000e+00
2,1,3600,15,18,8,8,0,100000000,0.00000000e+00
2,1,3690,15,18,8,8,0,100000000,0.00000000e+00
2,1,3795,15,18,8,8,0,100000000,0.00000000e+00
2,1,3900,15,18,8,8,0,100000000,0.00000000e+00
2,1,3990,15,18,8,8,0,100000000,0.00000000e+00
2,1,4095,15,18,8,8,0,100000000,0.00000000e+00
2,1,4200,15,18,8,8,0,100000000,0.00000000e+00
2,1,4290,15,18,8,8,0,100000000,0.00000000e+00
2,1,4395,15,18,8,8,0,100000000,0.00000000e+00
2,1,4500,15,18,8,8,0,100000000,0.00000000e+00
2,1,4590,15,18,8,8,0,100000000,0.00000000e+00
2,1,4695,15,18,8,8,0,100000000,0.00000000e+00
2,1,4800,15,18,8,8,0,100000000,0.00000000e+00
2,1,4890,15,18,8,8,0,100000000,0.00000000e+00
2,1,4995,15,18,8,8,0,100000000,0.00000000e+00
2,1,5100,15,18,8,8,0,100000000,0.00000000e+00
2,1,5190,15,18,8,8,0,100000000,0.00000000e+00
2,1,5295,15,18,8,8,0,100000000,0.00000000e+00
2,1,5400,15,18,8,8,0,100000000,0.00000000e+00
2,1,5490,15,18,8,8,0,100000000,0.00000000e+00
2,1,5595,15,18,8,8,0,100000000,0.00000000e+00
2,1,5700,15,18,8,8,0,100000000,0.00000000e+00
2,1,5790,15,18,8,8,0,100000000,0.00000000e+00
2,1,5895,15,18,8,8,0,100000000,0.00000000e+00
2,1,6000,15,18,8,8,0,100000000,0.00000000e+00
2,1,6090,15,18,8,8,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/regular_n0_2_v_17_t_18.csv <==
n,k,r,v,t,th1,th2,fails,tot,dfr
2,1,391,17,18,9,9,500,500,1.00000000e+00
2,1,493,17,18,9,9,500,500,1.00000000e+00
2,1,595,17,18,9,9,500,500,1.00000000e+00
2,1,697,17,18,9,9,500,500,1.00000000e+00
2,1,799,17,18,9,9,499,500,9.98000000e-01
2,1,884,17,18,9,9,472,500,9.44000000e-01
2,1,986,17,18,9,9,335,500,6.70000000e-01
2,1,1088,17,18,9,9,126,500,2.52000000e-01
2,1,1190,17,18,9,9,113,2000,5.65000000e-02
2,1,1292,17,18,9,9,100,9500,1.05263158e-02
2,1,1394,17,18,9,9,100,62500,1.60000000e-03
2,1,1496,17,18,9,9,100,355000,2.81690141e-04
2,1,1598,17,18,9,9,100,1385500,7.21761097e-05
2,1,1700,17,18,9,9,100,6281000,1.59210317e-05
2,1,1785,17,18,9,9,100,19463500,5.13782208e-06
2,1,1887,17,18,9,9,100,73706500,1.35673245e-06
2,1,1989,17,18,9,9,46,100000000,4.60000000e-07
2,1,2091,17,18,9,9,9,100000000,9.00000000e-08
2,1,2193,17,18,9,9,3,100000000,3.00000000e-08
2,1,2295,17,18,9,9,2,100000000,2.00000000e-08
2,1,2397,17,18,9,9,0,100000000,0.00000000e+00
2,1,2499,17,18,9,9,0,100000000,0.00000000e+00
2,1,2584,17,18,9,9,0,100000000,0.00000000e+00
2,1,2686,17,18,9,9,0,100000000,0.00000000e+00
2,1,2788,17,18,9,9,0,100000000,0.00000000e+00
2,1,2890,17,18,9,9,0,100000000,0.00000000e+00
2,1,2992,17,18,9,9,0,100000000,0.00000000e+00
2,1,3094,17,18,9,9,0,100000000,0.00000000e+00
2,1,3196,17,18,9,9,0,100000000,0.00000000e+00
2,1,3298,17,18,9,9,0,100000000,0.00000000e+00
2,1,3400,17,18,9,9,0,100000000,0.00000000e+00
2,1,3485,17,18,9,9,0,100000000,0.00000000e+00
2,1,3587,17,18,9,9,0,100000000,0.00000000e+00
2,1,3689,17,18,9,9,0,100000000,0.00000000e+00
2,1,3791,17,18,9,9,0,100000000,0.00000000e+00
2,1,3893,17,18,9,9,0,100000000,0.00000000e+00
2,1,3995,17,18,9,9,0,100000000,0.00000000e+00
2,1,4097,17,18,9,9,0,100000000,0.00000000e+00
2,1,4199,17,18,9,9,0,100000000,0.00000000e+00
2,1,4284,17,18,9,9,0,100000000,0.00000000e+00
2,1,4386,17,18,9,9,0,100000000,0.00000000e+00
2,1,4488,17,18,9,9,0,100000000,0.00000000e+00
2,1,4590,17,18,9,9,0,100000000,0.00000000e+00
2,1,4692,17,18,9,9,0,100000000,0.00000000e+00
2,1,4794,17,18,9,9,0,100000000,0.00000000e+00
2,1,4896,17,18,9,9,0,100000000,0.00000000e+00
2,1,4998,17,18,9,9,0,100000000,0.00000000e+00
2,1,5100,17,18,9,9,0,100000000,0.00000000e+00
2,1,5185,17,18,9,9,0,100000000,0.00000000e+00
2,1,5287,17,18,9,9,0,100000000,0.00000000e+00
2,1,5389,17,18,9,9,0,100000000,0.00000000e+00
2,1,5491,17,18,9,9,0,100000000,0.00000000e+00
2,1,5593,17,18,9,9,0,100000000,0.00000000e+00
2,1,5695,17,18,9,9,0,100000000,0.00000000e+00
2,1,5797,17,18,9,9,0,100000000,0.00000000e+00
2,1,5899,17,18,9,9,0,100000000,0.00000000e+00
2,1,5984,17,18,9,9,0,100000000,0.00000000e+00
2,1,6086,17,18,9,9,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/regular_n0_2_v_9_t_18.csv <==
n,k,r,v,t,th1,th2,fails,tot,dfr
2,1,396,9,18,5,5,500,500,1.00000000e+00
2,1,495,9,18,5,5,500,500,1.00000000e+00
2,1,594,9,18,5,5,500,500,1.00000000e+00
2,1,693,9,18,5,5,480,500,9.60000000e-01
2,1,792,9,18,5,5,412,500,8.24000000e-01
2,1,900,9,18,5,5,263,500,5.26000000e-01
2,1,999,9,18,5,5,124,500,2.48000000e-01
2,1,1098,9,18,5,5,129,1000,1.29000000e-01
2,1,1197,9,18,5,5,116,2000,5.80000000e-02
2,1,1296,9,18,5,5,103,3000,3.43333333e-02
2,1,1395,9,18,5,5,107,7500,1.42666667e-02
2,1,1494,9,18,5,5,100,14500,6.89655172e-03
2,1,1593,9,18,5,5,102,25500,4.00000000e-03
2,1,1692,9,18,5,5,100,36500,2.73972603e-03
2,1,1800,9,18,5,5,100,84000,1.19047619e-03
2,1,1899,9,18,5,5,100,129000,7.75193798e-04
2,1,1998,9,18,5,5,100,187000,5.34759358e-04
2,1,2097,9,18,5,5,100,341500,2.92825769e-04
2,1,2196,9,18,5,5,100,609500,1.64068909e-04
2,1,2295,9,18,5,5,100,649500,1.53964588e-04
2,1,2394,9,18,5,5,100,1029000,9.71817298e-05
2,1,2493,9,18,5,5,100,1492000,6.70241287e-05
2,1,2592,9,18,5,5,100,2321500,4.30755977e-05
2,1,2700,9,18,5,5,100,4024500,2.48478072e-05
2,1,2799,9,18,5,5,100,3534000,2.82965478e-05
2,1,2898,9,18,5,5,100,5931500,1.68591419e-05
2,1,2997,9,18,5,5,100,7932000,1.26071609e-05
2,1,3096,9,18,5,5,100,10579500,9.45224254e-06
2,1,3195,9,18,5,5,100,14146000,7.06913615e-06
2,1,3294,9,18,5,5,100,17969500,5.56498511e-06
2,1,3393,9,18,5,5,100,20324000,4.92029128e-06
2,1,3492,9,18,5,5,100,27836000,3.59247018e-06
2,1,3600,9,18,5,5,100,35019500,2.85555191e-06
2,1,3699,9,18,5,5,100,37712000,2.65167586e-06
2,1,3798,9,18,5,5,100,56076000,1.78329410e-06
2,1,3897,9,18,5,5,100,55958000,1.78705458e-06
2,1,3996,9,18,5,5,100,54103000,1.84832634e-06
2,1,4095,9,18,5,5,100,80035000,1.24945336e-06
2,1,4194,9,18,5,5,100,84940500,1.17729469e-06
2,1,4293,9,18,5,5,92,100000000,9.20000000e-07
2,1,4392,9,18,5,5,85,100000000,8.50000000e-07
2,1,4500,9,18,5,5,58,100000000,5.80000000e-07
2,1,4599,9,18,5,5,48,100000000,4.80000000e-07
2,1,4698,9,18,5,5,41,100000000,4.10000000e-07
2,1,4797,9,18,5,5,41,100000000,4.10000000e-07
2,1,4896,9,18,5,5,49,100000000,4.90000000e-07
2,1,4995,9,18,5,5,32,100000000,3.20000000e-07
2,1,5094,9,18,5,5,25,100000000,2.50000000e-07
2,1,5193,9,18,5,5,30,100000000,3.00000000e-07
2,1,5292,9,18,5,5,19,100000000,1.90000000e-07
2,1,5400,9,18,5,5,11,100000000,1.10000000e-07
2,1,5499,9,18,5,5,21,100000000,2.10000000e-07
2,1,5598,9,18,5,5,16,100000000,1.60000000e-07
2,1,5697,9,18,5,5,16,100000000,1.60000000e-07
2,1,5796,9,18,5,5,16,100000000,1.60000000e-07
2,1,5895,9,18,5,5,8,100000000,8.00000000e-08
2,1,5994,9,18,5,5,9,100000000,9.00000000e-08
2,1,6093,9,18,5,5,3,100000000,3.00000000e-08


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_18.csv <==
2,1,495,11,18,6,6,9999999,10000000,9.99999900e-01
2,1,594,11,18,6,6,9998636,10000000,9.99863600e-01
2,1,693,11,18,6,6,9901037,10000000,9.90103700e-01
2,1,792,11,18,6,6,8853425,10000000,8.85342500e-01
2,1,891,11,18,6,6,5827023,10000000,5.82702300e-01
2,1,990,11,18,6,6,2804637,10000000,2.80463700e-01
2,1,1100,11,18,6,6,994220,10000000,9.94220000e-02
2,1,1199,11,18,6,6,348665,10000000,3.48665000e-02
2,1,1298,11,18,6,6,124732,10000000,1.24732000e-02
2,1,1397,11,18,6,6,54206,10000000,5.42060000e-03
2,1,1496,11,18,6,6,21362,10000000,2.13620000e-03
2,1,1595,11,18,6,6,9382,10000000,9.38200000e-04
2,1,1694,11,18,6,6,3686,10000000,3.68600000e-04
2,1,1793,11,18,6,6,2426,10000000,2.42600000e-04
2,1,1892,11,18,6,6,1092,10000000,1.09200000e-04
2,1,1991,11,18,6,6,555,10000000,5.55000000e-05
2,1,2090,11,18,6,6,314,10000000,3.14000000e-05
2,1,2200,11,18,6,6,242,10000000,2.42000000e-05
2,1,2299,11,18,6,6,159,20000000,7.95000000e-06
2,1,2398,11,18,6,6,120,20000000,6.00000000e-06
2,1,2497,11,18,6,6,133,30000000,4.43333333e-06
2,1,2596,11,18,6,6,72,100000000,7.20000000e-07
2,1,2695,11,18,6,6,102,60000000,1.70000000e-06
2,1,2794,11,18,6,6,25,100000000,2.50000000e-07
2,1,2893,11,18,6,6,112,60000000,1.86666667e-06
2,1,2992,11,18,6,6,19,100000000,1.90000000e-07
2,1,3091,11,18,6,6,23,100000000,2.30000000e-07
2,1,3190,11,18,6,6,31,100000000,3.10000000e-07
2,1,3300,11,18,6,6,5,100000000,5.00000000e-08
2,1,3399,11,18,6,6,16,100000000,1.60000000e-07
2,1,3498,11,18,6,6,21,100000000,2.10000000e-07
2,1,3597,11,18,6,6,7,100000000,7.00000000e-08
2,1,3696,11,18,6,6,13,100000000,1.30000000e-07
2,1,3795,11,18,6,6,1,100000000,1.00000000e-08
2,1,3894,11,18,6,6,3,100000000,3.00000000e-08
2,1,3993,11,18,6,6,0,100000000,0.00000000e+00
2,1,4092,11,18,6,6,1,100000000,1.00000000e-08
2,1,4191,11,18,6,6,2,100000000,2.00000000e-08
2,1,4290,11,18,6,6,0,100000000,0.00000000e+00
2,1,4400,11,18,6,6,0,100000000,0.00000000e+00
2,1,4499,11,18,6,6,0,100000000,0.00000000e+00
2,1,4598,11,18,6,6,0,100000000,0.00000000e+00
2,1,4697,11,18,6,6,2,100000000,2.00000000e-08
2,1,4796,11,18,6,6,0,100000000,0.00000000e+00
2,1,4895,11,18,6,6,0,100000000,0.00000000e+00
2,1,4994,11,18,6,6,0,100000000,0.00000000e+00
2,1,5093,11,18,6,6,0,100000000,0.00000000e+00
2,1,5192,11,18,6,6,0,100000000,0.00000000e+00
2,1,5291,11,18,6,6,0,100000000,0.00000000e+00
2,1,5390,11,18,6,6,0,100000000,0.00000000e+00
2,1,5500,11,18,6,6,0,100000000,0.00000000e+00
2,1,5599,11,18,6,6,0,100000000,0.00000000e+00
2,1,5698,11,18,6,6,0,100000000,0.00000000e+00
2,1,5797,11,18,6,6,0,100000000,0.00000000e+00
2,1,5896,11,18,6,6,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_13_t_18.csv <==
2,1,494,13,18,7,7,10000000,10000000,1.00000000e+00
2,1,598,13,18,7,7,9999893,10000000,9.99989300e-01
2,1,689,13,18,7,7,9983197,10000000,9.98319700e-01
2,1,793,13,18,7,7,9470185,10000000,9.47018500e-01
2,1,897,13,18,7,7,6771057,10000000,6.77105700e-01
2,1,988,13,18,7,7,3476835,10000000,3.47683500e-01
2,1,1092,13,18,7,7,1108749,10000000,1.10874900e-01
2,1,1196,13,18,7,7,291034,10000000,2.91034000e-02
2,1,1300,13,18,7,7,74949,10000000,7.49490000e-03
2,1,1391,13,18,7,7,24610,10000000,2.46100000e-03
2,1,1495,13,18,7,7,7212,10000000,7.21200000e-04
2,1,1599,13,18,7,7,2224,10000000,2.22400000e-04
2,1,1690,13,18,7,7,957,10000000,9.57000000e-05
2,1,1794,13,18,7,7,381,10000000,3.81000000e-05
2,1,1898,13,18,7,7,139,10000000,1.39000000e-05
2,1,1989,13,18,7,7,114,20000000,5.70000000e-06
2,1,2093,13,18,7,7,110,40000000,2.75000000e-06
2,1,2197,13,18,7,7,108,70000000,1.54285714e-06
2,1,2288,13,18,7,7,54,100000000,5.40000000e-07
2,1,2392,13,18,7,7,39,100000000,3.90000000e-07
2,1,2496,13,18,7,7,21,100000000,2.10000000e-07
2,1,2600,13,18,7,7,11,100000000,1.10000000e-07
2,1,2691,13,18,7,7,4,100000000,4.00000000e-08
2,1,2795,13,18,7,7,5,100000000,5.00000000e-08
2,1,2899,13,18,7,7,2,100000000,2.00000000e-08
2,1,2990,13,18,7,7,1,100000000,1.00000000e-08
2,1,3094,13,18,7,7,1,100000000,1.00000000e-08
2,1,3198,13,18,7,7,0,100000000,0.00000000e+00
2,1,3289,13,18,7,7,1,100000000,1.00000000e-08
2,1,3393,13,18,7,7,0,100000000,0.00000000e+00
2,1,3497,13,18,7,7,0,100000000,0.00000000e+00
2,1,3588,13,18,7,7,2,100000000,2.00000000e-08
2,1,3692,13,18,7,7,0,100000000,0.00000000e+00
2,1,3796,13,18,7,7,0,100000000,0.00000000e+00
2,1,3900,13,18,7,7,0,100000000,0.00000000e+00
2,1,3991,13,18,7,7,0,100000000,0.00000000e+00
2,1,4095,13,18,7,7,1,100000000,1.00000000e-08
2,1,4199,13,18,7,7,0,100000000,0.00000000e+00
2,1,4290,13,18,7,7,0,100000000,0.00000000e+00
2,1,4394,13,18,7,7,0,100000000,0.00000000e+00
2,1,4498,13,18,7,7,0,100000000,0.00000000e+00
2,1,4589,13,18,7,7,0,100000000,0.00000000e+00
2,1,4693,13,18,7,7,0,100000000,0.00000000e+00
2,1,4797,13,18,7,7,0,100000000,0.00000000e+00
2,1,4888,13,18,7,7,0,100000000,0.00000000e+00
2,1,4992,13,18,7,7,0,100000000,0.00000000e+00
2,1,5096,13,18,7,7,0,100000000,0.00000000e+00
2,1,5200,13,18,7,7,0,100000000,0.00000000e+00
2,1,5291,13,18,7,7,0,100000000,0.00000000e+00
2,1,5395,13,18,7,7,0,100000000,0.00000000e+00
2,1,5499,13,18,7,7,0,100000000,0.00000000e+00
2,1,5590,13,18,7,7,0,100000000,0.00000000e+00
2,1,5694,13,18,7,7,0,100000000,0.00000000e+00
2,1,5798,13,18,7,7,0,100000000,0.00000000e+00
2,1,5889,13,18,7,7,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_15_t_18.csv <==
2,1,495,15,18,8,8,10000000,10000000,1.00000000e+00
2,1,600,15,18,8,8,9999994,10000000,9.99999400e-01
2,1,690,15,18,8,8,9997856,10000000,9.99785600e-01
2,1,795,15,18,8,8,9838365,10000000,9.83836500e-01
2,1,900,15,18,8,8,8085255,10000000,8.08525500e-01
2,1,990,15,18,8,8,4656274,10000000,4.65627400e-01
2,1,1095,15,18,8,8,1424905,10000000,1.42490500e-01
2,1,1200,15,18,8,8,317248,10000000,3.17248000e-02
2,1,1290,15,18,8,8,85107,10000000,8.51070000e-03
2,1,1395,15,18,8,8,18121,10000000,1.81210000e-03
2,1,1500,15,18,8,8,4010,10000000,4.01000000e-04
2,1,1590,15,18,8,8,1130,10000000,1.13000000e-04
2,1,1695,15,18,8,8,368,10000000,3.68000000e-05
2,1,1800,15,18,8,8,177,20000000,8.85000000e-06
2,1,1890,15,18,8,8,122,30000000,4.06666667e-06
2,1,1995,15,18,8,8,106,80000000,1.32500000e-06
2,1,2100,15,18,8,8,49,100000000,4.90000000e-07
2,1,2190,15,18,8,8,28,100000000,2.80000000e-07
2,1,2295,15,18,8,8,10,100000000,1.00000000e-07
2,1,2400,15,18,8,8,5,100000000,5.00000000e-08
2,1,2490,15,18,8,8,1,100000000,1.00000000e-08
2,1,2595,15,18,8,8,0,100000000,0.00000000e+00
2,1,2700,15,18,8,8,0,100000000,0.00000000e+00
2,1,2790,15,18,8,8,1,100000000,1.00000000e-08
2,1,2895,15,18,8,8,0,100000000,0.00000000e+00
2,1,3000,15,18,8,8,1,100000000,1.00000000e-08
2,1,3090,15,18,8,8,0,100000000,0.00000000e+00
2,1,3195,15,18,8,8,0,100000000,0.00000000e+00
2,1,3300,15,18,8,8,0,100000000,0.00000000e+00
2,1,3390,15,18,8,8,0,100000000,0.00000000e+00
2,1,3495,15,18,8,8,0,100000000,0.00000000e+00
2,1,3600,15,18,8,8,0,100000000,0.00000000e+00
2,1,3690,15,18,8,8,0,100000000,0.00000000e+00
2,1,3795,15,18,8,8,0,100000000,0.00000000e+00
2,1,3900,15,18,8,8,0,100000000,0.00000000e+00
2,1,3990,15,18,8,8,0,100000000,0.00000000e+00
2,1,4095,15,18,8,8,0,100000000,0.00000000e+00
2,1,4200,15,18,8,8,0,100000000,0.00000000e+00
2,1,4290,15,18,8,8,0,100000000,0.00000000e+00
2,1,4395,15,18,8,8,0,100000000,0.00000000e+00
2,1,4500,15,18,8,8,0,100000000,0.00000000e+00
2,1,4590,15,18,8,8,0,100000000,0.00000000e+00
2,1,4695,15,18,8,8,0,100000000,0.00000000e+00
2,1,4800,15,18,8,8,0,100000000,0.00000000e+00
2,1,4890,15,18,8,8,0,100000000,0.00000000e+00
2,1,4995,15,18,8,8,0,100000000,0.00000000e+00
2,1,5100,15,18,8,8,0,100000000,0.00000000e+00
2,1,5190,15,18,8,8,0,100000000,0.00000000e+00
2,1,5295,15,18,8,8,0,100000000,0.00000000e+00
2,1,5400,15,18,8,8,0,100000000,0.00000000e+00
2,1,5490,15,18,8,8,0,100000000,0.00000000e+00
2,1,5595,15,18,8,8,0,100000000,0.00000000e+00
2,1,5700,15,18,8,8,0,100000000,0.00000000e+00
2,1,5790,15,18,8,8,0,100000000,0.00000000e+00
2,1,5895,15,18,8,8,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_17_t_18.csv <==
2,1,493,17,18,9,9,10000000,10000000,1.00000000e+00
2,1,595,17,18,9,9,10000000,10000000,1.00000000e+00
2,1,697,17,18,9,9,9999715,10000000,9.99971500e-01
2,1,799,17,18,9,9,9961647,10000000,9.96164700e-01
2,1,884,17,18,9,9,9445649,10000000,9.44564900e-01
2,1,986,17,18,9,9,6595734,10000000,6.59573400e-01
2,1,1088,17,18,9,9,2559251,10000000,2.55925100e-01
2,1,1190,17,18,9,9,569397,10000000,5.69397000e-02
2,1,1292,17,18,9,9,99644,10000000,9.96440000e-03
2,1,1394,17,18,9,9,17682,10000000,1.76820000e-03
2,1,1496,17,18,9,9,3356,10000000,3.35600000e-04
2,1,1598,17,18,9,9,718,10000000,7.18000000e-05
2,1,1700,17,18,9,9,139,10000000,1.39000000e-05
2,1,1785,17,18,9,9,104,20000000,5.20000000e-06
2,1,1887,17,18,9,9,118,60000000,1.96666667e-06
2,1,1989,17,18,9,9,36,100000000,3.60000000e-07
2,1,2091,17,18,9,9,18,100000000,1.80000000e-07
2,1,2193,17,18,9,9,4,100000000,4.00000000e-08
2,1,2295,17,18,9,9,1,100000000,1.00000000e-08
2,1,2397,17,18,9,9,1,100000000,1.00000000e-08
2,1,2499,17,18,9,9,0,100000000,0.00000000e+00
2,1,2584,17,18,9,9,0,100000000,0.00000000e+00
2,1,2686,17,18,9,9,0,100000000,0.00000000e+00
2,1,2788,17,18,9,9,0,100000000,0.00000000e+00
2,1,2890,17,18,9,9,0,100000000,0.00000000e+00
2,1,2992,17,18,9,9,0,100000000,0.00000000e+00
2,1,3094,17,18,9,9,0,100000000,0.00000000e+00
2,1,3196,17,18,9,9,0,100000000,0.00000000e+00
2,1,3298,17,18,9,9,0,100000000,0.00000000e+00
2,1,3400,17,18,9,9,0,100000000,0.00000000e+00
2,1,3485,17,18,9,9,0,100000000,0.00000000e+00
2,1,3587,17,18,9,9,0,100000000,0.00000000e+00
2,1,3689,17,18,9,9,0,100000000,0.00000000e+00
2,1,3791,17,18,9,9,0,100000000,0.00000000e+00
2,1,3893,17,18,9,9,0,100000000,0.00000000e+00
2,1,3995,17,18,9,9,0,100000000,0.00000000e+00
2,1,4097,17,18,9,9,0,100000000,0.00000000e+00
2,1,4199,17,18,9,9,0,100000000,0.00000000e+00
2,1,4284,17,18,9,9,0,100000000,0.00000000e+00
2,1,4386,17,18,9,9,0,100000000,0.00000000e+00
2,1,4488,17,18,9,9,0,100000000,0.00000000e+00
2,1,4590,17,18,9,9,0,100000000,0.00000000e+00
2,1,4692,17,18,9,9,0,100000000,0.00000000e+00
2,1,4794,17,18,9,9,0,100000000,0.00000000e+00
2,1,4896,17,18,9,9,0,100000000,0.00000000e+00
2,1,4998,17,18,9,9,0,100000000,0.00000000e+00
2,1,5100,17,18,9,9,0,100000000,0.00000000e+00
2,1,5185,17,18,9,9,0,100000000,0.00000000e+00
2,1,5287,17,18,9,9,0,100000000,0.00000000e+00
2,1,5389,17,18,9,9,0,100000000,0.00000000e+00
2,1,5491,17,18,9,9,0,100000000,0.00000000e+00
2,1,5593,17,18,9,9,0,100000000,0.00000000e+00
2,1,5695,17,18,9,9,0,100000000,0.00000000e+00
2,1,5797,17,18,9,9,0,100000000,0.00000000e+00
2,1,5899,17,18,9,9,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_19_t_18.csv <==
2,1,494,19,18,10,10,10000000,10000000,1.00000000e+00
2,1,589,19,18,10,10,10000000,10000000,1.00000000e+00
2,1,684,19,18,10,10,9999995,10000000,9.99999500e-01
2,1,798,19,18,10,10,9994658,10000000,9.99465800e-01
2,1,893,19,18,10,10,9803066,10000000,9.80306600e-01
2,1,988,19,18,10,10,8190117,10000000,8.19011700e-01
2,1,1083,19,18,10,10,4337284,10000000,4.33728400e-01
2,1,1197,19,18,10,10,963874,10000000,9.63874000e-02
2,1,1292,19,18,10,10,168249,10000000,1.68249000e-02
2,1,1387,19,18,10,10,27834,10000000,2.78340000e-03
2,1,1482,19,18,10,10,4484,10000000,4.48400000e-04
2,1,1596,19,18,10,10,544,10000000,5.44000000e-05
2,1,1691,19,18,10,10,106,10000000,1.06000000e-05
2,1,1786,19,18,10,10,126,40000000,3.15000000e-06
2,1,1900,19,18,10,10,59,100000000,5.90000000e-07
2,1,1995,19,18,10,10,13,100000000,1.30000000e-07
2,1,2090,19,18,10,10,6,100000000,6.00000000e-08
2,1,2185,19,18,10,10,71,100000000,7.10000000e-07
2,1,2299,19,18,10,10,0,100000000,0.00000000e+00
2,1,2394,19,18,10,10,0,100000000,0.00000000e+00
2,1,2489,19,18,10,10,0,100000000,0.00000000e+00
2,1,2584,19,18,10,10,0,100000000,0.00000000e+00
2,1,2698,19,18,10,10,0,100000000,0.00000000e+00
2,1,2793,19,18,10,10,0,100000000,0.00000000e+00
2,1,2888,19,18,10,10,0,100000000,0.00000000e+00
2,1,2983,19,18,10,10,0,100000000,0.00000000e+00
2,1,3097,19,18,10,10,0,100000000,0.00000000e+00
2,1,3192,19,18,10,10,0,100000000,0.00000000e+00
2,1,3287,19,18,10,10,0,100000000,0.00000000e+00
2,1,3382,19,18,10,10,0,100000000,0.00000000e+00
2,1,3496,19,18,10,10,0,100000000,0.00000000e+00
2,1,3591,19,18,10,10,0,100000000,0.00000000e+00
2,1,3686,19,18,10,10,0,100000000,0.00000000e+00
2,1,3800,19,18,10,10,0,100000000,0.00000000e+00
2,1,3895,19,18,10,10,0,100000000,0.00000000e+00
2,1,3990,19,18,10,10,0,100000000,0.00000000e+00
2,1,4085,19,18,10,10,0,100000000,0.00000000e+00
2,1,4199,19,18,10,10,0,100000000,0.00000000e+00
2,1,4294,19,18,10,10,0,100000000,0.00000000e+00
2,1,4389,19,18,10,10,0,100000000,0.00000000e+00
2,1,4484,19,18,10,10,0,100000000,0.00000000e+00
2,1,4598,19,18,10,10,0,100000000,0.00000000e+00
2,1,4693,19,18,10,10,0,100000000,0.00000000e+00
2,1,4788,19,18,10,10,0,100000000,0.00000000e+00
2,1,4883,19,18,10,10,0,100000000,0.00000000e+00
2,1,4997,19,18,10,10,0,100000000,0.00000000e+00
2,1,5092,19,18,10,10,0,100000000,0.00000000e+00
2,1,5187,19,18,10,10,0,100000000,0.00000000e+00
2,1,5282,19,18,10,10,0,100000000,0.00000000e+00
2,1,5396,19,18,10,10,0,100000000,0.00000000e+00
2,1,5491,19,18,10,10,0,100000000,0.00000000e+00
2,1,5586,19,18,10,10,0,100000000,0.00000000e+00
2,1,5700,19,18,10,10,0,100000000,0.00000000e+00
2,1,5795,19,18,10,10,0,100000000,0.00000000e+00
2,1,5890,19,18,10,10,0,100000000,0.00000000e+00


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_7_t_18.csv <==
2,1,497,7,18,4,4,9999559,10000000,9.99955900e-01
2,1,595,7,18,4,4,9971351,10000000,9.97135100e-01
2,1,700,7,18,4,4,9588531,10000000,9.58853100e-01
2,1,798,7,18,4,4,8261291,10000000,8.26129100e-01
2,1,896,7,18,4,4,6174031,10000000,6.17403100e-01
2,1,994,7,18,4,4,4235887,10000000,4.23588700e-01
2,1,1099,7,18,4,4,2756426,10000000,2.75642600e-01
2,1,1197,7,18,4,4,1613002,10000000,1.61300200e-01
2,1,1295,7,18,4,4,998700,10000000,9.98700000e-02
2,1,1400,7,18,4,4,627488,10000000,6.27488000e-02
2,1,1498,7,18,4,4,415334,10000000,4.15334000e-02
2,1,1596,7,18,4,4,273850,10000000,2.73850000e-02
2,1,1694,7,18,4,4,182950,10000000,1.82950000e-02
2,1,1799,7,18,4,4,136373,10000000,1.36373000e-02
2,1,1897,7,18,4,4,74308,10000000,7.43080000e-03
2,1,1995,7,18,4,4,53403,10000000,5.34030000e-03
2,1,2100,7,18,4,4,36502,10000000,3.65020000e-03
2,1,2198,7,18,4,4,31710,10000000,3.17100000e-03
2,1,2296,7,18,4,4,20920,10000000,2.09200000e-03
2,1,2394,7,18,4,4,15350,10000000,1.53500000e-03
2,1,2499,7,18,4,4,13179,10000000,1.31790000e-03
2,1,2597,7,18,4,4,12407,10000000,1.24070000e-03
2,1,2695,7,18,4,4,63226,10000000,6.32260000e-03
2,1,2800,7,18,4,4,6609,10000000,6.60900000e-04
2,1,2898,7,18,4,4,4214,10000000,4.21400000e-04
2,1,2996,7,18,4,4,4208,10000000,4.20800000e-04
2,1,3094,7,18,4,4,2814,10000000,2.81400000e-04
2,1,3199,7,18,4,4,2775,10000000,2.77500000e-04
2,1,3297,7,18,4,4,2692,10000000,2.69200000e-04
2,1,3395,7,18,4,4,1576,10000000,1.57600000e-04
2,1,3500,7,18,4,4,1632,10000000,1.63200000e-04
2,1,3598,7,18,4,4,1520,10000000,1.52000000e-04
2,1,3696,7,18,4,4,926,10000000,9.26000000e-05
2,1,3794,7,18,4,4,1184,10000000,1.18400000e-04
2,1,3899,7,18,4,4,42957,10000000,4.29570000e-03
2,1,3997,7,18,4,4,614,10000000,6.14000000e-05
2,1,4095,7,18,4,4,462,10000000,4.62000000e-05
2,1,4200,7,18,4,4,366,10000000,3.66000000e-05
2,1,4298,7,18,4,4,615,10000000,6.15000000e-05
2,1,4396,7,18,4,4,394,10000000,3.94000000e-05
2,1,4494,7,18,4,4,481,10000000,4.81000000e-05
2,1,4599,7,18,4,4,249,10000000,2.49000000e-05
2,1,4697,7,18,4,4,213,10000000,2.13000000e-05
2,1,4795,7,18,4,4,295,10000000,2.95000000e-05
2,1,4900,7,18,4,4,202,20000000,1.01000000e-05
2,1,4998,7,18,4,4,201,10000000,2.01000000e-05
2,1,5096,7,18,4,4,205,10000000,2.05000000e-05
2,1,5194,7,18,4,4,195,10000000,1.95000000e-05
2,1,5299,7,18,4,4,235,10000000,2.35000000e-05
2,1,5397,7,18,4,4,166,10000000,1.66000000e-05
2,1,5495,7,18,4,4,155,20000000,7.75000000e-06
2,1,5600,7,18,4,4,153,20000000,7.65000000e-06
2,1,5698,7,18,4,4,119,20000000,5.95000000e-06
2,1,5796,7,18,4,4,107,20000000,5.35000000e-06
2,1,5894,7,18,4,4,28468,10000000,2.84680000e-03


==> data/10m8_density_sweep_LEDA_spec_regular_codes/results_QC_0_v_9_t_18.csv <==
2,1,495,9,18,5,5,9999961,10000000,9.99996100e-01
2,1,594,9,18,5,5,9990167,10000000,9.99016700e-01
2,1,693,9,18,5,5,9720773,10000000,9.72077300e-01
2,1,792,9,18,5,5,8238526,10000000,8.23852600e-01
2,1,900,9,18,5,5,5227607,10000000,5.22760700e-01
2,1,999,9,18,5,5,2876125,10000000,2.87612500e-01
2,1,1098,9,18,5,5,1339503,10000000,1.33950300e-01
2,1,1197,9,18,5,5,676750,10000000,6.76750000e-02
2,1,1296,9,18,5,5,329579,10000000,3.29579000e-02
2,1,1395,9,18,5,5,150600,10000000,1.50600000e-02
2,1,1494,9,18,5,5,77549,10000000,7.75490000e-03
2,1,1593,9,18,5,5,42677,10000000,4.26770000e-03
2,1,1692,9,18,5,5,22724,10000000,2.27240000e-03
2,1,1800,9,18,5,5,11108,10000000,1.11080000e-03
2,1,1899,9,18,5,5,7419,10000000,7.41900000e-04
2,1,1998,9,18,5,5,3995,10000000,3.99500000e-04
2,1,2097,9,18,5,5,2805,10000000,2.80500000e-04
2,1,2196,9,18,5,5,2773,10000000,2.77300000e-04
2,1,2295,9,18,5,5,1138,10000000,1.13800000e-04
2,1,2394,9,18,5,5,942,10000000,9.42000000e-05
2,1,2493,9,18,5,5,1005,10000000,1.00500000e-04
2,1,2592,9,18,5,5,851,10000000,8.51000000e-05
2,1,2700,9,18,5,5,185,10000000,1.85000000e-05
2,1,2799,9,18,5,5,203,10000000,2.03000000e-05
2,1,2898,9,18,5,5,393,10000000,3.93000000e-05
2,1,2997,9,18,5,5,122,10000000,1.22000000e-05
2,1,3096,9,18,5,5,150,20000000,7.50000000e-06
2,1,3195,9,18,5,5,131,20000000,6.55000000e-06
2,1,3294,9,18,5,5,105,20000000,5.25000000e-06
2,1,3393,9,18,5,5,131,40000000,3.27500000e-06
2,1,3492,9,18,5,5,105,40000000,2.62500000e-06
2,1,3600,9,18,5,5,113,40000000,2.82500000e-06
2,1,3699,9,18,5,5,112,50000000,2.24000000e-06
2,1,3798,9,18,5,5,114,50000000,2.28000000e-06
2,1,3897,9,18,5,5,57,100000000,5.70000000e-07
2,1,3996,9,18,5,5,96,100000000,9.60000000e-07
2,1,4095,9,18,5,5,58,100000000,5.80000000e-07
2,1,4194,9,18,5,5,92,100000000,9.20000000e-07
2,1,4293,9,18,5,5,42,100000000,4.20000000e-07
2,1,4392,9,18,5,5,34,100000000,3.40000000e-07
2,1,4500,9,18,5,5,24,100000000,2.40000000e-07
2,1,4599,9,18,5,5,55,100000000,5.50000000e-07
2,1,4698,9,18,5,5,31,100000000,3.10000000e-07
2,1,4797,9,18,5,5,43,100000000,4.30000000e-07
2,1,4896,9,18,5,5,18,100000000,1.80000000e-07
2,1,4995,9,18,5,5,31,100000000,3.10000000e-07
2,1,5094,9,18,5,5,21,100000000,2.10000000e-07
2,1,5193,9,18,5,5,5,100000000,5.00000000e-08
2,1,5292,9,18,5,5,6,100000000,6.00000000e-08
2,1,5400,9,18,5,5,5,100000000,5.00000000e-08
2,1,5499,9,18,5,5,13,100000000,1.30000000e-07
2,1,5598,9,18,5,5,10,100000000,1.00000000e-07
2,1,5697,9,18,5,5,5,100000000,5.00000000e-08
2,1,5796,9,18,5,5,6,100000000,6.00000000e-08
2,1,5895,9,18,5,5,6,100000000,6.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_50.csv <==
2,1,4801,45,50,25,23,2,100000000,2.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_51.csv <==
2,1,4801,45,51,25,23,45,100000000,4.50000000e-07


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_52.csv <==
2,1,4801,45,52,25,23,101,50000000,2.02000000e-06


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_53.csv <==
2,1,4801,45,53,25,23,182,20000000,9.10000000e-06


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_54.csv <==
2,1,4801,45,54,25,23,524,10000000,5.24000000e-05


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_55.csv <==
2,1,4801,45,55,25,23,2273,10000000,2.27300000e-04


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_56.csv <==
2,1,4801,45,56,25,23,10015,10000000,1.00150000e-03


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_57.csv <==
2,1,4801,45,57,25,23,36684,10000000,3.66840000e-03


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_58.csv <==
2,1,4801,45,58,25,23,119633,10000000,1.19633000e-02


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_59.csv <==
2,1,4801,45,59,25,23,335541,10000000,3.35541000e-02


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_60.csv <==
2,1,4801,45,60,25,23,808436,10000000,8.08436000e-02


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_61.csv <==
2,1,4801,45,61,25,23,1671605,10000000,1.67160500e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_62.csv <==
2,1,4801,45,62,25,23,2975479,10000000,2.97547900e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_63.csv <==
2,1,4801,45,63,25,23,4621268,10000000,4.62126800e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_64.csv <==
2,1,4801,45,64,25,23,6331487,10000000,6.33148700e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_65.csv <==
2,1,4801,45,65,25,23,7809793,10000000,7.80979300e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_66.csv <==
2,1,4801,45,66,25,23,8870587,10000000,8.87058700e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_67.csv <==
2,1,4801,45,67,25,23,9500301,10000000,9.50030100e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_68.csv <==
2,1,4801,45,68,25,23,9811948,10000000,9.81194800e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_69.csv <==
2,1,4801,45,69,25,23,9939449,10000000,9.93944900e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_70.csv <==
2,1,4801,45,70,25,23,9983964,10000000,9.98396400e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_71.csv <==
2,1,4801,45,71,25,23,9996240,10000000,9.99624000e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_72.csv <==
2,1,4801,45,72,25,23,9999264,10000000,9.99926400e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_73.csv <==
2,1,4801,45,73,25,23,9999891,10000000,9.99989100e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_74.csv <==
2,1,4801,45,74,25,23,9999989,10000000,9.99998900e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_75.csv <==
2,1,4801,45,75,25,23,9999999,10000000,9.99999900e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_76.csv <==
2,1,4801,45,76,25,23,9999999,10000000,9.99999900e-01


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_77.csv <==
2,1,4801,45,77,25,23,10000000,10000000,1.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_78.csv <==
2,1,4801,45,78,25,23,10000000,10000000,1.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_79.csv <==
2,1,4801,45,79,25,23,10000000,10000000,1.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_QC_codes/results_QC_1_v_45_t_80.csv <==
2,1,4801,45,80,25,23,10000000,10000000,1.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_10_th1_6_th2_6.csv <==
2,1,440,11,10,6,6,7602729,10000000,7.60272900e-01
2,1,550,11,10,6,6,2358677,10000000,2.35867700e-01
2,1,649,11,10,6,6,465773,10000000,4.65773000e-02
2,1,748,11,10,6,6,104892,10000000,1.04892000e-02
2,1,847,11,10,6,6,23481,10000000,2.34810000e-03
2,1,946,11,10,6,6,6748,10000000,6.74800000e-04
2,1,1045,11,10,6,6,1990,10000000,1.99000000e-04
2,1,1144,11,10,6,6,881,10000000,8.81000000e-05
2,1,1243,11,10,6,6,232,10000000,2.32000000e-05
2,1,1342,11,10,6,6,157,10000000,1.57000000e-05
2,1,1441,11,10,6,6,179,20000000,8.95000000e-06
2,1,1540,11,10,6,6,127,40000000,3.17500000e-06
2,1,1650,11,10,6,6,73,100000000,7.30000000e-07
2,1,1749,11,10,6,6,104,30000000,3.46666667e-06
2,1,1848,11,10,6,6,57,100000000,5.70000000e-07
2,1,1947,11,10,6,6,22,100000000,2.20000000e-07
2,1,2046,11,10,6,6,16,100000000,1.60000000e-07
2,1,2145,11,10,6,6,55,100000000,5.50000000e-07
2,1,2244,11,10,6,6,36,100000000,3.60000000e-07
2,1,2343,11,10,6,6,8,100000000,8.00000000e-08
2,1,2442,11,10,6,6,1,100000000,1.00000000e-08
2,1,2541,11,10,6,6,1,100000000,1.00000000e-08
2,1,2640,11,10,6,6,4,100000000,4.00000000e-08
2,1,2750,11,10,6,6,1,100000000,1.00000000e-08
2,1,2849,11,10,6,6,0,100000000,0.00000000e+00
2,1,2948,11,10,6,6,0,100000000,0.00000000e+00
2,1,3047,11,10,6,6,0,100000000,0.00000000e+00
2,1,3146,11,10,6,6,0,100000000,0.00000000e+00
2,1,3245,11,10,6,6,0,100000000,0.00000000e+00
2,1,3344,11,10,6,6,0,100000000,0.00000000e+00
2,1,3443,11,10,6,6,0,100000000,0.00000000e+00
2,1,3542,11,10,6,6,0,100000000,0.00000000e+00
2,1,3641,11,10,6,6,0,100000000,0.00000000e+00
2,1,3740,11,10,6,6,0,100000000,0.00000000e+00
2,1,3850,11,10,6,6,0,100000000,0.00000000e+00
2,1,3949,11,10,6,6,0,100000000,0.00000000e+00
2,1,4048,11,10,6,6,0,100000000,0.00000000e+00
2,1,4147,11,10,6,6,0,100000000,0.00000000e+00
2,1,4246,11,10,6,6,0,100000000,0.00000000e+00
2,1,4345,11,10,6,6,0,100000000,0.00000000e+00
2,1,4444,11,10,6,6,0,100000000,0.00000000e+00
2,1,4543,11,10,6,6,0,100000000,0.00000000e+00
2,1,4642,11,10,6,6,0,100000000,0.00000000e+00
2,1,4741,11,10,6,6,0,100000000,0.00000000e+00
2,1,4840,11,10,6,6,0,100000000,0.00000000e+00
2,1,4950,11,10,6,6,0,100000000,0.00000000e+00
2,1,5049,11,10,6,6,0,100000000,0.00000000e+00
2,1,5148,11,10,6,6,0,100000000,0.00000000e+00
2,1,5247,11,10,6,6,0,100000000,0.00000000e+00
2,1,5346,11,10,6,6,0,100000000,0.00000000e+00
2,1,5445,11,10,6,6,0,100000000,0.00000000e+00
2,1,5544,11,10,6,6,0,100000000,0.00000000e+00
2,1,5643,11,10,6,6,0,100000000,0.00000000e+00
2,1,5742,11,10,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_11_th1_6_th2_6.csv <==
2,1,440,11,11,6,6,9253781,10000000,9.25378100e-01
2,1,550,11,11,6,6,4664361,10000000,4.66436100e-01
2,1,649,11,11,6,6,1239844,10000000,1.23984400e-01
2,1,748,11,11,6,6,295291,10000000,2.95291000e-02
2,1,847,11,11,6,6,66102,10000000,6.61020000e-03
2,1,946,11,11,6,6,18189,10000000,1.81890000e-03
2,1,1045,11,11,6,6,5374,10000000,5.37400000e-04
2,1,1144,11,11,6,6,2144,10000000,2.14400000e-04
2,1,1243,11,11,6,6,610,10000000,6.10000000e-05
2,1,1342,11,11,6,6,400,10000000,4.00000000e-05
2,1,1441,11,11,6,6,183,10000000,1.83000000e-05
2,1,1540,11,11,6,6,138,20000000,6.90000000e-06
2,1,1650,11,11,6,6,111,60000000,1.85000000e-06
2,1,1749,11,11,6,6,122,20000000,6.10000000e-06
2,1,1848,11,11,6,6,106,90000000,1.17777778e-06
2,1,1947,11,11,6,6,45,100000000,4.50000000e-07
2,1,2046,11,11,6,6,36,100000000,3.60000000e-07
2,1,2145,11,11,6,6,77,100000000,7.70000000e-07
2,1,2244,11,11,6,6,73,100000000,7.30000000e-07
2,1,2343,11,11,6,6,15,100000000,1.50000000e-07
2,1,2442,11,11,6,6,13,100000000,1.30000000e-07
2,1,2541,11,11,6,6,2,100000000,2.00000000e-08
2,1,2640,11,11,6,6,0,100000000,0.00000000e+00
2,1,2750,11,11,6,6,3,100000000,3.00000000e-08
2,1,2849,11,11,6,6,0,100000000,0.00000000e+00
2,1,2948,11,11,6,6,0,100000000,0.00000000e+00
2,1,3047,11,11,6,6,1,100000000,1.00000000e-08
2,1,3146,11,11,6,6,0,100000000,0.00000000e+00
2,1,3245,11,11,6,6,0,100000000,0.00000000e+00
2,1,3344,11,11,6,6,0,100000000,0.00000000e+00
2,1,3443,11,11,6,6,0,100000000,0.00000000e+00
2,1,3542,11,11,6,6,0,100000000,0.00000000e+00
2,1,3641,11,11,6,6,0,100000000,0.00000000e+00
2,1,3740,11,11,6,6,0,100000000,0.00000000e+00
2,1,3850,11,11,6,6,0,100000000,0.00000000e+00
2,1,3949,11,11,6,6,0,100000000,0.00000000e+00
2,1,4048,11,11,6,6,0,100000000,0.00000000e+00
2,1,4147,11,11,6,6,0,100000000,0.00000000e+00
2,1,4246,11,11,6,6,0,100000000,0.00000000e+00
2,1,4345,11,11,6,6,0,100000000,0.00000000e+00
2,1,4444,11,11,6,6,0,100000000,0.00000000e+00
2,1,4543,11,11,6,6,0,100000000,0.00000000e+00
2,1,4642,11,11,6,6,0,100000000,0.00000000e+00
2,1,4741,11,11,6,6,0,100000000,0.00000000e+00
2,1,4840,11,11,6,6,0,100000000,0.00000000e+00
2,1,4950,11,11,6,6,0,100000000,0.00000000e+00
2,1,5049,11,11,6,6,0,100000000,0.00000000e+00
2,1,5148,11,11,6,6,0,100000000,0.00000000e+00
2,1,5247,11,11,6,6,0,100000000,0.00000000e+00
2,1,5346,11,11,6,6,0,100000000,0.00000000e+00
2,1,5445,11,11,6,6,0,100000000,0.00000000e+00
2,1,5544,11,11,6,6,0,100000000,0.00000000e+00
2,1,5643,11,11,6,6,0,100000000,0.00000000e+00
2,1,5742,11,11,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_12_th1_6_th2_6.csv <==
2,1,440,11,12,6,6,9844845,10000000,9.84484500e-01
2,1,550,11,12,6,6,7142004,10000000,7.14200400e-01
2,1,649,11,12,6,6,2742964,10000000,2.74296400e-01
2,1,748,11,12,6,6,754214,10000000,7.54214000e-02
2,1,847,11,12,6,6,179998,10000000,1.79998000e-02
2,1,946,11,12,6,6,47333,10000000,4.73330000e-03
2,1,1045,11,12,6,6,13764,10000000,1.37640000e-03
2,1,1144,11,12,6,6,5100,10000000,5.10000000e-04
2,1,1243,11,12,6,6,1598,10000000,1.59800000e-04
2,1,1342,11,12,6,6,831,10000000,8.31000000e-05
2,1,1441,11,12,6,6,392,10000000,3.92000000e-05
2,1,1540,11,12,6,6,163,10000000,1.63000000e-05
2,1,1650,11,12,6,6,116,30000000,3.86666667e-06
2,1,1749,11,12,6,6,106,10000000,1.06000000e-05
2,1,1848,11,12,6,6,107,40000000,2.67500000e-06
2,1,1947,11,12,6,6,76,100000000,7.60000000e-07
2,1,2046,11,12,6,6,68,100000000,6.80000000e-07
2,1,2145,11,12,6,6,122,60000000,2.03333333e-06
2,1,2244,11,12,6,6,101,80000000,1.26250000e-06
2,1,2343,11,12,6,6,33,100000000,3.30000000e-07
2,1,2442,11,12,6,6,19,100000000,1.90000000e-07
2,1,2541,11,12,6,6,4,100000000,4.00000000e-08
2,1,2640,11,12,6,6,8,100000000,8.00000000e-08
2,1,2750,11,12,6,6,5,100000000,5.00000000e-08
2,1,2849,11,12,6,6,7,100000000,7.00000000e-08
2,1,2948,11,12,6,6,1,100000000,1.00000000e-08
2,1,3047,11,12,6,6,0,100000000,0.00000000e+00
2,1,3146,11,12,6,6,0,100000000,0.00000000e+00
2,1,3245,11,12,6,6,0,100000000,0.00000000e+00
2,1,3344,11,12,6,6,0,100000000,0.00000000e+00
2,1,3443,11,12,6,6,0,100000000,0.00000000e+00
2,1,3542,11,12,6,6,0,100000000,0.00000000e+00
2,1,3641,11,12,6,6,0,100000000,0.00000000e+00
2,1,3740,11,12,6,6,0,100000000,0.00000000e+00
2,1,3850,11,12,6,6,0,100000000,0.00000000e+00
2,1,3949,11,12,6,6,0,100000000,0.00000000e+00
2,1,4048,11,12,6,6,0,100000000,0.00000000e+00
2,1,4147,11,12,6,6,0,100000000,0.00000000e+00
2,1,4246,11,12,6,6,0,100000000,0.00000000e+00
2,1,4345,11,12,6,6,0,100000000,0.00000000e+00
2,1,4444,11,12,6,6,0,100000000,0.00000000e+00
2,1,4543,11,12,6,6,0,100000000,0.00000000e+00
2,1,4642,11,12,6,6,0,100000000,0.00000000e+00
2,1,4741,11,12,6,6,0,100000000,0.00000000e+00
2,1,4840,11,12,6,6,0,100000000,0.00000000e+00
2,1,4950,11,12,6,6,0,100000000,0.00000000e+00
2,1,5049,11,12,6,6,0,100000000,0.00000000e+00
2,1,5148,11,12,6,6,0,100000000,0.00000000e+00
2,1,5247,11,12,6,6,0,100000000,0.00000000e+00
2,1,5346,11,12,6,6,0,100000000,0.00000000e+00
2,1,5445,11,12,6,6,0,100000000,0.00000000e+00
2,1,5544,11,12,6,6,0,100000000,0.00000000e+00
2,1,5643,11,12,6,6,0,100000000,0.00000000e+00
2,1,5742,11,12,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_13_th1_6_th2_6.csv <==
2,1,440,11,13,6,6,9978321,10000000,9.97832100e-01
2,1,550,11,13,6,6,8877268,10000000,8.87726800e-01
2,1,649,11,13,6,6,4910075,10000000,4.91007500e-01
2,1,748,11,13,6,6,1695789,10000000,1.69578900e-01
2,1,847,11,13,6,6,449712,10000000,4.49712000e-02
2,1,946,11,13,6,6,119253,10000000,1.19253000e-02
2,1,1045,11,13,6,6,34582,10000000,3.45820000e-03
2,1,1144,11,13,6,6,12296,10000000,1.22960000e-03
2,1,1243,11,13,6,6,3863,10000000,3.86300000e-04
2,1,1342,11,13,6,6,1833,10000000,1.83300000e-04
2,1,1441,11,13,6,6,901,10000000,9.01000000e-05
2,1,1540,11,13,6,6,335,10000000,3.35000000e-05
2,1,1650,11,13,6,6,128,10000000,1.28000000e-05
2,1,1749,11,13,6,6,181,10000000,1.81000000e-05
2,1,1848,11,13,6,6,144,30000000,4.80000000e-06
2,1,1947,11,13,6,6,102,60000000,1.70000000e-06
2,1,2046,11,13,6,6,106,100000000,1.06000000e-06
2,1,2145,11,13,6,6,117,40000000,2.92500000e-06
2,1,2244,11,13,6,6,117,50000000,2.34000000e-06
2,1,2343,11,13,6,6,75,100000000,7.50000000e-07
2,1,2442,11,13,6,6,25,100000000,2.50000000e-07
2,1,2541,11,13,6,6,4,100000000,4.00000000e-08
2,1,2640,11,13,6,6,14,100000000,1.40000000e-07
2,1,2750,11,13,6,6,4,100000000,4.00000000e-08
2,1,2849,11,13,6,6,7,100000000,7.00000000e-08
2,1,2948,11,13,6,6,0,100000000,0.00000000e+00
2,1,3047,11,13,6,6,5,100000000,5.00000000e-08
2,1,3146,11,13,6,6,0,100000000,0.00000000e+00
2,1,3245,11,13,6,6,0,100000000,0.00000000e+00
2,1,3344,11,13,6,6,0,100000000,0.00000000e+00
2,1,3443,11,13,6,6,0,100000000,0.00000000e+00
2,1,3542,11,13,6,6,0,100000000,0.00000000e+00
2,1,3641,11,13,6,6,0,100000000,0.00000000e+00
2,1,3740,11,13,6,6,0,100000000,0.00000000e+00
2,1,3850,11,13,6,6,0,100000000,0.00000000e+00
2,1,3949,11,13,6,6,0,100000000,0.00000000e+00
2,1,4048,11,13,6,6,0,100000000,0.00000000e+00
2,1,4147,11,13,6,6,0,100000000,0.00000000e+00
2,1,4246,11,13,6,6,0,100000000,0.00000000e+00
2,1,4345,11,13,6,6,0,100000000,0.00000000e+00
2,1,4444,11,13,6,6,0,100000000,0.00000000e+00
2,1,4543,11,13,6,6,0,100000000,0.00000000e+00
2,1,4642,11,13,6,6,0,100000000,0.00000000e+00
2,1,4741,11,13,6,6,0,100000000,0.00000000e+00
2,1,4840,11,13,6,6,0,100000000,0.00000000e+00
2,1,4950,11,13,6,6,1,100000000,1.00000000e-08
2,1,5049,11,13,6,6,0,100000000,0.00000000e+00
2,1,5148,11,13,6,6,0,100000000,0.00000000e+00
2,1,5247,11,13,6,6,0,100000000,0.00000000e+00
2,1,5346,11,13,6,6,0,100000000,0.00000000e+00
2,1,5445,11,13,6,6,0,100000000,0.00000000e+00
2,1,5544,11,13,6,6,0,100000000,0.00000000e+00
2,1,5643,11,13,6,6,0,100000000,0.00000000e+00
2,1,5742,11,13,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_14_th1_6_th2_6.csv <==
2,1,440,11,14,6,6,9997892,10000000,9.99789200e-01
2,1,550,11,14,6,6,9681639,10000000,9.68163900e-01
2,1,649,11,14,6,6,7144073,10000000,7.14407300e-01
2,1,748,11,14,6,6,3264298,10000000,3.26429800e-01
2,1,847,11,14,6,6,1022398,10000000,1.02239800e-01
2,1,946,11,14,6,6,285189,10000000,2.85189000e-02
2,1,1045,11,14,6,6,84027,10000000,8.40270000e-03
2,1,1144,11,14,6,6,28287,10000000,2.82870000e-03
2,1,1243,11,14,6,6,9331,10000000,9.33100000e-04
2,1,1342,11,14,6,6,4052,10000000,4.05200000e-04
2,1,1441,11,14,6,6,1758,10000000,1.75800000e-04
2,1,1540,11,14,6,6,649,10000000,6.49000000e-05
2,1,1650,11,14,6,6,255,10000000,2.55000000e-05
2,1,1749,11,14,6,6,321,10000000,3.21000000e-05
2,1,1848,11,14,6,6,170,20000000,8.50000000e-06
2,1,1947,11,14,6,6,104,30000000,3.46666667e-06
2,1,2046,11,14,6,6,105,40000000,2.62500000e-06
2,1,2145,11,14,6,6,148,30000000,4.93333333e-06
2,1,2244,11,14,6,6,106,30000000,3.53333333e-06
2,1,2343,11,14,6,6,104,90000000,1.15555556e-06
2,1,2442,11,14,6,6,55,100000000,5.50000000e-07
2,1,2541,11,14,6,6,19,100000000,1.90000000e-07
2,1,2640,11,14,6,6,22,100000000,2.20000000e-07
2,1,2750,11,14,6,6,9,100000000,9.00000000e-08
2,1,2849,11,14,6,6,7,100000000,7.00000000e-08
2,1,2948,11,14,6,6,0,100000000,0.00000000e+00
2,1,3047,11,14,6,6,2,100000000,2.00000000e-08
2,1,3146,11,14,6,6,0,100000000,0.00000000e+00
2,1,3245,11,14,6,6,4,100000000,4.00000000e-08
2,1,3344,11,14,6,6,0,100000000,0.00000000e+00
2,1,3443,11,14,6,6,0,100000000,0.00000000e+00
2,1,3542,11,14,6,6,0,100000000,0.00000000e+00
2,1,3641,11,14,6,6,0,100000000,0.00000000e+00
2,1,3740,11,14,6,6,0,100000000,0.00000000e+00
2,1,3850,11,14,6,6,0,100000000,0.00000000e+00
2,1,3949,11,14,6,6,0,100000000,0.00000000e+00
2,1,4048,11,14,6,6,3,100000000,3.00000000e-08
2,1,4147,11,14,6,6,0,100000000,0.00000000e+00
2,1,4246,11,14,6,6,0,100000000,0.00000000e+00
2,1,4345,11,14,6,6,0,100000000,0.00000000e+00
2,1,4444,11,14,6,6,0,100000000,0.00000000e+00
2,1,4543,11,14,6,6,1,100000000,1.00000000e-08
2,1,4642,11,14,6,6,0,100000000,0.00000000e+00
2,1,4741,11,14,6,6,0,100000000,0.00000000e+00
2,1,4840,11,14,6,6,0,100000000,0.00000000e+00
2,1,4950,11,14,6,6,0,100000000,0.00000000e+00
2,1,5049,11,14,6,6,0,100000000,0.00000000e+00
2,1,5148,11,14,6,6,0,100000000,0.00000000e+00
2,1,5247,11,14,6,6,0,100000000,0.00000000e+00
2,1,5346,11,14,6,6,0,100000000,0.00000000e+00
2,1,5445,11,14,6,6,0,100000000,0.00000000e+00
2,1,5544,11,14,6,6,0,100000000,0.00000000e+00
2,1,5643,11,14,6,6,0,100000000,0.00000000e+00
2,1,5742,11,14,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_15_th1_6_th2_6.csv <==
2,1,440,11,15,6,6,9999863,10000000,9.99986300e-01
2,1,550,11,15,6,6,9934168,10000000,9.93416800e-01
2,1,649,11,15,6,6,8764102,10000000,8.76410200e-01
2,1,748,11,15,6,6,5300091,10000000,5.30009100e-01
2,1,847,11,15,6,6,2056789,10000000,2.05678900e-01
2,1,946,11,15,6,6,635013,10000000,6.35013000e-02
2,1,1045,11,15,6,6,194381,10000000,1.94381000e-02
2,1,1144,11,15,6,6,64340,10000000,6.43400000e-03
2,1,1243,11,15,6,6,21678,10000000,2.16780000e-03
2,1,1342,11,15,6,6,8831,10000000,8.83100000e-04
2,1,1441,11,15,6,6,3789,10000000,3.78900000e-04
2,1,1540,11,15,6,6,1413,10000000,1.41300000e-04
2,1,1650,11,15,6,6,531,10000000,5.31000000e-05
2,1,1749,11,15,6,6,594,10000000,5.94000000e-05
2,1,1848,11,15,6,6,196,10000000,1.96000000e-05
2,1,1947,11,15,6,6,159,20000000,7.95000000e-06
2,1,2046,11,15,6,6,105,20000000,5.25000000e-06
2,1,2145,11,15,6,6,156,20000000,7.80000000e-06
2,1,2244,11,15,6,6,108,20000000,5.40000000e-06
2,1,2343,11,15,6,6,111,70000000,1.58571429e-06
2,1,2442,11,15,6,6,102,100000000,1.02000000e-06
2,1,2541,11,15,6,6,26,100000000,2.60000000e-07
2,1,2640,11,15,6,6,33,100000000,3.30000000e-07
2,1,2750,11,15,6,6,13,100000000,1.30000000e-07
2,1,2849,11,15,6,6,13,100000000,1.30000000e-07
2,1,2948,11,15,6,6,1,100000000,1.00000000e-08
2,1,3047,11,15,6,6,5,100000000,5.00000000e-08
2,1,3146,11,15,6,6,0,100000000,0.00000000e+00
2,1,3245,11,15,6,6,4,100000000,4.00000000e-08
2,1,3344,11,15,6,6,0,100000000,0.00000000e+00
2,1,3443,11,15,6,6,0,100000000,0.00000000e+00
2,1,3542,11,15,6,6,0,100000000,0.00000000e+00
2,1,3641,11,15,6,6,4,100000000,4.00000000e-08
2,1,3740,11,15,6,6,0,100000000,0.00000000e+00
2,1,3850,11,15,6,6,0,100000000,0.00000000e+00
2,1,3949,11,15,6,6,0,100000000,0.00000000e+00
2,1,4048,11,15,6,6,0,100000000,0.00000000e+00
2,1,4147,11,15,6,6,0,100000000,0.00000000e+00
2,1,4246,11,15,6,6,0,100000000,0.00000000e+00
2,1,4345,11,15,6,6,0,100000000,0.00000000e+00
2,1,4444,11,15,6,6,0,100000000,0.00000000e+00
2,1,4543,11,15,6,6,0,100000000,0.00000000e+00
2,1,4642,11,15,6,6,0,100000000,0.00000000e+00
2,1,4741,11,15,6,6,0,100000000,0.00000000e+00
2,1,4840,11,15,6,6,0,100000000,0.00000000e+00
2,1,4950,11,15,6,6,0,100000000,0.00000000e+00
2,1,5049,11,15,6,6,0,100000000,0.00000000e+00
2,1,5148,11,15,6,6,0,100000000,0.00000000e+00
2,1,5247,11,15,6,6,0,100000000,0.00000000e+00
2,1,5346,11,15,6,6,0,100000000,0.00000000e+00
2,1,5445,11,15,6,6,0,100000000,0.00000000e+00
2,1,5544,11,15,6,6,0,100000000,0.00000000e+00
2,1,5643,11,15,6,6,0,100000000,0.00000000e+00
2,1,5742,11,15,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_16_th1_6_th2_6.csv <==
2,1,440,11,16,6,6,9999991,10000000,9.99999100e-01
2,1,550,11,16,6,6,9990169,10000000,9.99016900e-01
2,1,649,11,16,6,6,9595201,10000000,9.59520100e-01
2,1,748,11,16,6,6,7301905,10000000,7.30190500e-01
2,1,847,11,16,6,6,3635195,10000000,3.63519500e-01
2,1,946,11,16,6,6,1300094,10000000,1.30009400e-01
2,1,1045,11,16,6,6,424451,10000000,4.24451000e-02
2,1,1144,11,16,6,6,142256,10000000,1.42256000e-02
2,1,1243,11,16,6,6,48554,10000000,4.85540000e-03
2,1,1342,11,16,6,6,19128,10000000,1.91280000e-03
2,1,1441,11,16,6,6,7958,10000000,7.95800000e-04
2,1,1540,11,16,6,6,3010,10000000,3.01000000e-04
2,1,1650,11,16,6,6,1187,10000000,1.18700000e-04
2,1,1749,11,16,6,6,948,10000000,9.48000000e-05
2,1,1848,11,16,6,6,339,10000000,3.39000000e-05
2,1,1947,11,16,6,6,161,10000000,1.61000000e-05
2,1,2046,11,16,6,6,179,20000000,8.95000000e-06
2,1,2145,11,16,6,6,133,10000000,1.33000000e-05
2,1,2244,11,16,6,6,181,20000000,9.05000000e-06
2,1,2343,11,16,6,6,118,40000000,2.95000000e-06
2,1,2442,11,16,6,6,113,80000000,1.41250000e-06
2,1,2541,11,16,6,6,65,100000000,6.50000000e-07
2,1,2640,11,16,6,6,67,100000000,6.70000000e-07
2,1,2750,11,16,6,6,27,100000000,2.70000000e-07
2,1,2849,11,16,6,6,26,100000000,2.60000000e-07
2,1,2948,11,16,6,6,8,100000000,8.00000000e-08
2,1,3047,11,16,6,6,14,100000000,1.40000000e-07
2,1,3146,11,16,6,6,1,100000000,1.00000000e-08
2,1,3245,11,16,6,6,4,100000000,4.00000000e-08
2,1,3344,11,16,6,6,0,100000000,0.00000000e+00
2,1,3443,11,16,6,6,2,100000000,2.00000000e-08
2,1,3542,11,16,6,6,0,100000000,0.00000000e+00
2,1,3641,11,16,6,6,2,100000000,2.00000000e-08
2,1,3740,11,16,6,6,0,100000000,0.00000000e+00
2,1,3850,11,16,6,6,0,100000000,0.00000000e+00
2,1,3949,11,16,6,6,0,100000000,0.00000000e+00
2,1,4048,11,16,6,6,3,100000000,3.00000000e-08
2,1,4147,11,16,6,6,0,100000000,0.00000000e+00
2,1,4246,11,16,6,6,3,100000000,3.00000000e-08
2,1,4345,11,16,6,6,0,100000000,0.00000000e+00
2,1,4444,11,16,6,6,0,100000000,0.00000000e+00
2,1,4543,11,16,6,6,1,100000000,1.00000000e-08
2,1,4642,11,16,6,6,0,100000000,0.00000000e+00
2,1,4741,11,16,6,6,0,100000000,0.00000000e+00
2,1,4840,11,16,6,6,0,100000000,0.00000000e+00
2,1,4950,11,16,6,6,0,100000000,0.00000000e+00
2,1,5049,11,16,6,6,0,100000000,0.00000000e+00
2,1,5148,11,16,6,6,0,100000000,0.00000000e+00
2,1,5247,11,16,6,6,0,100000000,0.00000000e+00
2,1,5346,11,16,6,6,0,100000000,0.00000000e+00
2,1,5445,11,16,6,6,0,100000000,0.00000000e+00
2,1,5544,11,16,6,6,0,100000000,0.00000000e+00
2,1,5643,11,16,6,6,0,100000000,0.00000000e+00
2,1,5742,11,16,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_17_th1_6_th2_6.csv <==
2,1,440,11,17,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,17,6,6,9998954,10000000,9.99895400e-01
2,1,649,11,17,6,6,9900282,10000000,9.90028200e-01
2,1,748,11,17,6,6,8759214,10000000,8.75921400e-01
2,1,847,11,17,6,6,5545107,10000000,5.54510700e-01
2,1,946,11,17,6,6,2398296,10000000,2.39829600e-01
2,1,1045,11,17,6,6,865102,10000000,8.65102000e-02
2,1,1144,11,17,6,6,300404,10000000,3.00404000e-02
2,1,1243,11,17,6,6,105016,10000000,1.05016000e-02
2,1,1342,11,17,6,6,40026,10000000,4.00260000e-03
2,1,1441,11,17,6,6,16062,10000000,1.60620000e-03
2,1,1540,11,17,6,6,6284,10000000,6.28400000e-04
2,1,1650,11,17,6,6,2328,10000000,2.32800000e-04
2,1,1749,11,17,6,6,1752,10000000,1.75200000e-04
2,1,1848,11,17,6,6,687,10000000,6.87000000e-05
2,1,1947,11,17,6,6,285,10000000,2.85000000e-05
2,1,2046,11,17,6,6,162,10000000,1.62000000e-05
2,1,2145,11,17,6,6,203,10000000,2.03000000e-05
2,1,2244,11,17,6,6,137,10000000,1.37000000e-05
2,1,2343,11,17,6,6,118,30000000,3.93333333e-06
2,1,2442,11,17,6,6,110,40000000,2.75000000e-06
2,1,2541,11,17,6,6,96,100000000,9.60000000e-07
2,1,2640,11,17,6,6,107,100000000,1.07000000e-06
2,1,2750,11,17,6,6,58,100000000,5.80000000e-07
2,1,2849,11,17,6,6,55,100000000,5.50000000e-07
2,1,2948,11,17,6,6,17,100000000,1.70000000e-07
2,1,3047,11,17,6,6,17,100000000,1.70000000e-07
2,1,3146,11,17,6,6,7,100000000,7.00000000e-08
2,1,3245,11,17,6,6,16,100000000,1.60000000e-07
2,1,3344,11,17,6,6,1,100000000,1.00000000e-08
2,1,3443,11,17,6,6,2,100000000,2.00000000e-08
2,1,3542,11,17,6,6,2,100000000,2.00000000e-08
2,1,3641,11,17,6,6,8,100000000,8.00000000e-08
2,1,3740,11,17,6,6,2,100000000,2.00000000e-08
2,1,3850,11,17,6,6,0,100000000,0.00000000e+00
2,1,3949,11,17,6,6,1,100000000,1.00000000e-08
2,1,4048,11,17,6,6,3,100000000,3.00000000e-08
2,1,4147,11,17,6,6,0,100000000,0.00000000e+00
2,1,4246,11,17,6,6,0,100000000,0.00000000e+00
2,1,4345,11,17,6,6,0,100000000,0.00000000e+00
2,1,4444,11,17,6,6,0,100000000,0.00000000e+00
2,1,4543,11,17,6,6,1,100000000,1.00000000e-08
2,1,4642,11,17,6,6,0,100000000,0.00000000e+00
2,1,4741,11,17,6,6,0,100000000,0.00000000e+00
2,1,4840,11,17,6,6,0,100000000,0.00000000e+00
2,1,4950,11,17,6,6,1,100000000,1.00000000e-08
2,1,5049,11,17,6,6,0,100000000,0.00000000e+00
2,1,5148,11,17,6,6,0,100000000,0.00000000e+00
2,1,5247,11,17,6,6,0,100000000,0.00000000e+00
2,1,5346,11,17,6,6,0,100000000,0.00000000e+00
2,1,5445,11,17,6,6,0,100000000,0.00000000e+00
2,1,5544,11,17,6,6,0,100000000,0.00000000e+00
2,1,5643,11,17,6,6,0,100000000,0.00000000e+00
2,1,5742,11,17,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_18_th1_6_th2_6.csv <==
2,1,440,11,18,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,18,6,6,9999913,10000000,9.99991300e-01
2,1,649,11,18,6,6,9981113,10000000,9.98111300e-01
2,1,748,11,18,6,6,9551119,10000000,9.55111900e-01
2,1,847,11,18,6,6,7373031,10000000,7.37303100e-01
2,1,946,11,18,6,6,3944861,10000000,3.94486100e-01
2,1,1045,11,18,6,6,1628678,10000000,1.62867800e-01
2,1,1144,11,18,6,6,603649,10000000,6.03649000e-02
2,1,1243,11,18,6,6,217542,10000000,2.17542000e-02
2,1,1342,11,18,6,6,82711,10000000,8.27110000e-03
2,1,1441,11,18,6,6,32532,10000000,3.25320000e-03
2,1,1540,11,18,6,6,12505,10000000,1.25050000e-03
2,1,1650,11,18,6,6,5109,10000000,5.10900000e-04
2,1,1749,11,18,6,6,3185,10000000,3.18500000e-04
2,1,1848,11,18,6,6,1398,10000000,1.39800000e-04
2,1,1947,11,18,6,6,580,10000000,5.80000000e-05
2,1,2046,11,18,6,6,302,10000000,3.02000000e-05
2,1,2145,11,18,6,6,376,10000000,3.76000000e-05
2,1,2244,11,18,6,6,233,10000000,2.33000000e-05
2,1,2343,11,18,6,6,170,20000000,8.50000000e-06
2,1,2442,11,18,6,6,126,30000000,4.20000000e-06
2,1,2541,11,18,6,6,114,70000000,1.62857143e-06
2,1,2640,11,18,6,6,111,60000000,1.85000000e-06
2,1,2750,11,18,6,6,101,100000000,1.01000000e-06
2,1,2849,11,18,6,6,72,100000000,7.20000000e-07
2,1,2948,11,18,6,6,29,100000000,2.90000000e-07
2,1,3047,11,18,6,6,35,100000000,3.50000000e-07
2,1,3146,11,18,6,6,4,100000000,4.00000000e-08
2,1,3245,11,18,6,6,11,100000000,1.10000000e-07
2,1,3344,11,18,6,6,3,100000000,3.00000000e-08
2,1,3443,11,18,6,6,1,100000000,1.00000000e-08
2,1,3542,11,18,6,6,1,100000000,1.00000000e-08
2,1,3641,11,18,6,6,7,100000000,7.00000000e-08
2,1,3740,11,18,6,6,2,100000000,2.00000000e-08
2,1,3850,11,18,6,6,0,100000000,0.00000000e+00
2,1,3949,11,18,6,6,1,100000000,1.00000000e-08
2,1,4048,11,18,6,6,5,100000000,5.00000000e-08
2,1,4147,11,18,6,6,0,100000000,0.00000000e+00
2,1,4246,11,18,6,6,1,100000000,1.00000000e-08
2,1,4345,11,18,6,6,0,100000000,0.00000000e+00
2,1,4444,11,18,6,6,0,100000000,0.00000000e+00
2,1,4543,11,18,6,6,3,100000000,3.00000000e-08
2,1,4642,11,18,6,6,0,100000000,0.00000000e+00
2,1,4741,11,18,6,6,0,100000000,0.00000000e+00
2,1,4840,11,18,6,6,0,100000000,0.00000000e+00
2,1,4950,11,18,6,6,3,100000000,3.00000000e-08
2,1,5049,11,18,6,6,0,100000000,0.00000000e+00
2,1,5148,11,18,6,6,0,100000000,0.00000000e+00
2,1,5247,11,18,6,6,0,100000000,0.00000000e+00
2,1,5346,11,18,6,6,1,100000000,1.00000000e-08
2,1,5445,11,18,6,6,0,100000000,0.00000000e+00
2,1,5544,11,18,6,6,0,100000000,0.00000000e+00
2,1,5643,11,18,6,6,0,100000000,0.00000000e+00
2,1,5742,11,18,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_19_th1_6_th2_6.csv <==
2,1,440,11,19,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,19,6,6,9999993,10000000,9.99999300e-01
2,1,649,11,19,6,6,9997302,10000000,9.99730200e-01
2,1,748,11,19,6,6,9872744,10000000,9.87274400e-01
2,1,847,11,19,6,6,8726213,10000000,8.72621300e-01
2,1,946,11,19,6,6,5739537,10000000,5.73953700e-01
2,1,1045,11,19,6,6,2793337,10000000,2.79333700e-01
2,1,1144,11,19,6,6,1135348,10000000,1.13534800e-01
2,1,1243,11,19,6,6,432812,10000000,4.32812000e-02
2,1,1342,11,19,6,6,164198,10000000,1.64198000e-02
2,1,1441,11,19,6,6,65339,10000000,6.53390000e-03
2,1,1540,11,19,6,6,25570,10000000,2.55700000e-03
2,1,1650,11,19,6,6,10235,10000000,1.02350000e-03
2,1,1749,11,19,6,6,5850,10000000,5.85000000e-04
2,1,1848,11,19,6,6,2606,10000000,2.60600000e-04
2,1,1947,11,19,6,6,1133,10000000,1.13300000e-04
2,1,2046,11,19,6,6,615,10000000,6.15000000e-05
2,1,2145,11,19,6,6,557,10000000,5.57000000e-05
2,1,2244,11,19,6,6,367,10000000,3.67000000e-05
2,1,2343,11,19,6,6,147,10000000,1.47000000e-05
2,1,2442,11,19,6,6,149,20000000,7.45000000e-06
2,1,2541,11,19,6,6,135,40000000,3.37500000e-06
2,1,2640,11,19,6,6,111,40000000,2.77500000e-06
2,1,2750,11,19,6,6,107,80000000,1.33750000e-06
2,1,2849,11,19,6,6,103,100000000,1.03000000e-06
2,1,2948,11,19,6,6,51,100000000,5.10000000e-07
2,1,3047,11,19,6,6,41,100000000,4.10000000e-07
2,1,3146,11,19,6,6,17,100000000,1.70000000e-07
2,1,3245,11,19,6,6,19,100000000,1.90000000e-07
2,1,3344,11,19,6,6,8,100000000,8.00000000e-08
2,1,3443,11,19,6,6,7,100000000,7.00000000e-08
2,1,3542,11,19,6,6,3,100000000,3.00000000e-08
2,1,3641,11,19,6,6,21,100000000,2.10000000e-07
2,1,3740,11,19,6,6,0,100000000,0.00000000e+00
2,1,3850,11,19,6,6,0,100000000,0.00000000e+00
2,1,3949,11,19,6,6,0,100000000,0.00000000e+00
2,1,4048,11,19,6,6,5,100000000,5.00000000e-08
2,1,4147,11,19,6,6,0,100000000,0.00000000e+00
2,1,4246,11,19,6,6,6,100000000,6.00000000e-08
2,1,4345,11,19,6,6,0,100000000,0.00000000e+00
2,1,4444,11,19,6,6,0,100000000,0.00000000e+00
2,1,4543,11,19,6,6,4,100000000,4.00000000e-08
2,1,4642,11,19,6,6,0,100000000,0.00000000e+00
2,1,4741,11,19,6,6,0,100000000,0.00000000e+00
2,1,4840,11,19,6,6,0,100000000,0.00000000e+00
2,1,4950,11,19,6,6,0,100000000,0.00000000e+00
2,1,5049,11,19,6,6,0,100000000,0.00000000e+00
2,1,5148,11,19,6,6,0,100000000,0.00000000e+00
2,1,5247,11,19,6,6,0,100000000,0.00000000e+00
2,1,5346,11,19,6,6,0,100000000,0.00000000e+00
2,1,5445,11,19,6,6,0,100000000,0.00000000e+00
2,1,5544,11,19,6,6,0,100000000,0.00000000e+00
2,1,5643,11,19,6,6,0,100000000,0.00000000e+00
2,1,5742,11,19,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_20_th1_6_th2_6.csv <==
2,1,440,11,20,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,20,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,20,6,6,9999694,10000000,9.99969400e-01
2,1,748,11,20,6,6,9971700,10000000,9.97170000e-01
2,1,847,11,20,6,6,9498581,10000000,9.49858100e-01
2,1,946,11,20,6,6,7421763,10000000,7.42176300e-01
2,1,1045,11,20,6,6,4316337,10000000,4.31633700e-01
2,1,1144,11,20,6,6,1987277,10000000,1.98727700e-01
2,1,1243,11,20,6,6,811839,10000000,8.11839000e-02
2,1,1342,11,20,6,6,317231,10000000,3.17231000e-02
2,1,1441,11,20,6,6,126755,10000000,1.26755000e-02
2,1,1540,11,20,6,6,49683,10000000,4.96830000e-03
2,1,1650,11,20,6,6,19731,10000000,1.97310000e-03
2,1,1749,11,20,6,6,10828,10000000,1.08280000e-03
2,1,1848,11,20,6,6,4790,10000000,4.79000000e-04
2,1,1947,11,20,6,6,2138,10000000,2.13800000e-04
2,1,2046,11,20,6,6,1118,10000000,1.11800000e-04
2,1,2145,11,20,6,6,975,10000000,9.75000000e-05
2,1,2244,11,20,6,6,574,10000000,5.74000000e-05
2,1,2343,11,20,6,6,260,10000000,2.60000000e-05
2,1,2442,11,20,6,6,115,10000000,1.15000000e-05
2,1,2541,11,20,6,6,107,20000000,5.35000000e-06
2,1,2640,11,20,6,6,110,30000000,3.66666667e-06
2,1,2750,11,20,6,6,115,50000000,2.30000000e-06
2,1,2849,11,20,6,6,104,60000000,1.73333333e-06
2,1,2948,11,20,6,6,81,100000000,8.10000000e-07
2,1,3047,11,20,6,6,60,100000000,6.00000000e-07
2,1,3146,11,20,6,6,25,100000000,2.50000000e-07
2,1,3245,11,20,6,6,38,100000000,3.80000000e-07
2,1,3344,11,20,6,6,16,100000000,1.60000000e-07
2,1,3443,11,20,6,6,6,100000000,6.00000000e-08
2,1,3542,11,20,6,6,3,100000000,3.00000000e-08
2,1,3641,11,20,6,6,26,100000000,2.60000000e-07
2,1,3740,11,20,6,6,4,100000000,4.00000000e-08
2,1,3850,11,20,6,6,0,100000000,0.00000000e+00
2,1,3949,11,20,6,6,1,100000000,1.00000000e-08
2,1,4048,11,20,6,6,13,100000000,1.30000000e-07
2,1,4147,11,20,6,6,0,100000000,0.00000000e+00
2,1,4246,11,20,6,6,7,100000000,7.00000000e-08
2,1,4345,11,20,6,6,1,100000000,1.00000000e-08
2,1,4444,11,20,6,6,0,100000000,0.00000000e+00
2,1,4543,11,20,6,6,5,100000000,5.00000000e-08
2,1,4642,11,20,6,6,0,100000000,0.00000000e+00
2,1,4741,11,20,6,6,0,100000000,0.00000000e+00
2,1,4840,11,20,6,6,0,100000000,0.00000000e+00
2,1,4950,11,20,6,6,0,100000000,0.00000000e+00
2,1,5049,11,20,6,6,0,100000000,0.00000000e+00
2,1,5148,11,20,6,6,1,100000000,1.00000000e-08
2,1,5247,11,20,6,6,0,100000000,0.00000000e+00
2,1,5346,11,20,6,6,0,100000000,0.00000000e+00
2,1,5445,11,20,6,6,0,100000000,0.00000000e+00
2,1,5544,11,20,6,6,0,100000000,0.00000000e+00
2,1,5643,11,20,6,6,0,100000000,0.00000000e+00
2,1,5742,11,20,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_21_th1_6_th2_6.csv <==
2,1,440,11,21,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,21,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,21,6,6,9999956,10000000,9.99995600e-01
2,1,748,11,21,6,6,9995007,10000000,9.99500700e-01
2,1,847,11,21,6,6,9840847,10000000,9.84084700e-01
2,1,946,11,21,6,6,8688181,10000000,8.68818100e-01
2,1,1045,11,21,6,6,6000980,10000000,6.00098000e-01
2,1,1144,11,21,6,6,3186166,10000000,3.18616600e-01
2,1,1243,11,21,6,6,1431164,10000000,1.43116400e-01
2,1,1342,11,21,6,6,587200,10000000,5.87200000e-02
2,1,1441,11,21,6,6,239928,10000000,2.39928000e-02
2,1,1540,11,21,6,6,95556,10000000,9.55560000e-03
2,1,1650,11,21,6,6,38492,10000000,3.84920000e-03
2,1,1749,11,21,6,6,19537,10000000,1.95370000e-03
2,1,1848,11,21,6,6,8745,10000000,8.74500000e-04
2,1,1947,11,21,6,6,3957,10000000,3.95700000e-04
2,1,2046,11,21,6,6,1986,10000000,1.98600000e-04
2,1,2145,11,21,6,6,1580,10000000,1.58000000e-04
2,1,2244,11,21,6,6,911,10000000,9.11000000e-05
2,1,2343,11,21,6,6,412,10000000,4.12000000e-05
2,1,2442,11,21,6,6,244,10000000,2.44000000e-05
2,1,2541,11,21,6,6,199,20000000,9.95000000e-06
2,1,2640,11,21,6,6,139,20000000,6.95000000e-06
2,1,2750,11,21,6,6,119,30000000,3.96666667e-06
2,1,2849,11,21,6,6,113,40000000,2.82500000e-06
2,1,2948,11,21,6,6,114,90000000,1.26666667e-06
2,1,3047,11,21,6,6,108,90000000,1.20000000e-06
2,1,3146,11,21,6,6,54,100000000,5.40000000e-07
2,1,3245,11,21,6,6,49,100000000,4.90000000e-07
2,1,3344,11,21,6,6,28,100000000,2.80000000e-07
2,1,3443,11,21,6,6,13,100000000,1.30000000e-07
2,1,3542,11,21,6,6,13,100000000,1.30000000e-07
2,1,3641,11,21,6,6,50,100000000,5.00000000e-07
2,1,3740,11,21,6,6,3,100000000,3.00000000e-08
2,1,3850,11,21,6,6,3,100000000,3.00000000e-08
2,1,3949,11,21,6,6,2,100000000,2.00000000e-08
2,1,4048,11,21,6,6,14,100000000,1.40000000e-07
2,1,4147,11,21,6,6,2,100000000,2.00000000e-08
2,1,4246,11,21,6,6,15,100000000,1.50000000e-07
2,1,4345,11,21,6,6,0,100000000,0.00000000e+00
2,1,4444,11,21,6,6,1,100000000,1.00000000e-08
2,1,4543,11,21,6,6,6,100000000,6.00000000e-08
2,1,4642,11,21,6,6,0,100000000,0.00000000e+00
2,1,4741,11,21,6,6,0,100000000,0.00000000e+00
2,1,4840,11,21,6,6,0,100000000,0.00000000e+00
2,1,4950,11,21,6,6,5,100000000,5.00000000e-08
2,1,5049,11,21,6,6,0,100000000,0.00000000e+00
2,1,5148,11,21,6,6,0,100000000,0.00000000e+00
2,1,5247,11,21,6,6,0,100000000,0.00000000e+00
2,1,5346,11,21,6,6,0,100000000,0.00000000e+00
2,1,5445,11,21,6,6,0,100000000,0.00000000e+00
2,1,5544,11,21,6,6,0,100000000,0.00000000e+00
2,1,5643,11,21,6,6,0,100000000,0.00000000e+00
2,1,5742,11,21,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_22_th1_6_th2_6.csv <==
2,1,440,11,22,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,22,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,22,6,6,9999999,10000000,9.99999900e-01
2,1,748,11,22,6,6,9999332,10000000,9.99933200e-01
2,1,847,11,22,6,6,9959621,10000000,9.95962100e-01
2,1,946,11,22,6,6,9446377,10000000,9.44637700e-01
2,1,1045,11,22,6,6,7548268,10000000,7.54826800e-01
2,1,1144,11,22,6,6,4680033,10000000,4.68003300e-01
2,1,1243,11,22,6,6,2357119,10000000,2.35711900e-01
2,1,1342,11,22,6,6,1037008,10000000,1.03700800e-01
2,1,1441,11,22,6,6,436844,10000000,4.36844000e-02
2,1,1540,11,22,6,6,178691,10000000,1.78691000e-02
2,1,1650,11,22,6,6,72146,10000000,7.21460000e-03
2,1,1749,11,22,6,6,35167,10000000,3.51670000e-03
2,1,1848,11,22,6,6,16016,10000000,1.60160000e-03
2,1,1947,11,22,6,6,7363,10000000,7.36300000e-04
2,1,2046,11,22,6,6,3562,10000000,3.56200000e-04
2,1,2145,11,22,6,6,2600,10000000,2.60000000e-04
2,1,2244,11,22,6,6,1566,10000000,1.56600000e-04
2,1,2343,11,22,6,6,710,10000000,7.10000000e-05
2,1,2442,11,22,6,6,368,10000000,3.68000000e-05
2,1,2541,11,22,6,6,185,10000000,1.85000000e-05
2,1,2640,11,22,6,6,122,10000000,1.22000000e-05
2,1,2750,11,22,6,6,102,20000000,5.10000000e-06
2,1,2849,11,22,6,6,102,20000000,5.10000000e-06
2,1,2948,11,22,6,6,116,60000000,1.93333333e-06
2,1,3047,11,22,6,6,118,70000000,1.68571429e-06
2,1,3146,11,22,6,6,85,100000000,8.50000000e-07
2,1,3245,11,22,6,6,82,100000000,8.20000000e-07
2,1,3344,11,22,6,6,37,100000000,3.70000000e-07
2,1,3443,11,22,6,6,33,100000000,3.30000000e-07
2,1,3542,11,22,6,6,21,100000000,2.10000000e-07
2,1,3641,11,22,6,6,64,100000000,6.40000000e-07
2,1,3740,11,22,6,6,8,100000000,8.00000000e-08
2,1,3850,11,22,6,6,3,100000000,3.00000000e-08
2,1,3949,11,22,6,6,4,100000000,4.00000000e-08
2,1,4048,11,22,6,6,23,100000000,2.30000000e-07
2,1,4147,11,22,6,6,4,100000000,4.00000000e-08
2,1,4246,11,22,6,6,17,100000000,1.70000000e-07
2,1,4345,11,22,6,6,2,100000000,2.00000000e-08
2,1,4444,11,22,6,6,0,100000000,0.00000000e+00
2,1,4543,11,22,6,6,2,100000000,2.00000000e-08
2,1,4642,11,22,6,6,2,100000000,2.00000000e-08
2,1,4741,11,22,6,6,0,100000000,0.00000000e+00
2,1,4840,11,22,6,6,0,100000000,0.00000000e+00
2,1,4950,11,22,6,6,11,100000000,1.10000000e-07
2,1,5049,11,22,6,6,0,100000000,0.00000000e+00
2,1,5148,11,22,6,6,0,100000000,0.00000000e+00
2,1,5247,11,22,6,6,0,100000000,0.00000000e+00
2,1,5346,11,22,6,6,0,100000000,0.00000000e+00
2,1,5445,11,22,6,6,0,100000000,0.00000000e+00
2,1,5544,11,22,6,6,0,100000000,0.00000000e+00
2,1,5643,11,22,6,6,0,100000000,0.00000000e+00
2,1,5742,11,22,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_23_th1_6_th2_6.csv <==
2,1,440,11,23,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,23,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,23,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,23,6,6,9999920,10000000,9.99992000e-01
2,1,847,11,23,6,6,9991703,10000000,9.99170300e-01
2,1,946,11,23,6,6,9807538,10000000,9.80753800e-01
2,1,1045,11,23,6,6,8715458,10000000,8.71545800e-01
2,1,1144,11,23,6,6,6261847,10000000,6.26184700e-01
2,1,1243,11,23,6,6,3590514,10000000,3.59051400e-01
2,1,1342,11,23,6,6,1723031,10000000,1.72303100e-01
2,1,1441,11,23,6,6,764318,10000000,7.64318000e-02
2,1,1540,11,23,6,6,322007,10000000,3.22007000e-02
2,1,1650,11,23,6,6,132361,10000000,1.32361000e-02
2,1,1749,11,23,6,6,63446,10000000,6.34460000e-03
2,1,1848,11,23,6,6,28670,10000000,2.86700000e-03
2,1,1947,11,23,6,6,13565,10000000,1.35650000e-03
2,1,2046,11,23,6,6,6617,10000000,6.61700000e-04
2,1,2145,11,23,6,6,4216,10000000,4.21600000e-04
2,1,2244,11,23,6,6,2539,10000000,2.53900000e-04
2,1,2343,11,23,6,6,1256,10000000,1.25600000e-04
2,1,2442,11,23,6,6,608,10000000,6.08000000e-05
2,1,2541,11,23,6,6,346,10000000,3.46000000e-05
2,1,2640,11,23,6,6,216,10000000,2.16000000e-05
2,1,2750,11,23,6,6,111,10000000,1.11000000e-05
2,1,2849,11,23,6,6,105,10000000,1.05000000e-05
2,1,2948,11,23,6,6,121,30000000,4.03333333e-06
2,1,3047,11,23,6,6,112,40000000,2.80000000e-06
2,1,3146,11,23,6,6,107,70000000,1.52857143e-06
2,1,3245,11,23,6,6,103,80000000,1.28750000e-06
2,1,3344,11,23,6,6,60,100000000,6.00000000e-07
2,1,3443,11,23,6,6,43,100000000,4.30000000e-07
2,1,3542,11,23,6,6,34,100000000,3.40000000e-07
2,1,3641,11,23,6,6,73,100000000,7.30000000e-07
2,1,3740,11,23,6,6,13,100000000,1.30000000e-07
2,1,3850,11,23,6,6,9,100000000,9.00000000e-08
2,1,3949,11,23,6,6,11,100000000,1.10000000e-07
2,1,4048,11,23,6,6,35,100000000,3.50000000e-07
2,1,4147,11,23,6,6,7,100000000,7.00000000e-08
2,1,4246,11,23,6,6,17,100000000,1.70000000e-07
2,1,4345,11,23,6,6,2,100000000,2.00000000e-08
2,1,4444,11,23,6,6,0,100000000,0.00000000e+00
2,1,4543,11,23,6,6,3,100000000,3.00000000e-08
2,1,4642,11,23,6,6,1,100000000,1.00000000e-08
2,1,4741,11,23,6,6,0,100000000,0.00000000e+00
2,1,4840,11,23,6,6,0,100000000,0.00000000e+00
2,1,4950,11,23,6,6,2,100000000,2.00000000e-08
2,1,5049,11,23,6,6,0,100000000,0.00000000e+00
2,1,5148,11,23,6,6,0,100000000,0.00000000e+00
2,1,5247,11,23,6,6,0,100000000,0.00000000e+00
2,1,5346,11,23,6,6,0,100000000,0.00000000e+00
2,1,5445,11,23,6,6,1,100000000,1.00000000e-08
2,1,5544,11,23,6,6,0,100000000,0.00000000e+00
2,1,5643,11,23,6,6,0,100000000,0.00000000e+00
2,1,5742,11,23,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_24_th1_6_th2_6.csv <==
2,1,440,11,24,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,24,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,24,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,24,6,6,9999996,10000000,9.99999600e-01
2,1,847,11,24,6,6,9998596,10000000,9.99859600e-01
2,1,946,11,24,6,6,9945006,10000000,9.94500600e-01
2,1,1045,11,24,6,6,9428680,10000000,9.42868000e-01
2,1,1144,11,24,6,6,7686783,10000000,7.68678300e-01
2,1,1243,11,24,6,6,5041038,10000000,5.04103800e-01
2,1,1342,11,24,6,6,2693969,10000000,2.69396900e-01
2,1,1441,11,24,6,6,1277084,10000000,1.27708400e-01
2,1,1540,11,24,6,6,561953,10000000,5.61953000e-02
2,1,1650,11,24,6,6,236155,10000000,2.36155000e-02
2,1,1749,11,24,6,6,111915,10000000,1.11915000e-02
2,1,1848,11,24,6,6,51903,10000000,5.19030000e-03
2,1,1947,11,24,6,6,24092,10000000,2.40920000e-03
2,1,2046,11,24,6,6,11932,10000000,1.19320000e-03
2,1,2145,11,24,6,6,7157,10000000,7.15700000e-04
2,1,2244,11,24,6,6,4215,10000000,4.21500000e-04
2,1,2343,11,24,6,6,2069,10000000,2.06900000e-04
2,1,2442,11,24,6,6,1031,10000000,1.03100000e-04
2,1,2541,11,24,6,6,589,10000000,5.89000000e-05
2,1,2640,11,24,6,6,356,10000000,3.56000000e-05
2,1,2750,11,24,6,6,166,10000000,1.66000000e-05
2,1,2849,11,24,6,6,143,10000000,1.43000000e-05
2,1,2948,11,24,6,6,121,20000000,6.05000000e-06
2,1,3047,11,24,6,6,128,30000000,4.26666667e-06
2,1,3146,11,24,6,6,125,40000000,3.12500000e-06
2,1,3245,11,24,6,6,125,50000000,2.50000000e-06
2,1,3344,11,24,6,6,107,80000000,1.33750000e-06
2,1,3443,11,24,6,6,64,100000000,6.40000000e-07
2,1,3542,11,24,6,6,57,100000000,5.70000000e-07
2,1,3641,11,24,6,6,110,80000000,1.37500000e-06
2,1,3740,11,24,6,6,27,100000000,2.70000000e-07
2,1,3850,11,24,6,6,12,100000000,1.20000000e-07
2,1,3949,11,24,6,6,21,100000000,2.10000000e-07
2,1,4048,11,24,6,6,43,100000000,4.30000000e-07
2,1,4147,11,24,6,6,8,100000000,8.00000000e-08
2,1,4246,11,24,6,6,20,100000000,2.00000000e-07
2,1,4345,11,24,6,6,6,100000000,6.00000000e-08
2,1,4444,11,24,6,6,0,100000000,0.00000000e+00
2,1,4543,11,24,6,6,16,100000000,1.60000000e-07
2,1,4642,11,24,6,6,2,100000000,2.00000000e-08
2,1,4741,11,24,6,6,0,100000000,0.00000000e+00
2,1,4840,11,24,6,6,2,100000000,2.00000000e-08
2,1,4950,11,24,6,6,6,100000000,6.00000000e-08
2,1,5049,11,24,6,6,2,100000000,2.00000000e-08
2,1,5148,11,24,6,6,0,100000000,0.00000000e+00
2,1,5247,11,24,6,6,0,100000000,0.00000000e+00
2,1,5346,11,24,6,6,0,100000000,0.00000000e+00
2,1,5445,11,24,6,6,0,100000000,0.00000000e+00
2,1,5544,11,24,6,6,0,100000000,0.00000000e+00
2,1,5643,11,24,6,6,0,100000000,0.00000000e+00
2,1,5742,11,24,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_25_th1_6_th2_6.csv <==
2,1,440,11,25,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,25,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,25,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,25,6,6,9999999,10000000,9.99999900e-01
2,1,847,11,25,6,6,9999820,10000000,9.99982000e-01
2,1,946,11,25,6,6,9987052,10000000,9.98705200e-01
2,1,1045,11,25,6,6,9786379,10000000,9.78637900e-01
2,1,1144,11,25,6,6,8755599,10000000,8.75559900e-01
2,1,1243,11,25,6,6,6529248,10000000,6.52924800e-01
2,1,1342,11,25,6,6,3930339,10000000,3.93033900e-01
2,1,1441,11,25,6,6,2025495,10000000,2.02549500e-01
2,1,1540,11,25,6,6,944162,10000000,9.44162000e-02
2,1,1650,11,25,6,6,408501,10000000,4.08501000e-02
2,1,1749,11,25,6,6,193769,10000000,1.93769000e-02
2,1,1848,11,25,6,6,90698,10000000,9.06980000e-03
2,1,1947,11,25,6,6,42089,10000000,4.20890000e-03
2,1,2046,11,25,6,6,20830,10000000,2.08300000e-03
2,1,2145,11,25,6,6,12043,10000000,1.20430000e-03
2,1,2244,11,25,6,6,6827,10000000,6.82700000e-04
2,1,2343,11,25,6,6,3643,10000000,3.64300000e-04
2,1,2442,11,25,6,6,1805,10000000,1.80500000e-04
2,1,2541,11,25,6,6,902,10000000,9.02000000e-05
2,1,2640,11,25,6,6,559,10000000,5.59000000e-05
2,1,2750,11,25,6,6,295,10000000,2.95000000e-05
2,1,2849,11,25,6,6,235,10000000,2.35000000e-05
2,1,2948,11,25,6,6,105,10000000,1.05000000e-05
2,1,3047,11,25,6,6,155,20000000,7.75000000e-06
2,1,3146,11,25,6,6,101,20000000,5.05000000e-06
2,1,3245,11,25,6,6,114,30000000,3.80000000e-06
2,1,3344,11,25,6,6,110,50000000,2.20000000e-06
2,1,3443,11,25,6,6,104,80000000,1.30000000e-06
2,1,3542,11,25,6,6,102,100000000,1.02000000e-06
2,1,3641,11,25,6,6,114,80000000,1.42500000e-06
2,1,3740,11,25,6,6,43,100000000,4.30000000e-07
2,1,3850,11,25,6,6,22,100000000,2.20000000e-07
2,1,3949,11,25,6,6,21,100000000,2.10000000e-07
2,1,4048,11,25,6,6,58,100000000,5.80000000e-07
2,1,4147,11,25,6,6,12,100000000,1.20000000e-07
2,1,4246,11,25,6,6,33,100000000,3.30000000e-07
2,1,4345,11,25,6,6,7,100000000,7.00000000e-08
2,1,4444,11,25,6,6,4,100000000,4.00000000e-08
2,1,4543,11,25,6,6,20,100000000,2.00000000e-07
2,1,4642,11,25,6,6,3,100000000,3.00000000e-08
2,1,4741,11,25,6,6,2,100000000,2.00000000e-08
2,1,4840,11,25,6,6,3,100000000,3.00000000e-08
2,1,4950,11,25,6,6,10,100000000,1.00000000e-07
2,1,5049,11,25,6,6,1,100000000,1.00000000e-08
2,1,5148,11,25,6,6,0,100000000,0.00000000e+00
2,1,5247,11,25,6,6,1,100000000,1.00000000e-08
2,1,5346,11,25,6,6,0,100000000,0.00000000e+00
2,1,5445,11,25,6,6,1,100000000,1.00000000e-08
2,1,5544,11,25,6,6,0,100000000,0.00000000e+00
2,1,5643,11,25,6,6,1,100000000,1.00000000e-08
2,1,5742,11,25,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_26_th1_6_th2_6.csv <==
2,1,440,11,26,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,26,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,26,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,26,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,26,6,6,9999986,10000000,9.99998600e-01
2,1,946,11,26,6,6,9997427,10000000,9.99742700e-01
2,1,1045,11,26,6,6,9933631,10000000,9.93363100e-01
2,1,1144,11,26,6,6,9422971,10000000,9.42297100e-01
2,1,1243,11,26,6,6,7832544,10000000,7.83254400e-01
2,1,1342,11,26,6,6,5327412,10000000,5.32741200e-01
2,1,1441,11,26,6,6,3030275,10000000,3.03027500e-01
2,1,1540,11,26,6,6,1513605,10000000,1.51360500e-01
2,1,1650,11,26,6,6,684666,10000000,6.84666000e-02
2,1,1749,11,26,6,6,329125,10000000,3.29125000e-02
2,1,1848,11,26,6,6,156109,10000000,1.56109000e-02
2,1,1947,11,26,6,6,72983,10000000,7.29830000e-03
2,1,2046,11,26,6,6,35595,10000000,3.55950000e-03
2,1,2145,11,26,6,6,20028,10000000,2.00280000e-03
2,1,2244,11,26,6,6,11209,10000000,1.12090000e-03
2,1,2343,11,26,6,6,5865,10000000,5.86500000e-04
2,1,2442,11,26,6,6,2940,10000000,2.94000000e-04
2,1,2541,11,26,6,6,1613,10000000,1.61300000e-04
2,1,2640,11,26,6,6,954,10000000,9.54000000e-05
2,1,2750,11,26,6,6,444,10000000,4.44000000e-05
2,1,2849,11,26,6,6,353,10000000,3.53000000e-05
2,1,2948,11,26,6,6,182,10000000,1.82000000e-05
2,1,3047,11,26,6,6,137,10000000,1.37000000e-05
2,1,3146,11,26,6,6,159,20000000,7.95000000e-06
2,1,3245,11,26,6,6,106,20000000,5.30000000e-06
2,1,3344,11,26,6,6,126,40000000,3.15000000e-06
2,1,3443,11,26,6,6,107,50000000,2.14000000e-06
2,1,3542,11,26,6,6,103,70000000,1.47142857e-06
2,1,3641,11,26,6,6,118,50000000,2.36000000e-06
2,1,3740,11,26,6,6,72,100000000,7.20000000e-07
2,1,3850,11,26,6,6,41,100000000,4.10000000e-07
2,1,3949,11,26,6,6,35,100000000,3.50000000e-07
2,1,4048,11,26,6,6,82,100000000,8.20000000e-07
2,1,4147,11,26,6,6,15,100000000,1.50000000e-07
2,1,4246,11,26,6,6,55,100000000,5.50000000e-07
2,1,4345,11,26,6,6,8,100000000,8.00000000e-08
2,1,4444,11,26,6,6,7,100000000,7.00000000e-08
2,1,4543,11,26,6,6,23,100000000,2.30000000e-07
2,1,4642,11,26,6,6,2,100000000,2.00000000e-08
2,1,4741,11,26,6,6,3,100000000,3.00000000e-08
2,1,4840,11,26,6,6,0,100000000,0.00000000e+00
2,1,4950,11,26,6,6,15,100000000,1.50000000e-07
2,1,5049,11,26,6,6,1,100000000,1.00000000e-08
2,1,5148,11,26,6,6,2,100000000,2.00000000e-08
2,1,5247,11,26,6,6,0,100000000,0.00000000e+00
2,1,5346,11,26,6,6,2,100000000,2.00000000e-08
2,1,5445,11,26,6,6,1,100000000,1.00000000e-08
2,1,5544,11,26,6,6,0,100000000,0.00000000e+00
2,1,5643,11,26,6,6,0,100000000,0.00000000e+00
2,1,5742,11,26,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_27_th1_6_th2_6.csv <==
2,1,440,11,27,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,27,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,27,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,27,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,27,6,6,9999997,10000000,9.99999700e-01
2,1,946,11,27,6,6,9999595,10000000,9.99959500e-01
2,1,1045,11,27,6,6,9982660,10000000,9.98266000e-01
2,1,1144,11,27,6,6,9772488,10000000,9.77248800e-01
2,1,1243,11,27,6,6,8812278,10000000,8.81227800e-01
2,1,1342,11,27,6,6,6723398,10000000,6.72339800e-01
2,1,1441,11,27,6,6,4256690,10000000,4.25669000e-01
2,1,1540,11,27,6,6,2309473,10000000,2.30947300e-01
2,1,1650,11,27,6,6,1098296,10000000,1.09829600e-01
2,1,1749,11,27,6,6,542582,10000000,5.42582000e-02
2,1,1848,11,27,6,6,260401,10000000,2.60401000e-02
2,1,1947,11,27,6,6,124539,10000000,1.24539000e-02
2,1,2046,11,27,6,6,60915,10000000,6.09150000e-03
2,1,2145,11,27,6,6,33066,10000000,3.30660000e-03
2,1,2244,11,27,6,6,18492,10000000,1.84920000e-03
2,1,2343,11,27,6,6,9606,10000000,9.60600000e-04
2,1,2442,11,27,6,6,4844,10000000,4.84400000e-04
2,1,2541,11,27,6,6,2723,10000000,2.72300000e-04
2,1,2640,11,27,6,6,1546,10000000,1.54600000e-04
2,1,2750,11,27,6,6,773,10000000,7.73000000e-05
2,1,2849,11,27,6,6,540,10000000,5.40000000e-05
2,1,2948,11,27,6,6,305,10000000,3.05000000e-05
2,1,3047,11,27,6,6,202,10000000,2.02000000e-05
2,1,3146,11,27,6,6,102,10000000,1.02000000e-05
2,1,3245,11,27,6,6,171,20000000,8.55000000e-06
2,1,3344,11,27,6,6,102,20000000,5.10000000e-06
2,1,3443,11,27,6,6,121,30000000,4.03333333e-06
2,1,3542,11,27,6,6,114,40000000,2.85000000e-06
2,1,3641,11,27,6,6,103,40000000,2.57500000e-06
2,1,3740,11,27,6,6,91,100000000,9.10000000e-07
2,1,3850,11,27,6,6,69,100000000,6.90000000e-07
2,1,3949,11,27,6,6,35,100000000,3.50000000e-07
2,1,4048,11,27,6,6,110,90000000,1.22222222e-06
2,1,4147,11,27,6,6,20,100000000,2.00000000e-07
2,1,4246,11,27,6,6,64,100000000,6.40000000e-07
2,1,4345,11,27,6,6,16,100000000,1.60000000e-07
2,1,4444,11,27,6,6,4,100000000,4.00000000e-08
2,1,4543,11,27,6,6,33,100000000,3.30000000e-07
2,1,4642,11,27,6,6,7,100000000,7.00000000e-08
2,1,4741,11,27,6,6,1,100000000,1.00000000e-08
2,1,4840,11,27,6,6,3,100000000,3.00000000e-08
2,1,4950,11,27,6,6,17,100000000,1.70000000e-07
2,1,5049,11,27,6,6,1,100000000,1.00000000e-08
2,1,5148,11,27,6,6,0,100000000,0.00000000e+00
2,1,5247,11,27,6,6,0,100000000,0.00000000e+00
2,1,5346,11,27,6,6,3,100000000,3.00000000e-08
2,1,5445,11,27,6,6,0,100000000,0.00000000e+00
2,1,5544,11,27,6,6,1,100000000,1.00000000e-08
2,1,5643,11,27,6,6,0,100000000,0.00000000e+00
2,1,5742,11,27,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_28_th1_6_th2_6.csv <==
2,1,440,11,28,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,28,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,28,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,28,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,28,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,28,6,6,9999945,10000000,9.99994500e-01
2,1,1045,11,28,6,6,9996192,10000000,9.99619200e-01
2,1,1144,11,28,6,6,9923818,10000000,9.92381800e-01
2,1,1243,11,28,6,6,9431659,10000000,9.43165900e-01
2,1,1342,11,28,6,6,7934357,10000000,7.93435700e-01
2,1,1441,11,28,6,6,5602559,10000000,5.60255900e-01
2,1,1540,11,28,6,6,3333734,10000000,3.33373400e-01
2,1,1650,11,28,6,6,1699078,10000000,1.69907800e-01
2,1,1749,11,28,6,6,864947,10000000,8.64947000e-02
2,1,1848,11,28,6,6,425678,10000000,4.25678000e-02
2,1,1947,11,28,6,6,208076,10000000,2.08076000e-02
2,1,2046,11,28,6,6,101891,10000000,1.01891000e-02
2,1,2145,11,28,6,6,53960,10000000,5.39600000e-03
2,1,2244,11,28,6,6,29767,10000000,2.97670000e-03
2,1,2343,11,28,6,6,15575,10000000,1.55750000e-03
2,1,2442,11,28,6,6,8018,10000000,8.01800000e-04
2,1,2541,11,28,6,6,4417,10000000,4.41700000e-04
2,1,2640,11,28,6,6,2407,10000000,2.40700000e-04
2,1,2750,11,28,6,6,1272,10000000,1.27200000e-04
2,1,2849,11,28,6,6,932,10000000,9.32000000e-05
2,1,2948,11,28,6,6,461,10000000,4.61000000e-05
2,1,3047,11,28,6,6,301,10000000,3.01000000e-05
2,1,3146,11,28,6,6,202,10000000,2.02000000e-05
2,1,3245,11,28,6,6,143,10000000,1.43000000e-05
2,1,3344,11,28,6,6,160,20000000,8.00000000e-06
2,1,3443,11,28,6,6,117,20000000,5.85000000e-06
2,1,3542,11,28,6,6,106,30000000,3.53333333e-06
2,1,3641,11,28,6,6,131,30000000,4.36666667e-06
2,1,3740,11,28,6,6,107,60000000,1.78333333e-06
2,1,3850,11,28,6,6,96,100000000,9.60000000e-07
2,1,3949,11,28,6,6,76,100000000,7.60000000e-07
2,1,4048,11,28,6,6,111,70000000,1.58571429e-06
2,1,4147,11,28,6,6,35,100000000,3.50000000e-07
2,1,4246,11,28,6,6,92,100000000,9.20000000e-07
2,1,4345,11,28,6,6,21,100000000,2.10000000e-07
2,1,4444,11,28,6,6,9,100000000,9.00000000e-08
2,1,4543,11,28,6,6,61,100000000,6.10000000e-07
2,1,4642,11,28,6,6,6,100000000,6.00000000e-08
2,1,4741,11,28,6,6,5,100000000,5.00000000e-08
2,1,4840,11,28,6,6,7,100000000,7.00000000e-08
2,1,4950,11,28,6,6,20,100000000,2.00000000e-07
2,1,5049,11,28,6,6,3,100000000,3.00000000e-08
2,1,5148,11,28,6,6,1,100000000,1.00000000e-08
2,1,5247,11,28,6,6,2,100000000,2.00000000e-08
2,1,5346,11,28,6,6,2,100000000,2.00000000e-08
2,1,5445,11,28,6,6,0,100000000,0.00000000e+00
2,1,5544,11,28,6,6,0,100000000,0.00000000e+00
2,1,5643,11,28,6,6,0,100000000,0.00000000e+00
2,1,5742,11,28,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_29_th1_6_th2_6.csv <==
2,1,440,11,29,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,29,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,29,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,29,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,29,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,29,6,6,9999993,10000000,9.99999300e-01
2,1,1045,11,29,6,6,9999264,10000000,9.99926400e-01
2,1,1144,11,29,6,6,9977997,10000000,9.97799700e-01
2,1,1243,11,29,6,6,9766127,10000000,9.76612700e-01
2,1,1342,11,29,6,6,8844007,10000000,8.84400700e-01
2,1,1441,11,29,6,6,6913968,10000000,6.91396800e-01
2,1,1540,11,29,6,6,4544198,10000000,4.54419800e-01
2,1,1650,11,29,6,6,2508268,10000000,2.50826800e-01
2,1,1749,11,29,6,6,1338200,10000000,1.33820000e-01
2,1,1848,11,29,6,6,682729,10000000,6.82729000e-02
2,1,1947,11,29,6,6,337677,10000000,3.37677000e-02
2,1,2046,11,29,6,6,167803,10000000,1.67803000e-02
2,1,2145,11,29,6,6,88284,10000000,8.82840000e-03
2,1,2244,11,29,6,6,48425,10000000,4.84250000e-03
2,1,2343,11,29,6,6,25909,10000000,2.59090000e-03
2,1,2442,11,29,6,6,12983,10000000,1.29830000e-03
2,1,2541,11,29,6,6,7115,10000000,7.11500000e-04
2,1,2640,11,29,6,6,4090,10000000,4.09000000e-04
2,1,2750,11,29,6,6,2020,10000000,2.02000000e-04
2,1,2849,11,29,6,6,1497,10000000,1.49700000e-04
2,1,2948,11,29,6,6,781,10000000,7.81000000e-05
2,1,3047,11,29,6,6,546,10000000,5.46000000e-05
2,1,3146,11,29,6,6,293,10000000,2.93000000e-05
2,1,3245,11,29,6,6,197,10000000,1.97000000e-05
2,1,3344,11,29,6,6,129,10000000,1.29000000e-05
2,1,3443,11,29,6,6,190,20000000,9.50000000e-06
2,1,3542,11,29,6,6,128,20000000,6.40000000e-06
2,1,3641,11,29,6,6,146,20000000,7.30000000e-06
2,1,3740,11,29,6,6,111,40000000,2.77500000e-06
2,1,3850,11,29,6,6,119,70000000,1.70000000e-06
2,1,3949,11,29,6,6,102,100000000,1.02000000e-06
2,1,4048,11,29,6,6,113,50000000,2.26000000e-06
2,1,4147,11,29,6,6,53,100000000,5.30000000e-07
2,1,4246,11,29,6,6,86,100000000,8.60000000e-07
2,1,4345,11,29,6,6,36,100000000,3.60000000e-07
2,1,4444,11,29,6,6,23,100000000,2.30000000e-07
2,1,4543,11,29,6,6,59,100000000,5.90000000e-07
2,1,4642,11,29,6,6,16,100000000,1.60000000e-07
2,1,4741,11,29,6,6,9,100000000,9.00000000e-08
2,1,4840,11,29,6,6,5,100000000,5.00000000e-08
2,1,4950,11,29,6,6,28,100000000,2.80000000e-07
2,1,5049,11,29,6,6,2,100000000,2.00000000e-08
2,1,5148,11,29,6,6,4,100000000,4.00000000e-08
2,1,5247,11,29,6,6,3,100000000,3.00000000e-08
2,1,5346,11,29,6,6,2,100000000,2.00000000e-08
2,1,5445,11,29,6,6,2,100000000,2.00000000e-08
2,1,5544,11,29,6,6,2,100000000,2.00000000e-08
2,1,5643,11,29,6,6,0,100000000,0.00000000e+00
2,1,5742,11,29,6,6,1,100000000,1.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_30_th1_6_th2_6.csv <==
2,1,440,11,30,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,30,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,30,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,30,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,30,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,30,6,6,9999999,10000000,9.99999900e-01
2,1,1045,11,30,6,6,9999887,10000000,9.99988700e-01
2,1,1144,11,30,6,6,9994578,10000000,9.99457800e-01
2,1,1243,11,30,6,6,9916036,10000000,9.91603600e-01
2,1,1342,11,30,6,6,9430016,10000000,9.43001600e-01
2,1,1441,11,30,6,6,8039340,10000000,8.03934000e-01
2,1,1540,11,30,6,6,5837659,10000000,5.83765900e-01
2,1,1650,11,30,6,6,3515772,10000000,3.51577200e-01
2,1,1749,11,30,6,6,1985419,10000000,1.98541900e-01
2,1,1848,11,30,6,6,1053968,10000000,1.05396800e-01
2,1,1947,11,30,6,6,536948,10000000,5.36948000e-02
2,1,2046,11,30,6,6,270785,10000000,2.70785000e-02
2,1,2145,11,30,6,6,141475,10000000,1.41475000e-02
2,1,2244,11,30,6,6,77579,10000000,7.75790000e-03
2,1,2343,11,30,6,6,41765,10000000,4.17650000e-03
2,1,2442,11,30,6,6,20975,10000000,2.09750000e-03
2,1,2541,11,30,6,6,11654,10000000,1.16540000e-03
2,1,2640,11,30,6,6,6368,10000000,6.36800000e-04
2,1,2750,11,30,6,6,3319,10000000,3.31900000e-04
2,1,2849,11,30,6,6,2334,10000000,2.33400000e-04
2,1,2948,11,30,6,6,1167,10000000,1.16700000e-04
2,1,3047,11,30,6,6,778,10000000,7.78000000e-05
2,1,3146,11,30,6,6,485,10000000,4.85000000e-05
2,1,3245,11,30,6,6,345,10000000,3.45000000e-05
2,1,3344,11,30,6,6,195,10000000,1.95000000e-05
2,1,3443,11,30,6,6,110,10000000,1.10000000e-05
2,1,3542,11,30,6,6,182,20000000,9.10000000e-06
2,1,3641,11,30,6,6,185,20000000,9.25000000e-06
2,1,3740,11,30,6,6,107,30000000,3.56666667e-06
2,1,3850,11,30,6,6,109,40000000,2.72500000e-06
2,1,3949,11,30,6,6,115,60000000,1.91666667e-06
2,1,4048,11,30,6,6,105,30000000,3.50000000e-06
2,1,4147,11,30,6,6,88,100000000,8.80000000e-07
2,1,4246,11,30,6,6,116,80000000,1.45000000e-06
2,1,4345,11,30,6,6,44,100000000,4.40000000e-07
2,1,4444,11,30,6,6,28,100000000,2.80000000e-07
2,1,4543,11,30,6,6,75,100000000,7.50000000e-07
2,1,4642,11,30,6,6,30,100000000,3.00000000e-07
2,1,4741,11,30,6,6,13,100000000,1.30000000e-07
2,1,4840,11,30,6,6,17,100000000,1.70000000e-07
2,1,4950,11,30,6,6,42,100000000,4.20000000e-07
2,1,5049,11,30,6,6,5,100000000,5.00000000e-08
2,1,5148,11,30,6,6,6,100000000,6.00000000e-08
2,1,5247,11,30,6,6,5,100000000,5.00000000e-08
2,1,5346,11,30,6,6,11,100000000,1.10000000e-07
2,1,5445,11,30,6,6,2,100000000,2.00000000e-08
2,1,5544,11,30,6,6,0,100000000,0.00000000e+00
2,1,5643,11,30,6,6,2,100000000,2.00000000e-08
2,1,5742,11,30,6,6,0,100000000,0.00000000e+00


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_31_th1_6_th2_6.csv <==
2,1,440,11,31,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,31,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,31,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,31,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,31,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,31,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,31,6,6,9999984,10000000,9.99998400e-01
2,1,1144,11,31,6,6,9998942,10000000,9.99894200e-01
2,1,1243,11,31,6,6,9974488,10000000,9.97448800e-01
2,1,1342,11,31,6,6,9753673,10000000,9.75367300e-01
2,1,1441,11,31,6,6,8883656,10000000,8.88365600e-01
2,1,1540,11,31,6,6,7075497,10000000,7.07549700e-01
2,1,1650,11,31,6,6,4683791,10000000,4.68379100e-01
2,1,1749,11,31,6,6,2830348,10000000,2.83034800e-01
2,1,1848,11,31,6,6,1573986,10000000,1.57398600e-01
2,1,1947,11,31,6,6,830297,10000000,8.30297000e-02
2,1,2046,11,31,6,6,427119,10000000,4.27119000e-02
2,1,2145,11,31,6,6,225284,10000000,2.25284000e-02
2,1,2244,11,31,6,6,122373,10000000,1.22373000e-02
2,1,2343,11,31,6,6,66078,10000000,6.60780000e-03
2,1,2442,11,31,6,6,33450,10000000,3.34500000e-03
2,1,2541,11,31,6,6,19133,10000000,1.91330000e-03
2,1,2640,11,31,6,6,10550,10000000,1.05500000e-03
2,1,2750,11,31,6,6,5263,10000000,5.26300000e-04
2,1,2849,11,31,6,6,3543,10000000,3.54300000e-04
2,1,2948,11,31,6,6,1882,10000000,1.88200000e-04
2,1,3047,11,31,6,6,1206,10000000,1.20600000e-04
2,1,3146,11,31,6,6,758,10000000,7.58000000e-05
2,1,3245,11,31,6,6,485,10000000,4.85000000e-05
2,1,3344,11,31,6,6,293,10000000,2.93000000e-05
2,1,3443,11,31,6,6,216,10000000,2.16000000e-05
2,1,3542,11,31,6,6,151,10000000,1.51000000e-05
2,1,3641,11,31,6,6,126,10000000,1.26000000e-05
2,1,3740,11,31,6,6,144,20000000,7.20000000e-06
2,1,3850,11,31,6,6,114,30000000,3.80000000e-06
2,1,3949,11,31,6,6,105,40000000,2.62500000e-06
2,1,4048,11,31,6,6,120,30000000,4.00000000e-06
2,1,4147,11,31,6,6,109,60000000,1.81666667e-06
2,1,4246,11,31,6,6,101,50000000,2.02000000e-06
2,1,4345,11,31,6,6,72,100000000,7.20000000e-07
2,1,4444,11,31,6,6,40,100000000,4.00000000e-07
2,1,4543,11,31,6,6,109,100000000,1.09000000e-06
2,1,4642,11,31,6,6,32,100000000,3.20000000e-07
2,1,4741,11,31,6,6,28,100000000,2.80000000e-07
2,1,4840,11,31,6,6,28,100000000,2.80000000e-07
2,1,4950,11,31,6,6,59,100000000,5.90000000e-07
2,1,5049,11,31,6,6,7,100000000,7.00000000e-08
2,1,5148,11,31,6,6,5,100000000,5.00000000e-08
2,1,5247,11,31,6,6,8,100000000,8.00000000e-08
2,1,5346,11,31,6,6,6,100000000,6.00000000e-08
2,1,5445,11,31,6,6,7,100000000,7.00000000e-08
2,1,5544,11,31,6,6,6,100000000,6.00000000e-08
2,1,5643,11,31,6,6,1,100000000,1.00000000e-08
2,1,5742,11,31,6,6,3,100000000,3.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_32_th1_6_th2_6.csv <==
2,1,440,11,32,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,32,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,32,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,32,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,32,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,32,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,32,6,6,9999997,10000000,9.99999700e-01
2,1,1144,11,32,6,6,9999784,10000000,9.99978400e-01
2,1,1243,11,32,6,6,9993014,10000000,9.99301400e-01
2,1,1342,11,32,6,6,9907178,10000000,9.90717800e-01
2,1,1441,11,32,6,6,9434067,10000000,9.43406700e-01
2,1,1540,11,32,6,6,8128671,10000000,8.12867100e-01
2,1,1650,11,32,6,6,5914886,10000000,5.91488600e-01
2,1,1749,11,32,6,6,3851805,10000000,3.85180500e-01
2,1,1848,11,32,6,6,2266155,10000000,2.26615500e-01
2,1,1947,11,32,6,6,1247218,10000000,1.24721800e-01
2,1,2046,11,32,6,6,660315,10000000,6.60315000e-02
2,1,2145,11,32,6,6,350724,10000000,3.50724000e-02
2,1,2244,11,32,6,6,193318,10000000,1.93318000e-02
2,1,2343,11,32,6,6,104856,10000000,1.04856000e-02
2,1,2442,11,32,6,6,54044,10000000,5.40440000e-03
2,1,2541,11,32,6,6,30460,10000000,3.04600000e-03
2,1,2640,11,32,6,6,16469,10000000,1.64690000e-03
2,1,2750,11,32,6,6,8480,10000000,8.48000000e-04
2,1,2849,11,32,6,6,5492,10000000,5.49200000e-04
2,1,2948,11,32,6,6,2932,10000000,2.93200000e-04
2,1,3047,11,32,6,6,1951,10000000,1.95100000e-04
2,1,3146,11,32,6,6,1224,10000000,1.22400000e-04
2,1,3245,11,32,6,6,813,10000000,8.13000000e-05
2,1,3344,11,32,6,6,524,10000000,5.24000000e-05
2,1,3443,11,32,6,6,335,10000000,3.35000000e-05
2,1,3542,11,32,6,6,242,10000000,2.42000000e-05
2,1,3641,11,32,6,6,216,10000000,2.16000000e-05
2,1,3740,11,32,6,6,106,10000000,1.06000000e-05
2,1,3850,11,32,6,6,103,20000000,5.15000000e-06
2,1,3949,11,32,6,6,123,30000000,4.10000000e-06
2,1,4048,11,32,6,6,101,20000000,5.05000000e-06
2,1,4147,11,32,6,6,112,50000000,2.24000000e-06
2,1,4246,11,32,6,6,120,40000000,3.00000000e-06
2,1,4345,11,32,6,6,106,100000000,1.06000000e-06
2,1,4444,11,32,6,6,77,100000000,7.70000000e-07
2,1,4543,11,32,6,6,108,80000000,1.35000000e-06
2,1,4642,11,32,6,6,33,100000000,3.30000000e-07
2,1,4741,11,32,6,6,39,100000000,3.90000000e-07
2,1,4840,11,32,6,6,25,100000000,2.50000000e-07
2,1,4950,11,32,6,6,54,100000000,5.40000000e-07
2,1,5049,11,32,6,6,14,100000000,1.40000000e-07
2,1,5148,11,32,6,6,5,100000000,5.00000000e-08
2,1,5247,11,32,6,6,7,100000000,7.00000000e-08
2,1,5346,11,32,6,6,8,100000000,8.00000000e-08
2,1,5445,11,32,6,6,4,100000000,4.00000000e-08
2,1,5544,11,32,6,6,4,100000000,4.00000000e-08
2,1,5643,11,32,6,6,2,100000000,2.00000000e-08
2,1,5742,11,32,6,6,3,100000000,3.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_33_th1_6_th2_6.csv <==
2,1,440,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,33,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,33,6,6,9999971,10000000,9.99997100e-01
2,1,1243,11,33,6,6,9998481,10000000,9.99848100e-01
2,1,1342,11,33,6,6,9969672,10000000,9.96967200e-01
2,1,1441,11,33,6,6,9747724,10000000,9.74772400e-01
2,1,1540,11,33,6,6,8916319,10000000,8.91631900e-01
2,1,1650,11,33,6,6,7090773,10000000,7.09077300e-01
2,1,1749,11,33,6,6,4994446,10000000,4.99444600e-01
2,1,1848,11,33,6,6,3139219,10000000,3.13921900e-01
2,1,1947,11,33,6,6,1815063,10000000,1.81506300e-01
2,1,2046,11,33,6,6,993932,10000000,9.93932000e-02
2,1,2145,11,33,6,6,537802,10000000,5.37802000e-02
2,1,2244,11,33,6,6,297401,10000000,2.97401000e-02
2,1,2343,11,33,6,6,162751,10000000,1.62751000e-02
2,1,2442,11,33,6,6,84460,10000000,8.44600000e-03
2,1,2541,11,33,6,6,48177,10000000,4.81770000e-03
2,1,2640,11,33,6,6,26056,10000000,2.60560000e-03
2,1,2750,11,33,6,6,13200,10000000,1.32000000e-03
2,1,2849,11,33,6,6,8823,10000000,8.82300000e-04
2,1,2948,11,33,6,6,4673,10000000,4.67300000e-04
2,1,3047,11,33,6,6,2956,10000000,2.95600000e-04
2,1,3146,11,33,6,6,1877,10000000,1.87700000e-04
2,1,3245,11,33,6,6,1175,10000000,1.17500000e-04
2,1,3344,11,33,6,6,758,10000000,7.58000000e-05
2,1,3443,11,33,6,6,500,10000000,5.00000000e-05
2,1,3542,11,33,6,6,377,10000000,3.77000000e-05
2,1,3641,11,33,6,6,299,10000000,2.99000000e-05
2,1,3740,11,33,6,6,146,10000000,1.46000000e-05
2,1,3850,11,33,6,6,195,20000000,9.75000000e-06
2,1,3949,11,33,6,6,139,20000000,6.95000000e-06
2,1,4048,11,33,6,6,171,20000000,8.55000000e-06
2,1,4147,11,33,6,6,134,40000000,3.35000000e-06
2,1,4246,11,33,6,6,110,30000000,3.66666667e-06
2,1,4345,11,33,6,6,106,60000000,1.76666667e-06
2,1,4444,11,33,6,6,99,100000000,9.90000000e-07
2,1,4543,11,33,6,6,106,60000000,1.76666667e-06
2,1,4642,11,33,6,6,66,100000000,6.60000000e-07
2,1,4741,11,33,6,6,46,100000000,4.60000000e-07
2,1,4840,11,33,6,6,40,100000000,4.00000000e-07
2,1,4950,11,33,6,6,79,100000000,7.90000000e-07
2,1,5049,11,33,6,6,17,100000000,1.70000000e-07
2,1,5148,11,33,6,6,10,100000000,1.00000000e-07
2,1,5247,11,33,6,6,8,100000000,8.00000000e-08
2,1,5346,11,33,6,6,11,100000000,1.10000000e-07
2,1,5445,11,33,6,6,6,100000000,6.00000000e-08
2,1,5544,11,33,6,6,4,100000000,4.00000000e-08
2,1,5643,11,33,6,6,3,100000000,3.00000000e-08
2,1,5742,11,33,6,6,5,100000000,5.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_34_th1_6_th2_6.csv <==
2,1,440,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,34,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,34,6,6,9999999,10000000,9.99999900e-01
2,1,1243,11,34,6,6,9999673,10000000,9.99967300e-01
2,1,1342,11,34,6,6,9991413,10000000,9.99141300e-01
2,1,1441,11,34,6,6,9900383,10000000,9.90038300e-01
2,1,1540,11,34,6,6,9439289,10000000,9.43928900e-01
2,1,1650,11,34,6,6,8096398,10000000,8.09639800e-01
2,1,1749,11,34,6,6,6174490,10000000,6.17449000e-01
2,1,1848,11,34,6,6,4159723,10000000,4.15972300e-01
2,1,1947,11,34,6,6,2544175,10000000,2.54417500e-01
2,1,2046,11,34,6,6,1449924,10000000,1.44992400e-01
2,1,2145,11,34,6,6,803008,10000000,8.03008000e-02
2,1,2244,11,34,6,6,451648,10000000,4.51648000e-02
2,1,2343,11,34,6,6,251338,10000000,2.51338000e-02
2,1,2442,11,34,6,6,131492,10000000,1.31492000e-02
2,1,2541,11,34,6,6,74525,10000000,7.45250000e-03
2,1,2640,11,34,6,6,40941,10000000,4.09410000e-03
2,1,2750,11,34,6,6,20580,10000000,2.05800000e-03
2,1,2849,11,34,6,6,13389,10000000,1.33890000e-03
2,1,2948,11,34,6,6,7288,10000000,7.28800000e-04
2,1,3047,11,34,6,6,4556,10000000,4.55600000e-04
2,1,3146,11,34,6,6,2782,10000000,2.78200000e-04
2,1,3245,11,34,6,6,1856,10000000,1.85600000e-04
2,1,3344,11,34,6,6,1156,10000000,1.15600000e-04
2,1,3443,11,34,6,6,793,10000000,7.93000000e-05
2,1,3542,11,34,6,6,540,10000000,5.40000000e-05
2,1,3641,11,34,6,6,365,10000000,3.65000000e-05
2,1,3740,11,34,6,6,214,10000000,2.14000000e-05
2,1,3850,11,34,6,6,147,10000000,1.47000000e-05
2,1,3949,11,34,6,6,102,10000000,1.02000000e-05
2,1,4048,11,34,6,6,104,10000000,1.04000000e-05
2,1,4147,11,34,6,6,141,30000000,4.70000000e-06
2,1,4246,11,34,6,6,115,20000000,5.75000000e-06
2,1,4345,11,34,6,6,125,50000000,2.50000000e-06
2,1,4444,11,34,6,6,118,70000000,1.68571429e-06
2,1,4543,11,34,6,6,111,40000000,2.77500000e-06
2,1,4642,11,34,6,6,90,100000000,9.00000000e-07
2,1,4741,11,34,6,6,73,100000000,7.30000000e-07
2,1,4840,11,34,6,6,53,100000000,5.30000000e-07
2,1,4950,11,34,6,6,103,100000000,1.03000000e-06
2,1,5049,11,34,6,6,31,100000000,3.10000000e-07
2,1,5148,11,34,6,6,19,100000000,1.90000000e-07
2,1,5247,11,34,6,6,18,100000000,1.80000000e-07
2,1,5346,11,34,6,6,18,100000000,1.80000000e-07
2,1,5445,11,34,6,6,14,100000000,1.40000000e-07
2,1,5544,11,34,6,6,3,100000000,3.00000000e-08
2,1,5643,11,34,6,6,10,100000000,1.00000000e-07
2,1,5742,11,34,6,6,6,100000000,6.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_35_th1_6_th2_6.csv <==
2,1,440,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,35,6,6,10000000,10000000,1.00000000e+00
2,1,1243,11,35,6,6,9999943,10000000,9.99994300e-01
2,1,1342,11,35,6,6,9997736,10000000,9.99773600e-01
2,1,1441,11,35,6,6,9965275,10000000,9.96527500e-01
2,1,1540,11,35,6,6,9740589,10000000,9.74058900e-01
2,1,1650,11,35,6,6,8866086,10000000,8.86608600e-01
2,1,1749,11,35,6,6,7278141,10000000,7.27814100e-01
2,1,1848,11,35,6,6,5279134,10000000,5.27913400e-01
2,1,1947,11,35,6,6,3435752,10000000,3.43575200e-01
2,1,2046,11,35,6,6,2049985,10000000,2.04998500e-01
2,1,2145,11,35,6,6,1174480,10000000,1.17448000e-01
2,1,2244,11,35,6,6,672101,10000000,6.72101000e-02
2,1,2343,11,35,6,6,378595,10000000,3.78595000e-02
2,1,2442,11,35,6,6,200787,10000000,2.00787000e-02
2,1,2541,11,35,6,6,114524,10000000,1.14524000e-02
2,1,2640,11,35,6,6,62693,10000000,6.26930000e-03
2,1,2750,11,35,6,6,32275,10000000,3.22750000e-03
2,1,2849,11,35,6,6,20524,10000000,2.05240000e-03
2,1,2948,11,35,6,6,11258,10000000,1.12580000e-03
2,1,3047,11,35,6,6,7007,10000000,7.00700000e-04
2,1,3146,11,35,6,6,4350,10000000,4.35000000e-04
2,1,3245,11,35,6,6,2918,10000000,2.91800000e-04
2,1,3344,11,35,6,6,1770,10000000,1.77000000e-04
2,1,3443,11,35,6,6,1111,10000000,1.11100000e-04
2,1,3542,11,35,6,6,778,10000000,7.78000000e-05
2,1,3641,11,35,6,6,612,10000000,6.12000000e-05
2,1,3740,11,35,6,6,340,10000000,3.40000000e-05
2,1,3850,11,35,6,6,195,10000000,1.95000000e-05
2,1,3949,11,35,6,6,146,10000000,1.46000000e-05
2,1,4048,11,35,6,6,159,10000000,1.59000000e-05
2,1,4147,11,35,6,6,133,20000000,6.65000000e-06
2,1,4246,11,35,6,6,132,20000000,6.60000000e-06
2,1,4345,11,35,6,6,114,30000000,3.80000000e-06
2,1,4444,11,35,6,6,119,50000000,2.38000000e-06
2,1,4543,11,35,6,6,120,40000000,3.00000000e-06
2,1,4642,11,35,6,6,119,70000000,1.70000000e-06
2,1,4741,11,35,6,6,93,100000000,9.30000000e-07
2,1,4840,11,35,6,6,89,100000000,8.90000000e-07
2,1,4950,11,35,6,6,107,80000000,1.33750000e-06
2,1,5049,11,35,6,6,47,100000000,4.70000000e-07
2,1,5148,11,35,6,6,30,100000000,3.00000000e-07
2,1,5247,11,35,6,6,20,100000000,2.00000000e-07
2,1,5346,11,35,6,6,18,100000000,1.80000000e-07
2,1,5445,11,35,6,6,14,100000000,1.40000000e-07
2,1,5544,11,35,6,6,21,100000000,2.10000000e-07
2,1,5643,11,35,6,6,9,100000000,9.00000000e-08
2,1,5742,11,35,6,6,6,100000000,6.00000000e-08


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_36_th1_6_th2_6.csv <==
2,1,440,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,36,6,6,10000000,10000000,1.00000000e+00
2,1,1243,11,36,6,6,9999994,10000000,9.99999400e-01
2,1,1342,11,36,6,6,9999546,10000000,9.99954600e-01
2,1,1441,11,36,6,6,9989729,10000000,9.98972900e-01
2,1,1540,11,36,6,6,9893542,10000000,9.89354200e-01
2,1,1650,11,36,6,6,9387284,10000000,9.38728400e-01
2,1,1749,11,36,6,6,8209775,10000000,8.20977500e-01
2,1,1848,11,36,6,6,6401832,10000000,6.40183200e-01
2,1,1947,11,36,6,6,4453940,10000000,4.45394000e-01
2,1,2046,11,36,6,6,2808842,10000000,2.80884200e-01
2,1,2145,11,36,6,6,1668680,10000000,1.66868000e-01
2,1,2244,11,36,6,6,977352,10000000,9.77352000e-02
2,1,2343,11,36,6,6,561735,10000000,5.61735000e-02
2,1,2442,11,36,6,6,303850,10000000,3.03850000e-02
2,1,2541,11,36,6,6,174374,10000000,1.74374000e-02
2,1,2640,11,36,6,6,95923,10000000,9.59230000e-03
2,1,2750,11,36,6,6,49716,10000000,4.97160000e-03
2,1,2849,11,36,6,6,31325,10000000,3.13250000e-03
2,1,2948,11,36,6,6,17160,10000000,1.71600000e-03
2,1,3047,11,36,6,6,11000,10000000,1.10000000e-03
2,1,3146,11,36,6,6,6650,10000000,6.65000000e-04
2,1,3245,11,36,6,6,4276,10000000,4.27600000e-04
2,1,3344,11,36,6,6,2678,10000000,2.67800000e-04
2,1,3443,11,36,6,6,1733,10000000,1.73300000e-04
2,1,3542,11,36,6,6,1150,10000000,1.15000000e-04
2,1,3641,11,36,6,6,914,10000000,9.14000000e-05
2,1,3740,11,36,6,6,508,10000000,5.08000000e-05
2,1,3850,11,36,6,6,292,10000000,2.92000000e-05
2,1,3949,11,36,6,6,211,10000000,2.11000000e-05
2,1,4048,11,36,6,6,219,10000000,2.19000000e-05
2,1,4147,11,36,6,6,192,20000000,9.60000000e-06
2,1,4246,11,36,6,6,104,10000000,1.04000000e-05
2,1,4345,11,36,6,6,108,20000000,5.40000000e-06
2,1,4444,11,36,6,6,112,30000000,3.73333333e-06
2,1,4543,11,36,6,6,106,20000000,5.30000000e-06
2,1,4642,11,36,6,6,102,50000000,2.04000000e-06
2,1,4741,11,36,6,6,103,70000000,1.47142857e-06
2,1,4840,11,36,6,6,111,100000000,1.11000000e-06
2,1,4950,11,36,6,6,111,80000000,1.38750000e-06
2,1,5049,11,36,6,6,59,100000000,5.90000000e-07
2,1,5148,11,36,6,6,45,100000000,4.50000000e-07
2,1,5247,11,36,6,6,31,100000000,3.10000000e-07
2,1,5346,11,36,6,6,31,100000000,3.10000000e-07
2,1,5445,11,36,6,6,10,100000000,1.00000000e-07
2,1,5544,11,36,6,6,18,100000000,1.80000000e-07
2,1,5643,11,36,6,6,8,100000000,8.00000000e-08
2,1,5742,11,36,6,6,13,100000000,1.30000000e-07


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_37_th1_6_th2_6.csv <==
2,1,440,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,37,6,6,10000000,10000000,1.00000000e+00
2,1,1243,11,37,6,6,9999999,10000000,9.99999900e-01
2,1,1342,11,37,6,6,9999899,10000000,9.99989900e-01
2,1,1441,11,37,6,6,9997177,10000000,9.99717700e-01
2,1,1540,11,37,6,6,9961337,10000000,9.96133700e-01
2,1,1650,11,37,6,6,9701715,10000000,9.70171500e-01
2,1,1749,11,37,6,6,8921152,10000000,8.92115200e-01
2,1,1848,11,37,6,6,7442651,10000000,7.44265100e-01
2,1,1947,11,37,6,6,5543212,10000000,5.54321200e-01
2,1,2046,11,37,6,6,3706623,10000000,3.70662300e-01
2,1,2145,11,37,6,6,2305110,10000000,2.30511000e-01
2,1,2244,11,37,6,6,1392053,10000000,1.39205300e-01
2,1,2343,11,37,6,6,816869,10000000,8.16869000e-02
2,1,2442,11,37,6,6,450444,10000000,4.50444000e-02
2,1,2541,11,37,6,6,261155,10000000,2.61155000e-02
2,1,2640,11,37,6,6,145043,10000000,1.45043000e-02
2,1,2750,11,37,6,6,74933,10000000,7.49330000e-03
2,1,2849,11,37,6,6,47393,10000000,4.73930000e-03
2,1,2948,11,37,6,6,26453,10000000,2.64530000e-03
2,1,3047,11,37,6,6,16545,10000000,1.65450000e-03
2,1,3146,11,37,6,6,10025,10000000,1.00250000e-03
2,1,3245,11,37,6,6,6349,10000000,6.34900000e-04
2,1,3344,11,37,6,6,3983,10000000,3.98300000e-04
2,1,3443,11,37,6,6,2468,10000000,2.46800000e-04
2,1,3542,11,37,6,6,1690,10000000,1.69000000e-04
2,1,3641,11,37,6,6,1203,10000000,1.20300000e-04
2,1,3740,11,37,6,6,697,10000000,6.97000000e-05
2,1,3850,11,37,6,6,396,10000000,3.96000000e-05
2,1,3949,11,37,6,6,313,10000000,3.13000000e-05
2,1,4048,11,37,6,6,299,10000000,2.99000000e-05
2,1,4147,11,37,6,6,157,10000000,1.57000000e-05
2,1,4246,11,37,6,6,150,10000000,1.50000000e-05
2,1,4345,11,37,6,6,157,20000000,7.85000000e-06
2,1,4444,11,37,6,6,145,30000000,4.83333333e-06
2,1,4543,11,37,6,6,136,20000000,6.80000000e-06
2,1,4642,11,37,6,6,104,30000000,3.46666667e-06
2,1,4741,11,37,6,6,108,50000000,2.16000000e-06
2,1,4840,11,37,6,6,111,70000000,1.58571429e-06
2,1,4950,11,37,6,6,120,50000000,2.40000000e-06
2,1,5049,11,37,6,6,75,100000000,7.50000000e-07
2,1,5148,11,37,6,6,45,100000000,4.50000000e-07
2,1,5247,11,37,6,6,34,100000000,3.40000000e-07
2,1,5346,11,37,6,6,35,100000000,3.50000000e-07
2,1,5445,11,37,6,6,35,100000000,3.50000000e-07
2,1,5544,11,37,6,6,16,100000000,1.60000000e-07
2,1,5643,11,37,6,6,21,100000000,2.10000000e-07
2,1,5742,11,37,6,6,17,100000000,1.70000000e-07


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_38_th1_6_th2_6.csv <==
2,1,440,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,1243,11,38,6,6,10000000,10000000,1.00000000e+00
2,1,1342,11,38,6,6,9999984,10000000,9.99998400e-01
2,1,1441,11,38,6,6,9999293,10000000,9.99929300e-01
2,1,1540,11,38,6,6,9987239,10000000,9.98723900e-01
2,1,1650,11,38,6,6,9870334,10000000,9.87033400e-01
2,1,1749,11,38,6,6,9409270,10000000,9.40927000e-01
2,1,1848,11,38,6,6,8312665,10000000,8.31266500e-01
2,1,1947,11,38,6,6,6619225,10000000,6.61922500e-01
2,1,2046,11,38,6,6,4712688,10000000,4.71268800e-01
2,1,2145,11,38,6,6,3084528,10000000,3.08452800e-01
2,1,2244,11,38,6,6,1928455,10000000,1.92845500e-01
2,1,2343,11,38,6,6,1161321,10000000,1.16132100e-01
2,1,2442,11,38,6,6,655550,10000000,6.55550000e-02
2,1,2541,11,38,6,6,385488,10000000,3.85488000e-02
2,1,2640,11,38,6,6,215925,10000000,2.15925000e-02
2,1,2750,11,38,6,6,112476,10000000,1.12476000e-02
2,1,2849,11,38,6,6,70486,10000000,7.04860000e-03
2,1,2948,11,38,6,6,39911,10000000,3.99110000e-03
2,1,3047,11,38,6,6,24923,10000000,2.49230000e-03
2,1,3146,11,38,6,6,14993,10000000,1.49930000e-03
2,1,3245,11,38,6,6,9549,10000000,9.54900000e-04
2,1,3344,11,38,6,6,5934,10000000,5.93400000e-04
2,1,3443,11,38,6,6,3826,10000000,3.82600000e-04
2,1,3542,11,38,6,6,2454,10000000,2.45400000e-04
2,1,3641,11,38,6,6,1852,10000000,1.85200000e-04
2,1,3740,11,38,6,6,1055,10000000,1.05500000e-04
2,1,3850,11,38,6,6,639,10000000,6.39000000e-05
2,1,3949,11,38,6,6,464,10000000,4.64000000e-05
2,1,4048,11,38,6,6,392,10000000,3.92000000e-05
2,1,4147,11,38,6,6,202,10000000,2.02000000e-05
2,1,4246,11,38,6,6,169,10000000,1.69000000e-05
2,1,4345,11,38,6,6,124,10000000,1.24000000e-05
2,1,4444,11,38,6,6,157,20000000,7.85000000e-06
2,1,4543,11,38,6,6,196,20000000,9.80000000e-06
2,1,4642,11,38,6,6,125,30000000,4.16666667e-06
2,1,4741,11,38,6,6,118,40000000,2.95000000e-06
2,1,4840,11,38,6,6,123,50000000,2.46000000e-06
2,1,4950,11,38,6,6,112,40000000,2.80000000e-06
2,1,5049,11,38,6,6,102,90000000,1.13333333e-06
2,1,5148,11,38,6,6,76,100000000,7.60000000e-07
2,1,5247,11,38,6,6,67,100000000,6.70000000e-07
2,1,5346,11,38,6,6,52,100000000,5.20000000e-07
2,1,5445,11,38,6,6,35,100000000,3.50000000e-07
2,1,5544,11,38,6,6,36,100000000,3.60000000e-07
2,1,5643,11,38,6,6,18,100000000,1.80000000e-07
2,1,5742,11,38,6,6,25,100000000,2.50000000e-07


==> data/10m8_error_sweep_LEDA_spec_regular_codes/results_QC_0_v_11_t_39_th1_6_th2_6.csv <==
2,1,440,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,550,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,649,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,748,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,847,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,946,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,1045,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,1144,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,1243,11,39,6,6,10000000,10000000,1.00000000e+00
2,1,1342,11,39,6,6,9999998,10000000,9.99999800e-01
2,1,1441,11,39,6,6,9999867,10000000,9.99986700e-01
2,1,1540,11,39,6,6,9996497,10000000,9.99649700e-01
2,1,1650,11,39,6,6,9949222,10000000,9.94922200e-01
2,1,1749,11,39,6,6,9706289,10000000,9.70628900e-01
2,1,1848,11,39,6,6,8976538,10000000,8.97653800e-01
2,1,1947,11,39,6,6,7597600,10000000,7.59760000e-01
2,1,2046,11,39,6,6,5767510,10000000,5.76751000e-01
2,1,2145,11,39,6,6,3987834,10000000,3.98783400e-01
2,1,2244,11,39,6,6,2599865,10000000,2.59986500e-01
2,1,2343,11,39,6,6,1616894,10000000,1.61689400e-01
2,1,2442,11,39,6,6,935834,10000000,9.35834000e-02
2,1,2541,11,39,6,6,557335,10000000,5.57335000e-02
2,1,2640,11,39,6,6,317419,10000000,3.17419000e-02
2,1,2750,11,39,6,6,167852,10000000,1.67852000e-02
2,1,2849,11,39,6,6,104106,10000000,1.04106000e-02
2,1,2948,11,39,6,6,59419,10000000,5.94190000e-03
2,1,3047,11,39,6,6,36881,10000000,3.68810000e-03
2,1,3146,11,39,6,6,22657,10000000,2.26570000e-03
2,1,3245,11,39,6,6,14179,10000000,1.41790000e-03
2,1,3344,11,39,6,6,8658,10000000,8.65800000e-04
2,1,3443,11,39,6,6,5635,10000000,5.63500000e-04
2,1,3542,11,39,6,6,3685,10000000,3.68500000e-04
2,1,3641,11,39,6,6,2564,10000000,2.56400000e-04
2,1,3740,11,39,6,6,1551,10000000,1.55100000e-04
2,1,3850,11,39,6,6,925,10000000,9.25000000e-05
2,1,3949,11,39,6,6,667,10000000,6.67000000e-05
2,1,4048,11,39,6,6,590,10000000,5.90000000e-05
2,1,4147,11,39,6,6,305,10000000,3.05000000e-05
2,1,4246,11,39,6,6,288,10000000,2.88000000e-05
2,1,4345,11,39,6,6,173,10000000,1.73000000e-05
2,1,4444,11,39,6,6,123,10000000,1.23000000e-05
2,1,4543,11,39,6,6,120,10000000,1.20000000e-05
2,1,4642,11,39,6,6,133,20000000,6.65000000e-06
2,1,4741,11,39,6,6,135,30000000,4.50000000e-06
2,1,4840,11,39,6,6,111,30000000,3.70000000e-06
2,1,4950,11,39,6,6,121,40000000,3.02500000e-06
2,1,5049,11,39,6,6,107,60000000,1.78333333e-06
2,1,5148,11,39,6,6,103,80000000,1.28750000e-06
2,1,5247,11,39,6,6,85,100000000,8.50000000e-07
2,1,5346,11,39,6,6,66,100000000,6.60000000e-07
2,1,5445,11,39,6,6,66,100000000,6.60000000e-07
2,1,5544,11,39,6,6,37,100000000,3.70000000e-07
2,1,5643,11,39,6,6,26,100000000,2.60000000e-07
2,1,5742,11,39,6,6,29,100000000,2.90000000e-07


==> data/2_350_15_10e3_cols.csv <==
x,tot,count,sim,hyperg,exact
0,1400000,733380,5.23842857e-01,5.11266682e-01,5.22841872e-01
1,1400000,493438,3.52455714e-01,3.58364496e-01,3.53733267e-01
2,1400000,146088,1.04348571e-01,1.09067455e-01,1.03914025e-01
3,1400000,24218,1.72985714e-02,1.90220846e-02,1.74930345e-02
4,1400000,2659,1.89928571e-03,2.11356495e-03,1.87607718e-03
5,1400000,206,1.47142857e-04,1.57379298e-04,1.34837523e-04
6,1400000,11,7.85714286e-06,8.04597639e-06,6.65380353e-06
7,1400000,0,0.00000000e+00,2.84720003e-07,2.27267460e-07
8,1400000,0,0.00000000e+00,6.94439032e-09,5.35034096e-09
9,1400000,0,0.00000000e+00,1.14918989e-10,8.54608464e-11
10,1400000,0,0.00000000e+00,1.25366170e-12,8.99878362e-13

==> data/2_350_15_10e3_rows.csv <==
x,tot,count,sim,hyperg,exact
0,700000,216220,3.08885714e-01,2.85167382e-01,3.10092679e-01
1,700000,265968,3.79954286e-01,3.73560387e-01,3.77999232e-01
2,700000,148487,2.12124286e-01,2.27738214e-01,2.14439333e-01
3,700000,54005,7.71500000e-02,8.59322764e-02,7.52945064e-02
4,700000,12547,1.79242857e-02,2.25155887e-02,1.83581417e-02
5,700000,2306,3.29428571e-03,4.35673156e-03,3.30555698e-03
6,700000,412,5.88571429e-04,6.46439304e-04,4.56404625e-04
7,700000,55,7.85714286e-05,7.53894162e-05,4.95303161e-05
8,700000,0,0.00000000e+00,7.02782693e-06,4.29655340e-06
9,700000,0,0.00000000e+00,5.29790030e-07,3.01398699e-07
10,700000,0,0.00000000e+00,3.25523828e-08,1.72329177e-08

==> data/2_4801_45_10e3_cols.csv <==
x,tot,count,sim,hyperg,exact
0,19204000,12606498,6.56451677e-01,6.53286464e-01,6.56384395e-01
1,19204000,5354730,2.78834097e-01,2.80752353e-01,2.78920112e-01
2,19204000,1087902,5.66497605e-02,5.76635430e-02,5.66447397e-02
3,19204000,141054,7.34503228e-03,7.53923710e-03,7.32297415e-03
4,19204000,12830,6.68089981e-04,7.05154519e-04,6.77245660e-04
5,19204000,936,4.87398459e-05,5.02699214e-05,4.77388530e-05
6,19204000,46,2.39533431e-06,2.84191486e-06,2.66855817e-06
7,19204000,4,2.08289940e-07,1.30883319e-07,1.21521116e-07
8,19204000,0,0.00000000e+00,5.00623842e-09,4.59600841e-09
9,19204000,0,0.00000000e+00,1.61335697e-10,1.46454119e-10
10,19204000,0,0.00000000e+00,4.42895706e-12,3.97534139e-12

==> data/2_4801_45_10e3_rows.csv <==
x,tot,count,sim,hyperg,exact
0,9602000,4249289,4.42542075e-01,4.34870944e-01,4.42994107e-01
1,9602000,3501397,3.64652885e-01,3.65514935e-01,3.63991736e-01
2,9602000,1403650,1.46183087e-01,1.50161679e-01,1.46182152e-01
3,9602000,365261,3.80400958e-02,4.01928620e-02,3.82501378e-02
4,9602000,70867,7.38044157e-03,7.88337773e-03,7.33407330e-03
5,9602000,10124,1.05436367e-03,1.20826059e-03,1.09885998e-03
6,9602000,1296,1.34971881e-04,1.50696198e-04,1.33977812e-04
7,9602000,116,1.20808165e-05,1.57271036e-05,1.36687302e-05
8,9602000,0,0.00000000e+00,1.40161495e-06,1.19084979e-06
9,9602000,0,0.00000000e+00,1.08330926e-07,8.99765956e-08
10,9602000,0,0.00000000e+00,7.34991973e-09,5.96772132e-09

==> data/4_13397_83_10e3_cols.csv <==
x,tot,count,sim,hyperg,exact
0,214352000,127975984,5.97036575e-01,5.96062837e-01,5.96992531e-01
1,214352000,66405722,3.09797539e-01,3.10329269e-01,3.09871294e-01
2,214352000,16827806,7.85054770e-02,7.88428173e-02,7.84878616e-02
3,214352000,2775630,1.29489345e-02,1.30292611e-02,1.29312916e-02
4,214352000,333230,1.55459245e-03,1.57512790e-03,1.55854626e-03
5,214352000,31076,1.44976487e-04,1.48539940e-04,1.46530784e-04
6,214352000,2394,1.11685452e-05,1.13786733e-05,1.11907453e-05
7,214352000,152,7.09113981e-07,7.28035680e-07,7.13841515e-07
8,214352000,6,2.79913413e-08,3.97040381e-08,3.88119598e-08
9,214352000,0,0.00000000e+00,1.87424651e-09,1.82658278e-09
10,214352000,0,0.00000000e+00,7.75120754e-11,7.53119286e-11

==> data/4_13397_83_10e3_rows.csv <==
x,tot,count,sim,hyperg,exact
0,53588000,7023209,1.31059360e-01,1.27805501e-01,1.31012955e-01
1,53588000,14362636,2.68019631e-01,2.64567481e-01,2.67919483e-01
2,53588000,14575230,2.71986825e-01,2.72180538e-01,2.72287711e-01
3,53588000,9819738,1.83245092e-01,1.85541954e-01,1.83364914e-01
4,53588000,4948845,9.23498731e-02,9.42835948e-02,9.20477940e-02
5,53588000,1970335,3.67682130e-02,3.80942774e-02,3.67400829e-02
6,53588000,652057,1.21679667e-02,1.27477515e-02,1.21455482e-02
7,53588000,179017,3.34061730e-03,3.63399201e-03,3.42035071e-03
8,53588000,44976,8.39292379e-04,9.00860393e-04,8.37620511e-04
9,53588000,9374,1.74927223e-04,1.97281025e-04,1.81208375e-04
10,53588000,2016,3.76203628e-05,3.86415147e-05,3.50630935e-05
11,53588000,519,9.68500411e-06,6.83786307e-06,6.12942348e-06
12,53588000,48,8.95722923e-07,1.10224918e-06,9.76072669e-07
13,53588000,0,0.00000000e+00,1.62985988e-07,1.42579069e-07
14,53588000,0,0.00000000e+00,2.22382567e-08,1.92180530e-08
15,53588000,0,0.00000000e+00,2.81412943e-09,2.40245828e-09

==> data/cat_2_4801_45_25_25.csv <==
t,s00,s01,s10,s11,m00,m01,m10,m11
50,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.04E-14,7.58E-10,2.54E-11,6.09E-10
51,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.96E-13,4.45E-09,1.59E-10,3.47E-09
52,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.74E-12,2.43E-08,9.32E-10,1.88E-08
53,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.42E-11,1.22E-07,5.09E-09,9.53E-08
54,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.06E-10,5.62E-07,2.57E-08,4.49E-07
55,0.00E+00,1.73E-06,0.00E+00,0.00E+00,7.11E-10,2.36E-06,1.19E-07,1.95E-06
56,0.00E+00,1.00E-05,1.84E-07,3.01E-06,4.31E-09,9.05E-06,5.03E-07,7.74E-06
57,1.45E-08,3.10E-05,1.01E-06,1.25E-05,2.34E-08,3.15E-05,1.94E-06,2.80E-05
58,7.14E-08,1.17E-04,3.22E-06,4.61E-05,1.14E-07,9.97E-05,6.85E-06,9.21E-05
59,2.72E-07,2.89E-04,1.08E-05,1.21E-04,5.02E-07,2.87E-04,2.20E-05,2.75E-04
60,1.30E-06,8.35E-04,3.91E-05,3.67E-04,1.97E-06,7.55E-04,6.44E-05,7.50E-04
61,4.80E-06,2.08E-03,9.97E-05,1.05E-03,7.00E-06,1.81E-03,1.73E-04,1.86E-03
62,1.68E-05,4.71E-03,2.93E-04,3.20E-03,2.24E-05,4.00E-03,4.24E-04,4.21E-03
63,4.64E-05,9.67E-03,6.31E-04,5.42E-03,6.46E-05,8.12E-03,9.57E-04,8.75E-03
64,1.37E-04,1.77E-02,1.47E-03,1.13E-02,1.69E-04,1.52E-02,1.99E-03,1.68E-02
65,3.54E-04,3.21E-02,3.03E-03,2.38E-02,4.00E-04,2.65E-02,3.83E-03,2.96E-02
66,8.02E-04,5.19E-02,5.54E-03,3.90E-02,8.63E-04,4.30E-02,6.82E-03,4.86E-02
67,1.64E-03,7.75E-02,9.81E-03,6.35E-02,1.67E-03,6.49E-02,1.12E-02,7.39E-02
68,2.89E-03,1.13E-01,1.65E-02,9.45E-02,2.97E-03,9.15E-02,1.71E-02,1.05E-01
69,5.06E-03,1.55E-01,2.39E-02,1.38E-01,4.70E-03,1.19E-01,2.39E-02,1.38E-01
70,8.20E-03,2.05E-01,3.78E-02,1.87E-01,6.89E-03,1.46E-01,3.12E-02,1.69E-01

==> data/cat_2_4801_45_27_27.csv <==
t,s00,s01,s10,s11,m00,m01,m10,m11
60,0.00E+00,7.70E-06,0.00E+00,1.55E-05,1.59E-13,1.04E-05,7.99E-11,4.01E-05
61,0.00E+00,1.30E-05,0.00E+00,3.70E-05,6.51E-13,2.39E-05,2.97E-10,8.63E-05
62,0.00E+00,3.32E-05,0.00E+00,9.30E-05,2.60E-12,5.32E-05,1.07E-09,1.82E-04
63,0.00E+00,4.73E-05,0.00E+00,2.05E-04,1.02E-11,1.15E-04,3.75E-09,3.73E-04
64,0.00E+00,1.37E-04,0.00E+00,4.39E-04,3.88E-11,2.39E-04,1.27E-08,7.46E-04
65,0.00E+00,2.74E-04,0.00E+00,9.05E-04,1.43E-10,4.82E-04,4.11E-08,1.45E-03
66,0.00E+00,5.60E-04,0.00E+00,1.79E-03,5.10E-10,9.39E-04,1.28E-07,2.71E-03
67,0.00E+00,1.12E-03,0.00E+00,3.40E-03,1.75E-09,1.76E-03,3.79E-07,4.92E-03
68,3.15E-09,2.19E-03,1.91E-07,6.08E-03,5.73E-09,3.19E-03,1.07E-06,8.60E-03
69,1.26E-08,4.05E-03,9.53E-07,1.08E-02,1.79E-08,5.55E-03,2.87E-06,1.45E-02
70,2.21E-08,7.18E-03,3.25E-06,1.85E-02,5.34E-08,9.30E-03,7.30E-06,2.35E-02
71,6.41E-08,1.23E-02,5.55E-06,2.98E-02,1.51E-07,1.50E-02,1.76E-05,3.66E-02
72,2.07E-07,2.00E-02,1.67E-05,4.64E-02,4.05E-07,2.33E-02,4.01E-05,5.50E-02
73,6.21E-07,3.11E-02,4.23E-05,6.92E-02,1.03E-06,3.48E-02,8.68E-05,7.95E-02
74,1.49E-06,4.66E-02,8.73E-05,9.86E-02,2.48E-06,5.01E-02,1.78E-04,1.11E-01
75,3.93E-06,6.62E-02,1.95E-04,1.36E-01,5.66E-06,6.98E-02,3.47E-04,1.49E-01
76,8.75E-06,9.17E-02,3.77E-04,1.81E-01,1.23E-05,9.39E-02,6.42E-04,1.94E-01
77,1.93E-05,1.23E-01,7.47E-04,2.33E-01,2.53E-05,1.23E-01,1.13E-03,2.45E-01
78,4.03E-05,1.58E-01,1.38E-03,2.90E-01,4.95E-05,1.56E-01,1.91E-03,3.00E-01
79,7.92E-05,1.98E-01,2.29E-03,3.50E-01,9.26E-05,1.92E-01,3.07E-03,3.57E-01
80,1.46E-04,2.39E-01,3.76E-03,4.10E-01,1.65E-04,2.31E-01,4.73E-03,4.16E-01

==> data/d_1it_2_1100_11_18_6.csv <==
num_err,occurrences,tot_decodings,prob
0,7539643,1000000000,7.53964300e-03
1,34316844,1000000000,3.43168440e-02
2,80183753,1000000000,8.01837530e-02
3,128541266,1000000000,1.28541266e-01
4,158961041,1000000000,1.58961041e-01
5,161840375,1000000000,1.61840375e-01
6,141226602,1000000000,1.41226602e-01
7,108596094,1000000000,1.08596094e-01
8,75048779,1000000000,7.50487790e-02
9,47306336,1000000000,4.73063360e-02
10,27507510,1000000000,2.75075100e-02
11,14900181,1000000000,1.49001810e-02
12,7563044,1000000000,7.56304400e-03
13,3626235,1000000000,3.62623500e-03
14,1647728,1000000000,1.64772800e-03
15,713554,1000000000,7.13554000e-04
16,294907,1000000000,2.94907000e-04
17,116858,1000000000,1.16858000e-04
18,44632,1000000000,4.46320000e-05
19,15941,1000000000,1.59410000e-05
20,5706,1000000000,5.70600000e-06
21,1982,1000000000,1.98200000e-06
22,688,1000000000,6.88000000e-07
23,207,1000000000,2.07000000e-07
24,60,1000000000,6.00000000e-08
25,19,1000000000,1.90000000e-08
26,10,1000000000,1.00000000e-08
27,4,1000000000,4.00000000e-09
28,0,1000000000,0.00000000e+00
29,0,1000000000,0.00000000e+00
30,1,1000000000,1.00000000e-09
31,0,1000000000,0.00000000e+00
32,0,1000000000,0.00000000e+00
33,0,1000000000,0.00000000e+00
34,0,1000000000,0.00000000e+00
35,0,1000000000,0.00000000e+00
36,0,1000000000,0.00000000e+00
37,0,1000000000,0.00000000e+00
38,0,1000000000,0.00000000e+00
39,0,1000000000,0.00000000e+00
40,0,1000000000,0.00000000e+00
41,0,1000000000,0.00000000e+00
42,0,1000000000,0.00000000e+00
43,0,1000000000,0.00000000e+00
44,0,1000000000,0.00000000e+00
45,0,1000000000,0.00000000e+00
46,0,1000000000,0.00000000e+00
47,0,1000000000,0.00000000e+00
48,0,1000000000,0.00000000e+00
49,0,1000000000,0.00000000e+00
50,0,1000000000,0.00000000e+00
51,0,1000000000,0.00000000e+00
52,0,1000000000,0.00000000e+00
53,0,1000000000,0.00000000e+00
54,0,1000000000,0.00000000e+00
55,0,1000000000,0.00000000e+00
56,0,1000000000,0.00000000e+00
57,0,1000000000,0.00000000e+00
58,0,1000000000,0.00000000e+00
59,0,1000000000,0.00000000e+00
60,0,1000000000,0.00000000e+00
61,0,1000000000,0.00000000e+00
62,0,1000000000,0.00000000e+00
63,0,1000000000,0.00000000e+00
64,0,1000000000,0.00000000e+00
65,0,1000000000,0.00000000e+00
66,0,1000000000,0.00000000e+00
67,0,1000000000,0.00000000e+00
68,0,1000000000,0.00000000e+00
69,0,1000000000,0.00000000e+00
70,0,1000000000,0.00000000e+00
71,0,1000000000,0.00000000e+00
72,0,1000000000,0.00000000e+00
73,0,1000000000,0.00000000e+00
74,0,1000000000,0.00000000e+00
75,0,1000000000,0.00000000e+00
76,0,1000000000,0.00000000e+00
77,0,1000000000,0.00000000e+00
78,0,1000000000,0.00000000e+00
79,0,1000000000,0.00000000e+00
80,0,1000000000,0.00000000e+00
81,0,1000000000,0.00000000e+00
82,0,1000000000,0.00000000e+00
83,0,1000000000,0.00000000e+00
84,0,1000000000,0.00000000e+00
85,0,1000000000,0.00000000e+00
86,0,1000000000,0.00000000e+00
87,0,1000000000,0.00000000e+00
88,0,1000000000,0.00000000e+00
89,0,1000000000,0.00000000e+00
90,0,1000000000,0.00000000e+00
91,0,1000000000,0.00000000e+00
92,0,1000000000,0.00000000e+00
93,0,1000000000,0.00000000e+00
94,0,1000000000,0.00000000e+00
95,0,1000000000,0.00000000e+00
96,0,1000000000,0.00000000e+00
97,0,1000000000,0.00000000e+00
98,0,1000000000,0.00000000e+00
99,0,1000000000,0.00000000e+00
100,0,1000000000,0.00000000e+00
101,0,1000000000,0.00000000e+00
102,0,1000000000,0.00000000e+00
103,0,1000000000,0.00000000e+00
104,0,1000000000,0.00000000e+00
105,0,1000000000,0.00000000e+00
106,0,1000000000,0.00000000e+00
107,0,1000000000,0.00000000e+00
108,0,1000000000,0.00000000e+00
109,0,1000000000,0.00000000e+00
110,0,1000000000,0.00000000e+00
111,0,1000000000,0.00000000e+00
112,0,1000000000,0.00000000e+00
113,0,1000000000,0.00000000e+00
114,0,1000000000,0.00000000e+00
115,0,1000000000,0.00000000e+00
116,0,1000000000,0.00000000e+00
117,0,1000000000,0.00000000e+00
118,0,1000000000,0.00000000e+00
119,0,1000000000,0.00000000e+00
120,0,1000000000,0.00000000e+00
121,0,1000000000,0.00000000e+00
122,0,1000000000,0.00000000e+00
123,0,1000000000,0.00000000e+00
124,0,1000000000,0.00000000e+00
125,0,1000000000,0.00000000e+00
126,0,1000000000,0.00000000e+00
127,0,1000000000,0.00000000e+00
128,0,1000000000,0.00000000e+00
129,0,1000000000,0.00000000e+00
130,0,1000000000,0.00000000e+00
131,0,1000000000,0.00000000e+00
132,0,1000000000,0.00000000e+00
133,0,1000000000,0.00000000e+00
134,0,1000000000,0.00000000e+00
135,0,1000000000,0.00000000e+00
136,0,1000000000,0.00000000e+00
137,0,1000000000,0.00000000e+00
138,0,1000000000,0.00000000e+00
139,0,1000000000,0.00000000e+00
140,0,1000000000,0.00000000e+00
141,0,1000000000,0.00000000e+00
142,0,1000000000,0.00000000e+00
143,0,1000000000,0.00000000e+00
144,0,1000000000,0.00000000e+00
145,0,1000000000,0.00000000e+00
146,0,1000000000,0.00000000e+00
147,0,1000000000,0.00000000e+00
148,0,1000000000,0.00000000e+00
149,0,1000000000,0.00000000e+00
150,0,1000000000,0.00000000e+00
151,0,1000000000,0.00000000e+00
152,0,1000000000,0.00000000e+00
153,0,1000000000,0.00000000e+00
154,0,1000000000,0.00000000e+00
155,0,1000000000,0.00000000e+00
156,0,1000000000,0.00000000e+00
157,0,1000000000,0.00000000e+00
158,0,1000000000,0.00000000e+00
159,0,1000000000,0.00000000e+00
160,0,1000000000,0.00000000e+00
161,0,1000000000,0.00000000e+00
162,0,1000000000,0.00000000e+00
163,0,1000000000,0.00000000e+00
164,0,1000000000,0.00000000e+00
165,0,1000000000,0.00000000e+00
166,0,1000000000,0.00000000e+00
167,0,1000000000,0.00000000e+00
168,0,1000000000,0.00000000e+00
169,0,1000000000,0.00000000e+00
170,0,1000000000,0.00000000e+00
171,0,1000000000,0.00000000e+00
172,0,1000000000,0.00000000e+00
173,0,1000000000,0.00000000e+00
174,0,1000000000,0.00000000e+00
175,0,1000000000,0.00000000e+00
176,0,1000000000,0.00000000e+00
177,0,1000000000,0.00000000e+00
178,0,1000000000,0.00000000e+00
179,0,1000000000,0.00000000e+00
180,0,1000000000,0.00000000e+00
181,0,1000000000,0.00000000e+00
182,0,1000000000,0.00000000e+00
183,0,1000000000,0.00000000e+00
184,0,1000000000,0.00000000e+00
185,0,1000000000,0.00000000e+00
186,0,1000000000,0.00000000e+00
187,0,1000000000,0.00000000e+00
188,0,1000000000,0.00000000e+00
189,0,1000000000,0.00000000e+00
190,0,1000000000,0.00000000e+00
191,0,1000000000,0.00000000e+00
192,0,1000000000,0.00000000e+00
193,0,1000000000,0.00000000e+00
194,0,1000000000,0.00000000e+00
195,0,1000000000,0.00000000e+00
196,0,1000000000,0.00000000e+00
197,0,1000000000,0.00000000e+00
198,0,1000000000,0.00000000e+00
199,0,1000000000,0.00000000e+00
200,0,1000000000,0.00000000e+00
201,0,1000000000,0.00000000e+00
202,0,1000000000,0.00000000e+00
203,0,1000000000,0.00000000e+00
204,0,1000000000,0.00000000e+00
205,0,1000000000,0.00000000e+00
206,0,1000000000,0.00000000e+00
207,0,1000000000,0.00000000e+00
208,0,1000000000,0.00000000e+00
209,0,1000000000,0.00000000e+00
210,0,1000000000,0.00000000e+00
211,0,1000000000,0.00000000e+00
212,0,1000000000,0.00000000e+00
213,0,1000000000,0.00000000e+00
214,0,1000000000,0.00000000e+00
215,0,1000000000,0.00000000e+00
216,0,1000000000,0.00000000e+00
217,0,1000000000,0.00000000e+00
218,0,1000000000,0.00000000e+00
219,0,1000000000,0.00000000e+00
220,0,1000000000,0.00000000e+00
221,0,1000000000,0.00000000e+00
222,0,1000000000,0.00000000e+00
223,0,1000000000,0.00000000e+00
224,0,1000000000,0.00000000e+00
225,0,1000000000,0.00000000e+00
226,0,1000000000,0.00000000e+00
227,0,1000000000,0.00000000e+00
228,0,1000000000,0.00000000e+00
229,0,1000000000,0.00000000e+00
230,0,1000000000,0.00000000e+00
231,0,1000000000,0.00000000e+00
232,0,1000000000,0.00000000e+00
233,0,1000000000,0.00000000e+00
234,0,1000000000,0.00000000e+00
235,0,1000000000,0.00000000e+00
236,0,1000000000,0.00000000e+00
237,0,1000000000,0.00000000e+00
238,0,1000000000,0.00000000e+00
239,0,1000000000,0.00000000e+00
240,0,1000000000,0.00000000e+00
241,0,1000000000,0.00000000e+00
242,0,1000000000,0.00000000e+00
243,0,1000000000,0.00000000e+00
244,0,1000000000,0.00000000e+00
245,0,1000000000,0.00000000e+00
246,0,1000000000,0.00000000e+00
247,0,1000000000,0.00000000e+00
248,0,1000000000,0.00000000e+00
249,0,1000000000,0.00000000e+00
250,0,1000000000,0.00000000e+00
251,0,1000000000,0.00000000e+00
252,0,1000000000,0.00000000e+00
253,0,1000000000,0.00000000e+00
254,0,1000000000,0.00000000e+00
255,0,1000000000,0.00000000e+00
256,0,1000000000,0.00000000e+00
257,0,1000000000,0.00000000e+00
258,0,1000000000,0.00000000e+00
259,0,1000000000,0.00000000e+00
260,0,1000000000,0.00000000e+00
261,0,1000000000,0.00000000e+00
262,0,1000000000,0.00000000e+00
263,0,1000000000,0.00000000e+00
264,0,1000000000,0.00000000e+00
265,0,1000000000,0.00000000e+00
266,0,1000000000,0.00000000e+00
267,0,1000000000,0.00000000e+00
268,0,1000000000,0.00000000e+00
269,0,1000000000,0.00000000e+00
270,0,1000000000,0.00000000e+00
271,0,1000000000,0.00000000e+00
272,0,1000000000,0.00000000e+00
273,0,1000000000,0.00000000e+00
274,0,1000000000,0.00000000e+00
275,0,1000000000,0.00000000e+00
276,0,1000000000,0.00000000e+00
277,0,1000000000,0.00000000e+00
278,0,1000000000,0.00000000e+00
279,0,1000000000,0.00000000e+00
280,0,1000000000,0.00000000e+00
281,0,1000000000,0.00000000e+00
282,0,1000000000,0.00000000e+00
283,0,1000000000,0.00000000e+00
284,0,1000000000,0.00000000e+00
285,0,1000000000,0.00000000e+00
286,0,1000000000,0.00000000e+00
287,0,1000000000,0.00000000e+00
288,0,1000000000,0.00000000e+00
289,0,1000000000,0.00000000e+00
290,0,1000000000,0.00000000e+00
291,0,1000000000,0.00000000e+00
292,0,1000000000,0.00000000e+00
293,0,1000000000,0.00000000e+00
294,0,1000000000,0.00000000e+00
295,0,1000000000,0.00000000e+00
296,0,1000000000,0.00000000e+00
297,0,1000000000,0.00000000e+00
298,0,1000000000,0.00000000e+00
299,0,1000000000,0.00000000e+00
300,0,1000000000,0.00000000e+00
301,0,1000000000,0.00000000e+00
302,0,1000000000,0.00000000e+00
303,0,1000000000,0.00000000e+00
304,0,1000000000,0.00000000e+00
305,0,1000000000,0.00000000e+00
306,0,1000000000,0.00000000e+00
307,0,1000000000,0.00000000e+00
308,0,1000000000,0.00000000e+00
309,0,1000000000,0.00000000e+00
310,0,1000000000,0.00000000e+00
311,0,1000000000,0.00000000e+00
312,0,1000000000,0.00000000e+00
313,0,1000000000,0.00000000e+00
314,0,1000000000,0.00000000e+00
315,0,1000000000,0.00000000e+00
316,0,1000000000,0.00000000e+00
317,0,1000000000,0.00000000e+00
318,0,1000000000,0.00000000e+00
319,0,1000000000,0.00000000e+00
320,0,1000000000,0.00000000e+00
321,0,1000000000,0.00000000e+00
322,0,1000000000,0.00000000e+00
323,0,1000000000,0.00000000e+00
324,0,1000000000,0.00000000e+00
325,0,1000000000,0.00000000e+00
326,0,1000000000,0.00000000e+00
327,0,1000000000,0.00000000e+00
328,0,1000000000,0.00000000e+00
329,0,1000000000,0.00000000e+00
330,0,1000000000,0.00000000e+00
331,0,1000000000,0.00000000e+00
332,0,1000000000,0.00000000e+00
333,0,1000000000,0.00000000e+00
334,0,1000000000,0.00000000e+00
335,0,1000000000,0.00000000e+00
336,0,1000000000,0.00000000e+00
337,0,1000000000,0.00000000e+00
338,0,1000000000,0.00000000e+00
339,0,1000000000,0.00000000e+00
340,0,1000000000,0.00000000e+00
341,0,1000000000,0.00000000e+00
342,0,1000000000,0.00000000e+00
343,0,1000000000,0.00000000e+00
344,0,1000000000,0.00000000e+00
345,0,1000000000,0.00000000e+00
346,0,1000000000,0.00000000e+00
347,0,1000000000,0.00000000e+00
348,0,1000000000,0.00000000e+00
349,0,1000000000,0.00000000e+00
350,0,1000000000,0.00000000e+00
351,0,1000000000,0.00000000e+00
352,0,1000000000,0.00000000e+00
353,0,1000000000,0.00000000e+00
354,0,1000000000,0.00000000e+00
355,0,1000000000,0.00000000e+00
356,0,1000000000,0.00000000e+00
357,0,1000000000,0.00000000e+00
358,0,1000000000,0.00000000e+00
359,0,1000000000,0.00000000e+00
360,0,1000000000,0.00000000e+00
361,0,1000000000,0.00000000e+00
362,0,1000000000,0.00000000e+00
363,0,1000000000,0.00000000e+00
364,0,1000000000,0.00000000e+00
365,0,1000000000,0.00000000e+00
366,0,1000000000,0.00000000e+00
367,0,1000000000,0.00000000e+00
368,0,1000000000,0.00000000e+00
369,0,1000000000,0.00000000e+00
370,0,1000000000,0.00000000e+00
371,0,1000000000,0.00000000e+00
372,0,1000000000,0.00000000e+00
373,0,1000000000,0.00000000e+00
374,0,1000000000,0.00000000e+00
375,0,1000000000,0.00000000e+00
376,0,1000000000,0.00000000e+00
377,0,1000000000,0.00000000e+00
378,0,1000000000,0.00000000e+00
379,0,1000000000,0.00000000e+00
380,0,1000000000,0.00000000e+00
381,0,1000000000,0.00000000e+00
382,0,1000000000,0.00000000e+00
383,0,1000000000,0.00000000e+00
384,0,1000000000,0.00000000e+00
385,0,1000000000,0.00000000e+00
386,0,1000000000,0.00000000e+00
387,0,1000000000,0.00000000e+00
388,0,1000000000,0.00000000e+00
389,0,1000000000,0.00000000e+00
390,0,1000000000,0.00000000e+00
391,0,1000000000,0.00000000e+00
392,0,1000000000,0.00000000e+00
393,0,1000000000,0.00000000e+00
394,0,1000000000,0.00000000e+00
395,0,1000000000,0.00000000e+00
396,0,1000000000,0.00000000e+00
397,0,1000000000,0.00000000e+00
398,0,1000000000,0.00000000e+00
399,0,1000000000,0.00000000e+00
400,0,1000000000,0.00000000e+00
401,0,1000000000,0.00000000e+00
402,0,1000000000,0.00000000e+00
403,0,1000000000,0.00000000e+00
404,0,1000000000,0.00000000e+00
405,0,1000000000,0.00000000e+00
406,0,1000000000,0.00000000e+00
407,0,1000000000,0.00000000e+00
408,0,1000000000,0.00000000e+00
409,0,1000000000,0.00000000e+00
410,0,1000000000,0.00000000e+00
411,0,1000000000,0.00000000e+00
412,0,1000000000,0.00000000e+00
413,0,1000000000,0.00000000e+00
414,0,1000000000,0.00000000e+00
415,0,1000000000,0.00000000e+00
416,0,1000000000,0.00000000e+00
417,0,1000000000,0.00000000e+00
418,0,1000000000,0.00000000e+00
419,0,1000000000,0.00000000e+00
420,0,1000000000,0.00000000e+00
421,0,1000000000,0.00000000e+00
422,0,1000000000,0.00000000e+00
423,0,1000000000,0.00000000e+00
424,0,1000000000,0.00000000e+00
425,0,1000000000,0.00000000e+00
426,0,1000000000,0.00000000e+00
427,0,1000000000,0.00000000e+00
428,0,1000000000,0.00000000e+00
429,0,1000000000,0.00000000e+00
430,0,1000000000,0.00000000e+00
431,0,1000000000,0.00000000e+00
432,0,1000000000,0.00000000e+00
433,0,1000000000,0.00000000e+00
434,0,1000000000,0.00000000e+00
435,0,1000000000,0.00000000e+00
436,0,1000000000,0.00000000e+00
437,0,1000000000,0.00000000e+00
438,0,1000000000,0.00000000e+00
439,0,1000000000,0.00000000e+00
440,0,1000000000,0.00000000e+00
441,0,1000000000,0.00000000e+00
442,0,1000000000,0.00000000e+00
443,0,1000000000,0.00000000e+00
444,0,1000000000,0.00000000e+00
445,0,1000000000,0.00000000e+00
446,0,1000000000,0.00000000e+00
447,0,1000000000,0.00000000e+00
448,0,1000000000,0.00000000e+00
449,0,1000000000,0.00000000e+00
450,0,1000000000,0.00000000e+00
451,0,1000000000,0.00000000e+00
452,0,1000000000,0.00000000e+00
453,0,1000000000,0.00000000e+00
454,0,1000000000,0.00000000e+00
455,0,1000000000,0.00000000e+00
456,0,1000000000,0.00000000e+00
457,0,1000000000,0.00000000e+00
458,0,1000000000,0.00000000e+00
459,0,1000000000,0.00000000e+00
460,0,1000000000,0.00000000e+00
461,0,1000000000,0.00000000e+00
462,0,1000000000,0.00000000e+00
463,0,1000000000,0.00000000e+00
464,0,1000000000,0.00000000e+00
465,0,1000000000,0.00000000e+00
466,0,1000000000,0.00000000e+00
467,0,1000000000,0.00000000e+00
468,0,1000000000,0.00000000e+00
469,0,1000000000,0.00000000e+00
470,0,1000000000,0.00000000e+00
471,0,1000000000,0.00000000e+00
472,0,1000000000,0.00000000e+00
473,0,1000000000,0.00000000e+00
474,0,1000000000,0.00000000e+00
475,0,1000000000,0.00000000e+00
476,0,1000000000,0.00000000e+00
477,0,1000000000,0.00000000e+00
478,0,1000000000,0.00000000e+00
479,0,1000000000,0.00000000e+00
480,0,1000000000,0.00000000e+00
481,0,1000000000,0.00000000e+00
482,0,1000000000,0.00000000e+00
483,0,1000000000,0.00000000e+00
484,0,1000000000,0.00000000e+00
485,0,1000000000,0.00000000e+00
486,0,1000000000,0.00000000e+00
487,0,1000000000,0.00000000e+00
488,0,1000000000,0.00000000e+00
489,0,1000000000,0.00000000e+00
490,0,1000000000,0.00000000e+00
491,0,1000000000,0.00000000e+00
492,0,1000000000,0.00000000e+00
493,0,1000000000,0.00000000e+00
494,0,1000000000,0.00000000e+00
495,0,1000000000,0.00000000e+00
496,0,1000000000,0.00000000e+00
497,0,1000000000,0.00000000e+00
498,0,1000000000,0.00000000e+00
499,0,1000000000,0.00000000e+00
500,0,1000000000,0.00000000e+00
501,0,1000000000,0.00000000e+00
502,0,1000000000,0.00000000e+00
503,0,1000000000,0.00000000e+00
504,0,1000000000,0.00000000e+00
505,0,1000000000,0.00000000e+00
506,0,1000000000,0.00000000e+00
507,0,1000000000,0.00000000e+00
508,0,1000000000,0.00000000e+00
509,0,1000000000,0.00000000e+00
510,0,1000000000,0.00000000e+00
511,0,1000000000,0.00000000e+00
512,0,1000000000,0.00000000e+00
513,0,1000000000,0.00000000e+00
514,0,1000000000,0.00000000e+00
515,0,1000000000,0.00000000e+00
516,0,1000000000,0.00000000e+00
517,0,1000000000,0.00000000e+00
518,0,1000000000,0.00000000e+00
519,0,1000000000,0.00000000e+00
520,0,1000000000,0.00000000e+00
521,0,1000000000,0.00000000e+00
522,0,1000000000,0.00000000e+00
523,0,1000000000,0.00000000e+00
524,0,1000000000,0.00000000e+00
525,0,1000000000,0.00000000e+00
526,0,1000000000,0.00000000e+00
527,0,1000000000,0.00000000e+00
528,0,1000000000,0.00000000e+00
529,0,1000000000,0.00000000e+00
530,0,1000000000,0.00000000e+00
531,0,1000000000,0.00000000e+00
532,0,1000000000,0.00000000e+00
533,0,1000000000,0.00000000e+00
534,0,1000000000,0.00000000e+00
535,0,1000000000,0.00000000e+00
536,0,1000000000,0.00000000e+00
537,0,1000000000,0.00000000e+00
538,0,1000000000,0.00000000e+00
539,0,1000000000,0.00000000e+00
540,0,1000000000,0.00000000e+00
541,0,1000000000,0.00000000e+00
542,0,1000000000,0.00000000e+00
543,0,1000000000,0.00000000e+00
544,0,1000000000,0.00000000e+00
545,0,1000000000,0.00000000e+00
546,0,1000000000,0.00000000e+00
547,0,1000000000,0.00000000e+00
548,0,1000000000,0.00000000e+00
549,0,1000000000,0.00000000e+00
550,0,1000000000,0.00000000e+00
551,0,1000000000,0.00000000e+00
552,0,1000000000,0.00000000e+00
553,0,1000000000,0.00000000e+00
554,0,1000000000,0.00000000e+00
555,0,1000000000,0.00000000e+00
556,0,1000000000,0.00000000e+00
557,0,1000000000,0.00000000e+00
558,0,1000000000,0.00000000e+00
559,0,1000000000,0.00000000e+00
560,0,1000000000,0.00000000e+00
561,0,1000000000,0.00000000e+00
562,0,1000000000,0.00000000e+00
563,0,1000000000,0.00000000e+00
564,0,1000000000,0.00000000e+00
565,0,1000000000,0.00000000e+00
566,0,1000000000,0.00000000e+00
567,0,1000000000,0.00000000e+00
568,0,1000000000,0.00000000e+00
569,0,1000000000,0.00000000e+00
570,0,1000000000,0.00000000e+00
571,0,1000000000,0.00000000e+00
572,0,1000000000,0.00000000e+00
573,0,1000000000,0.00000000e+00
574,0,1000000000,0.00000000e+00
575,0,1000000000,0.00000000e+00
576,0,1000000000,0.00000000e+00
577,0,1000000000,0.00000000e+00
578,0,1000000000,0.00000000e+00
579,0,1000000000,0.00000000e+00
580,0,1000000000,0.00000000e+00
581,0,1000000000,0.00000000e+00
582,0,1000000000,0.00000000e+00
583,0,1000000000,0.00000000e+00
584,0,1000000000,0.00000000e+00
585,0,1000000000,0.00000000e+00
586,0,1000000000,0.00000000e+00
587,0,1000000000,0.00000000e+00
588,0,1000000000,0.00000000e+00
589,0,1000000000,0.00000000e+00
590,0,1000000000,0.00000000e+00
591,0,1000000000,0.00000000e+00
592,0,1000000000,0.00000000e+00
593,0,1000000000,0.00000000e+00
594,0,1000000000,0.00000000e+00
595,0,1000000000,0.00000000e+00
596,0,1000000000,0.00000000e+00
597,0,1000000000,0.00000000e+00
598,0,1000000000,0.00000000e+00
599,0,1000000000,0.00000000e+00
600,0,1000000000,0.00000000e+00
601,0,1000000000,0.00000000e+00
602,0,1000000000,0.00000000e+00
603,0,1000000000,0.00000000e+00
604,0,1000000000,0.00000000e+00
605,0,1000000000,0.00000000e+00
606,0,1000000000,0.00000000e+00
607,0,1000000000,0.00000000e+00
608,0,1000000000,0.00000000e+00
609,0,1000000000,0.00000000e+00
610,0,1000000000,0.00000000e+00
611,0,1000000000,0.00000000e+00
612,0,1000000000,0.00000000e+00
613,0,1000000000,0.00000000e+00
614,0,1000000000,0.00000000e+00
615,0,1000000000,0.00000000e+00
616,0,1000000000,0.00000000e+00
617,0,1000000000,0.00000000e+00
618,0,1000000000,0.00000000e+00
619,0,1000000000,0.00000000e+00
620,0,1000000000,0.00000000e+00
621,0,1000000000,0.00000000e+00
622,0,1000000000,0.00000000e+00
623,0,1000000000,0.00000000e+00
624,0,1000000000,0.00000000e+00
625,0,1000000000,0.00000000e+00
626,0,1000000000,0.00000000e+00
627,0,1000000000,0.00000000e+00
628,0,1000000000,0.00000000e+00
629,0,1000000000,0.00000000e+00
630,0,1000000000,0.00000000e+00
631,0,1000000000,0.00000000e+00
632,0,1000000000,0.00000000e+00
633,0,1000000000,0.00000000e+00
634,0,1000000000,0.00000000e+00
635,0,1000000000,0.00000000e+00
636,0,1000000000,0.00000000e+00
637,0,1000000000,0.00000000e+00
638,0,1000000000,0.00000000e+00
639,0,1000000000,0.00000000e+00
640,0,1000000000,0.00000000e+00
641,0,1000000000,0.00000000e+00
642,0,1000000000,0.00000000e+00
643,0,1000000000,0.00000000e+00
644,0,1000000000,0.00000000e+00
645,0,1000000000,0.00000000e+00
646,0,1000000000,0.00000000e+00
647,0,1000000000,0.00000000e+00
648,0,1000000000,0.00000000e+00
649,0,1000000000,0.00000000e+00
650,0,1000000000,0.00000000e+00
651,0,1000000000,0.00000000e+00
652,0,1000000000,0.00000000e+00
653,0,1000000000,0.00000000e+00
654,0,1000000000,0.00000000e+00
655,0,1000000000,0.00000000e+00
656,0,1000000000,0.00000000e+00
657,0,1000000000,0.00000000e+00
658,0,1000000000,0.00000000e+00
659,0,1000000000,0.00000000e+00
660,0,1000000000,0.00000000e+00
661,0,1000000000,0.00000000e+00
662,0,1000000000,0.00000000e+00
663,0,1000000000,0.00000000e+00
664,0,1000000000,0.00000000e+00
665,0,1000000000,0.00000000e+00
666,0,1000000000,0.00000000e+00
667,0,1000000000,0.00000000e+00
668,0,1000000000,0.00000000e+00
669,0,1000000000,0.00000000e+00
670,0,1000000000,0.00000000e+00
671,0,1000000000,0.00000000e+00
672,0,1000000000,0.00000000e+00
673,0,1000000000,0.00000000e+00
674,0,1000000000,0.00000000e+00
675,0,1000000000,0.00000000e+00
676,0,1000000000,0.00000000e+00
677,0,1000000000,0.00000000e+00
678,0,1000000000,0.00000000e+00
679,0,1000000000,0.00000000e+00
680,0,1000000000,0.00000000e+00
681,0,1000000000,0.00000000e+00
682,0,1000000000,0.00000000e+00
683,0,1000000000,0.00000000e+00
684,0,1000000000,0.00000000e+00
685,0,1000000000,0.00000000e+00
686,0,1000000000,0.00000000e+00
687,0,1000000000,0.00000000e+00
688,0,1000000000,0.00000000e+00
689,0,1000000000,0.00000000e+00
690,0,1000000000,0.00000000e+00
691,0,1000000000,0.00000000e+00
692,0,1000000000,0.00000000e+00
693,0,1000000000,0.00000000e+00
694,0,1000000000,0.00000000e+00
695,0,1000000000,0.00000000e+00
696,0,1000000000,0.00000000e+00
697,0,1000000000,0.00000000e+00
698,0,1000000000,0.00000000e+00
699,0,1000000000,0.00000000e+00
700,0,1000000000,0.00000000e+00
701,0,1000000000,0.00000000e+00
702,0,1000000000,0.00000000e+00
703,0,1000000000,0.00000000e+00
704,0,1000000000,0.00000000e+00
705,0,1000000000,0.00000000e+00
706,0,1000000000,0.00000000e+00
707,0,1000000000,0.00000000e+00
708,0,1000000000,0.00000000e+00
709,0,1000000000,0.00000000e+00
710,0,1000000000,0.00000000e+00
711,0,1000000000,0.00000000e+00
712,0,1000000000,0.00000000e+00
713,0,1000000000,0.00000000e+00
714,0,1000000000,0.00000000e+00
715,0,1000000000,0.00000000e+00
716,0,1000000000,0.00000000e+00
717,0,1000000000,0.00000000e+00
718,0,1000000000,0.00000000e+00
719,0,1000000000,0.00000000e+00
720,0,1000000000,0.00000000e+00
721,0,1000000000,0.00000000e+00
722,0,1000000000,0.00000000e+00
723,0,1000000000,0.00000000e+00
724,0,1000000000,0.00000000e+00
725,0,1000000000,0.00000000e+00
726,0,1000000000,0.00000000e+00
727,0,1000000000,0.00000000e+00
728,0,1000000000,0.00000000e+00
729,0,1000000000,0.00000000e+00
730,0,1000000000,0.00000000e+00
731,0,1000000000,0.00000000e+00
732,0,1000000000,0.00000000e+00
733,0,1000000000,0.00000000e+00
734,0,1000000000,0.00000000e+00
735,0,1000000000,0.00000000e+00
736,0,1000000000,0.00000000e+00
737,0,1000000000,0.00000000e+00
738,0,1000000000,0.00000000e+00
739,0,1000000000,0.00000000e+00
740,0,1000000000,0.00000000e+00
741,0,1000000000,0.00000000e+00
742,0,1000000000,0.00000000e+00
743,0,1000000000,0.00000000e+00
744,0,1000000000,0.00000000e+00
745,0,1000000000,0.00000000e+00
746,0,1000000000,0.00000000e+00
747,0,1000000000,0.00000000e+00
748,0,1000000000,0.00000000e+00
749,0,1000000000,0.00000000e+00
750,0,1000000000,0.00000000e+00
751,0,1000000000,0.00000000e+00
752,0,1000000000,0.00000000e+00
753,0,1000000000,0.00000000e+00
754,0,1000000000,0.00000000e+00
755,0,1000000000,0.00000000e+00
756,0,1000000000,0.00000000e+00
757,0,1000000000,0.00000000e+00
758,0,1000000000,0.00000000e+00
759,0,1000000000,0.00000000e+00
760,0,1000000000,0.00000000e+00
761,0,1000000000,0.00000000e+00
762,0,1000000000,0.00000000e+00
763,0,1000000000,0.00000000e+00
764,0,1000000000,0.00000000e+00
765,0,1000000000,0.00000000e+00
766,0,1000000000,0.00000000e+00
767,0,1000000000,0.00000000e+00
768,0,1000000000,0.00000000e+00
769,0,1000000000,0.00000000e+00
770,0,1000000000,0.00000000e+00
771,0,1000000000,0.00000000e+00
772,0,1000000000,0.00000000e+00
773,0,1000000000,0.00000000e+00
774,0,1000000000,0.00000000e+00
775,0,1000000000,0.00000000e+00
776,0,1000000000,0.00000000e+00
777,0,1000000000,0.00000000e+00
778,0,1000000000,0.00000000e+00
779,0,1000000000,0.00000000e+00
780,0,1000000000,0.00000000e+00
781,0,1000000000,0.00000000e+00
782,0,1000000000,0.00000000e+00
783,0,1000000000,0.00000000e+00
784,0,1000000000,0.00000000e+00
785,0,1000000000,0.00000000e+00
786,0,1000000000,0.00000000e+00
787,0,1000000000,0.00000000e+00
788,0,1000000000,0.00000000e+00
789,0,1000000000,0.00000000e+00
790,0,1000000000,0.00000000e+00
791,0,1000000000,0.00000000e+00
792,0,1000000000,0.00000000e+00
793,0,1000000000,0.00000000e+00
794,0,1000000000,0.00000000e+00
795,0,1000000000,0.00000000e+00
796,0,1000000000,0.00000000e+00
797,0,1000000000,0.00000000e+00
798,0,1000000000,0.00000000e+00
799,0,1000000000,0.00000000e+00
800,0,1000000000,0.00000000e+00
801,0,1000000000,0.00000000e+00
802,0,1000000000,0.00000000e+00
803,0,1000000000,0.00000000e+00
804,0,1000000000,0.00000000e+00
805,0,1000000000,0.00000000e+00
806,0,1000000000,0.00000000e+00
807,0,1000000000,0.00000000e+00
808,0,1000000000,0.00000000e+00
809,0,1000000000,0.00000000e+00
810,0,1000000000,0.00000000e+00
811,0,1000000000,0.00000000e+00
812,0,1000000000,0.00000000e+00
813,0,1000000000,0.00000000e+00
814,0,1000000000,0.00000000e+00
815,0,1000000000,0.00000000e+00
816,0,1000000000,0.00000000e+00
817,0,1000000000,0.00000000e+00
818,0,1000000000,0.00000000e+00
819,0,1000000000,0.00000000e+00
820,0,1000000000,0.00000000e+00
821,0,1000000000,0.00000000e+00
822,0,1000000000,0.00000000e+00
823,0,1000000000,0.00000000e+00
824,0,1000000000,0.00000000e+00
825,0,1000000000,0.00000000e+00
826,0,1000000000,0.00000000e+00
827,0,1000000000,0.00000000e+00
828,0,1000000000,0.00000000e+00
829,0,1000000000,0.00000000e+00
830,0,1000000000,0.00000000e+00
831,0,1000000000,0.00000000e+00
832,0,1000000000,0.00000000e+00
833,0,1000000000,0.00000000e+00
834,0,1000000000,0.00000000e+00
835,0,1000000000,0.00000000e+00
836,0,1000000000,0.00000000e+00
837,0,1000000000,0.00000000e+00
838,0,1000000000,0.00000000e+00
839,0,1000000000,0.00000000e+00
840,0,1000000000,0.00000000e+00
841,0,1000000000,0.00000000e+00
842,0,1000000000,0.00000000e+00
843,0,1000000000,0.00000000e+00
844,0,1000000000,0.00000000e+00
845,0,1000000000,0.00000000e+00
846,0,1000000000,0.00000000e+00
847,0,1000000000,0.00000000e+00
848,0,1000000000,0.00000000e+00
849,0,1000000000,0.00000000e+00
850,0,1000000000,0.00000000e+00
851,0,1000000000,0.00000000e+00
852,0,1000000000,0.00000000e+00
853,0,1000000000,0.00000000e+00
854,0,1000000000,0.00000000e+00
855,0,1000000000,0.00000000e+00
856,0,1000000000,0.00000000e+00
857,0,1000000000,0.00000000e+00
858,0,1000000000,0.00000000e+00
859,0,1000000000,0.00000000e+00
860,0,1000000000,0.00000000e+00
861,0,1000000000,0.00000000e+00
862,0,1000000000,0.00000000e+00
863,0,1000000000,0.00000000e+00
864,0,1000000000,0.00000000e+00
865,0,1000000000,0.00000000e+00
866,0,1000000000,0.00000000e+00
867,0,1000000000,0.00000000e+00
868,0,1000000000,0.00000000e+00
869,0,1000000000,0.00000000e+00
870,0,1000000000,0.00000000e+00
871,0,1000000000,0.00000000e+00
872,0,1000000000,0.00000000e+00
873,0,1000000000,0.00000000e+00
874,0,1000000000,0.00000000e+00
875,0,1000000000,0.00000000e+00
876,0,1000000000,0.00000000e+00
877,0,1000000000,0.00000000e+00
878,0,1000000000,0.00000000e+00
879,0,1000000000,0.00000000e+00
880,0,1000000000,0.00000000e+00
881,0,1000000000,0.00000000e+00
882,0,1000000000,0.00000000e+00
883,0,1000000000,0.00000000e+00
884,0,1000000000,0.00000000e+00
885,0,1000000000,0.00000000e+00
886,0,1000000000,0.00000000e+00
887,0,1000000000,0.00000000e+00
888,0,1000000000,0.00000000e+00
889,0,1000000000,0.00000000e+00
890,0,1000000000,0.00000000e+00
891,0,1000000000,0.00000000e+00
892,0,1000000000,0.00000000e+00
893,0,1000000000,0.00000000e+00
894,0,1000000000,0.00000000e+00
895,0,1000000000,0.00000000e+00
896,0,1000000000,0.00000000e+00
897,0,1000000000,0.00000000e+00
898,0,1000000000,0.00000000e+00
899,0,1000000000,0.00000000e+00
900,0,1000000000,0.00000000e+00
901,0,1000000000,0.00000000e+00
902,0,1000000000,0.00000000e+00
903,0,1000000000,0.00000000e+00
904,0,1000000000,0.00000000e+00
905,0,1000000000,0.00000000e+00
906,0,1000000000,0.00000000e+00
907,0,1000000000,0.00000000e+00
908,0,1000000000,0.00000000e+00
909,0,1000000000,0.00000000e+00
910,0,1000000000,0.00000000e+00
911,0,1000000000,0.00000000e+00
912,0,1000000000,0.00000000e+00
913,0,1000000000,0.00000000e+00
914,0,1000000000,0.00000000e+00
915,0,1000000000,0.00000000e+00
916,0,1000000000,0.00000000e+00
917,0,1000000000,0.00000000e+00
918,0,1000000000,0.00000000e+00
919,0,1000000000,0.00000000e+00
920,0,1000000000,0.00000000e+00
921,0,1000000000,0.00000000e+00
922,0,1000000000,0.00000000e+00
923,0,1000000000,0.00000000e+00
924,0,1000000000,0.00000000e+00
925,0,1000000000,0.00000000e+00
926,0,1000000000,0.00000000e+00
927,0,1000000000,0.00000000e+00
928,0,1000000000,0.00000000e+00
929,0,1000000000,0.00000000e+00
930,0,1000000000,0.00000000e+00
931,0,1000000000,0.00000000e+00
932,0,1000000000,0.00000000e+00
933,0,1000000000,0.00000000e+00
934,0,1000000000,0.00000000e+00
935,0,1000000000,0.00000000e+00
936,0,1000000000,0.00000000e+00
937,0,1000000000,0.00000000e+00
938,0,1000000000,0.00000000e+00
939,0,1000000000,0.00000000e+00
940,0,1000000000,0.00000000e+00
941,0,1000000000,0.00000000e+00
942,0,1000000000,0.00000000e+00
943,0,1000000000,0.00000000e+00
944,0,1000000000,0.00000000e+00
945,0,1000000000,0.00000000e+00
946,0,1000000000,0.00000000e+00
947,0,1000000000,0.00000000e+00
948,0,1000000000,0.00000000e+00
949,0,1000000000,0.00000000e+00
950,0,1000000000,0.00000000e+00
951,0,1000000000,0.00000000e+00
952,0,1000000000,0.00000000e+00
953,0,1000000000,0.00000000e+00
954,0,1000000000,0.00000000e+00
955,0,1000000000,0.00000000e+00
956,0,1000000000,0.00000000e+00
957,0,1000000000,0.00000000e+00
958,0,1000000000,0.00000000e+00
959,0,1000000000,0.00000000e+00
960,0,1000000000,0.00000000e+00
961,0,1000000000,0.00000000e+00
962,0,1000000000,0.00000000e+00
963,0,1000000000,0.00000000e+00
964,0,1000000000,0.00000000e+00
965,0,1000000000,0.00000000e+00
966,0,1000000000,0.00000000e+00
967,0,1000000000,0.00000000e+00
968,0,1000000000,0.00000000e+00
969,0,1000000000,0.00000000e+00
970,0,1000000000,0.00000000e+00
971,0,1000000000,0.00000000e+00
972,0,1000000000,0.00000000e+00
973,0,1000000000,0.00000000e+00
974,0,1000000000,0.00000000e+00
975,0,1000000000,0.00000000e+00
976,0,1000000000,0.00000000e+00
977,0,1000000000,0.00000000e+00
978,0,1000000000,0.00000000e+00
979,0,1000000000,0.00000000e+00
980,0,1000000000,0.00000000e+00
981,0,1000000000,0.00000000e+00
982,0,1000000000,0.00000000e+00
983,0,1000000000,0.00000000e+00
984,0,1000000000,0.00000000e+00
985,0,1000000000,0.00000000e+00
986,0,1000000000,0.00000000e+00
987,0,1000000000,0.00000000e+00
988,0,1000000000,0.00000000e+00
989,0,1000000000,0.00000000e+00
990,0,1000000000,0.00000000e+00
991,0,1000000000,0.00000000e+00
992,0,1000000000,0.00000000e+00
993,0,1000000000,0.00000000e+00
994,0,1000000000,0.00000000e+00
995,0,1000000000,0.00000000e+00
996,0,1000000000,0.00000000e+00
997,0,1000000000,0.00000000e+00
998,0,1000000000,0.00000000e+00
999,0,1000000000,0.00000000e+00
1000,0,1000000000,0.00000000e+00
1001,0,1000000000,0.00000000e+00
1002,0,1000000000,0.00000000e+00
1003,0,1000000000,0.00000000e+00
1004,0,1000000000,0.00000000e+00
1005,0,1000000000,0.00000000e+00
1006,0,1000000000,0.00000000e+00
1007,0,1000000000,0.00000000e+00
1008,0,1000000000,0.00000000e+00
1009,0,1000000000,0.00000000e+00
1010,0,1000000000,0.00000000e+00
1011,0,1000000000,0.00000000e+00
1012,0,1000000000,0.00000000e+00
1013,0,1000000000,0.00000000e+00
1014,0,1000000000,0.00000000e+00
1015,0,1000000000,0.00000000e+00
1016,0,1000000000,0.00000000e+00
1017,0,1000000000,0.00000000e+00
1018,0,1000000000,0.00000000e+00
1019,0,1000000000,0.00000000e+00
1020,0,1000000000,0.00000000e+00
1021,0,1000000000,0.00000000e+00
1022,0,1000000000,0.00000000e+00
1023,0,1000000000,0.00000000e+00
1024,0,1000000000,0.00000000e+00
1025,0,1000000000,0.00000000e+00
1026,0,1000000000,0.00000000e+00
1027,0,1000000000,0.00000000e+00
1028,0,1000000000,0.00000000e+00
1029,0,1000000000,0.00000000e+00
1030,0,1000000000,0.00000000e+00
1031,0,1000000000,0.00000000e+00
1032,0,1000000000,0.00000000e+00
1033,0,1000000000,0.00000000e+00
1034,0,1000000000,0.00000000e+00
1035,0,1000000000,0.00000000e+00
1036,0,1000000000,0.00000000e+00
1037,0,1000000000,0.00000000e+00
1038,0,1000000000,0.00000000e+00
1039,0,1000000000,0.00000000e+00
1040,0,1000000000,0.00000000e+00
1041,0,1000000000,0.00000000e+00
1042,0,1000000000,0.00000000e+00
1043,0,1000000000,0.00000000e+00
1044,0,1000000000,0.00000000e+00
1045,0,1000000000,0.00000000e+00
1046,0,1000000000,0.00000000e+00
1047,0,1000000000,0.00000000e+00
1048,0,1000000000,0.00000000e+00
1049,0,1000000000,0.00000000e+00
1050,0,1000000000,0.00000000e+00
1051,0,1000000000,0.00000000e+00
1052,0,1000000000,0.00000000e+00
1053,0,1000000000,0.00000000e+00
1054,0,1000000000,0.00000000e+00
1055,0,1000000000,0.00000000e+00
1056,0,1000000000,0.00000000e+00
1057,0,1000000000,0.00000000e+00
1058,0,1000000000,0.00000000e+00
1059,0,1000000000,0.00000000e+00
1060,0,1000000000,0.00000000e+00
1061,0,1000000000,0.00000000e+00
1062,0,1000000000,0.00000000e+00
1063,0,1000000000,0.00000000e+00
1064,0,1000000000,0.00000000e+00
1065,0,1000000000,0.00000000e+00
1066,0,1000000000,0.00000000e+00
1067,0,1000000000,0.00000000e+00
1068,0,1000000000,0.00000000e+00
1069,0,1000000000,0.00000000e+00
1070,0,1000000000,0.00000000e+00
1071,0,1000000000,0.00000000e+00
1072,0,1000000000,0.00000000e+00
1073,0,1000000000,0.00000000e+00
1074,0,1000000000,0.00000000e+00
1075,0,1000000000,0.00000000e+00
1076,0,1000000000,0.00000000e+00
1077,0,1000000000,0.00000000e+00
1078,0,1000000000,0.00000000e+00
1079,0,1000000000,0.00000000e+00
1080,0,1000000000,0.00000000e+00
1081,0,1000000000,0.00000000e+00
1082,0,1000000000,0.00000000e+00
1083,0,1000000000,0.00000000e+00
1084,0,1000000000,0.00000000e+00
1085,0,1000000000,0.00000000e+00
1086,0,1000000000,0.00000000e+00
1087,0,1000000000,0.00000000e+00
1088,0,1000000000,0.00000000e+00
1089,0,1000000000,0.00000000e+00
1090,0,1000000000,0.00000000e+00
1091,0,1000000000,0.00000000e+00
1092,0,1000000000,0.00000000e+00
1093,0,1000000000,0.00000000e+00
1094,0,1000000000,0.00000000e+00
1095,0,1000000000,0.00000000e+00
1096,0,1000000000,0.00000000e+00
1097,0,1000000000,0.00000000e+00
1098,0,1000000000,0.00000000e+00
1099,0,1000000000,0.00000000e+00
1100,0,1000000000,0.00000000e+00
1101,0,1000000000,0.00000000e+00
1102,0,1000000000,0.00000000e+00
1103,0,1000000000,0.00000000e+00
1104,0,1000000000,0.00000000e+00
1105,0,1000000000,0.00000000e+00
1106,0,1000000000,0.00000000e+00
1107,0,1000000000,0.00000000e+00
1108,0,1000000000,0.00000000e+00
1109,0,1000000000,0.00000000e+00
1110,0,1000000000,0.00000000e+00
1111,0,1000000000,0.00000000e+00
1112,0,1000000000,0.00000000e+00
1113,0,1000000000,0.00000000e+00
1114,0,1000000000,0.00000000e+00
1115,0,1000000000,0.00000000e+00
1116,0,1000000000,0.00000000e+00
1117,0,1000000000,0.00000000e+00
1118,0,1000000000,0.00000000e+00
1119,0,1000000000,0.00000000e+00
1120,0,1000000000,0.00000000e+00
1121,0,1000000000,0.00000000e+00
1122,0,1000000000,0.00000000e+00
1123,0,1000000000,0.00000000e+00
1124,0,1000000000,0.00000000e+00
1125,0,1000000000,0.00000000e+00
1126,0,1000000000,0.00000000e+00
1127,0,1000000000,0.00000000e+00
1128,0,1000000000,0.00000000e+00
1129,0,1000000000,0.00000000e+00
1130,0,1000000000,0.00000000e+00
1131,0,1000000000,0.00000000e+00
1132,0,1000000000,0.00000000e+00
1133,0,1000000000,0.00000000e+00
1134,0,1000000000,0.00000000e+00
1135,0,1000000000,0.00000000e+00
1136,0,1000000000,0.00000000e+00
1137,0,1000000000,0.00000000e+00
1138,0,1000000000,0.00000000e+00
1139,0,1000000000,0.00000000e+00
1140,0,1000000000,0.00000000e+00
1141,0,1000000000,0.00000000e+00
1142,0,1000000000,0.00000000e+00
1143,0,1000000000,0.00000000e+00
1144,0,1000000000,0.00000000e+00
1145,0,1000000000,0.00000000e+00
1146,0,1000000000,0.00000000e+00
1147,0,1000000000,0.00000000e+00
1148,0,1000000000,0.00000000e+00
1149,0,1000000000,0.00000000e+00
1150,0,1000000000,0.00000000e+00
1151,0,1000000000,0.00000000e+00
1152,0,1000000000,0.00000000e+00
1153,0,1000000000,0.00000000e+00
1154,0,1000000000,0.00000000e+00
1155,0,1000000000,0.00000000e+00
1156,0,1000000000,0.00000000e+00
1157,0,1000000000,0.00000000e+00
1158,0,1000000000,0.00000000e+00
1159,0,1000000000,0.00000000e+00
1160,0,1000000000,0.00000000e+00
1161,0,1000000000,0.00000000e+00
1162,0,1000000000,0.00000000e+00
1163,0,1000000000,0.00000000e+00
1164,0,1000000000,0.00000000e+00
1165,0,1000000000,0.00000000e+00
1166,0,1000000000,0.00000000e+00
1167,0,1000000000,0.00000000e+00
1168,0,1000000000,0.00000000e+00
1169,0,1000000000,0.00000000e+00
1170,0,1000000000,0.00000000e+00
1171,0,1000000000,0.00000000e+00
1172,0,1000000000,0.00000000e+00
1173,0,1000000000,0.00000000e+00
1174,0,1000000000,0.00000000e+00
1175,0,1000000000,0.00000000e+00
1176,0,1000000000,0.00000000e+00
1177,0,1000000000,0.00000000e+00
1178,0,1000000000,0.00000000e+00
1179,0,1000000000,0.00000000e+00
1180,0,1000000000,0.00000000e+00
1181,0,1000000000,0.00000000e+00
1182,0,1000000000,0.00000000e+00
1183,0,1000000000,0.00000000e+00
1184,0,1000000000,0.00000000e+00
1185,0,1000000000,0.00000000e+00
1186,0,1000000000,0.00000000e+00
1187,0,1000000000,0.00000000e+00
1188,0,1000000000,0.00000000e+00
1189,0,1000000000,0.00000000e+00
1190,0,1000000000,0.00000000e+00
1191,0,1000000000,0.00000000e+00
1192,0,1000000000,0.00000000e+00
1193,0,1000000000,0.00000000e+00
1194,0,1000000000,0.00000000e+00
1195,0,1000000000,0.00000000e+00
1196,0,1000000000,0.00000000e+00
1197,0,1000000000,0.00000000e+00
1198,0,1000000000,0.00000000e+00
1199,0,1000000000,0.00000000e+00
1200,0,1000000000,0.00000000e+00
1201,0,1000000000,0.00000000e+00
1202,0,1000000000,0.00000000e+00
1203,0,1000000000,0.00000000e+00
1204,0,1000000000,0.00000000e+00
1205,0,1000000000,0.00000000e+00
1206,0,1000000000,0.00000000e+00
1207,0,1000000000,0.00000000e+00
1208,0,1000000000,0.00000000e+00
1209,0,1000000000,0.00000000e+00
1210,0,1000000000,0.00000000e+00
1211,0,1000000000,0.00000000e+00
1212,0,1000000000,0.00000000e+00
1213,0,1000000000,0.00000000e+00
1214,0,1000000000,0.00000000e+00
1215,0,1000000000,0.00000000e+00
1216,0,1000000000,0.00000000e+00
1217,0,1000000000,0.00000000e+00
1218,0,1000000000,0.00000000e+00
1219,0,1000000000,0.00000000e+00
1220,0,1000000000,0.00000000e+00
1221,0,1000000000,0.00000000e+00
1222,0,1000000000,0.00000000e+00
1223,0,1000000000,0.00000000e+00
1224,0,1000000000,0.00000000e+00
1225,0,1000000000,0.00000000e+00
1226,0,1000000000,0.00000000e+00
1227,0,1000000000,0.00000000e+00
1228,0,1000000000,0.00000000e+00
1229,0,1000000000,0.00000000e+00
1230,0,1000000000,0.00000000e+00
1231,0,1000000000,0.00000000e+00
1232,0,1000000000,0.00000000e+00
1233,0,1000000000,0.00000000e+00
1234,0,1000000000,0.00000000e+00
1235,0,1000000000,0.00000000e+00
1236,0,1000000000,0.00000000e+00
1237,0,1000000000,0.00000000e+00
1238,0,1000000000,0.00000000e+00
1239,0,1000000000,0.00000000e+00
1240,0,1000000000,0.00000000e+00
1241,0,1000000000,0.00000000e+00
1242,0,1000000000,0.00000000e+00
1243,0,1000000000,0.00000000e+00
1244,0,1000000000,0.00000000e+00
1245,0,1000000000,0.00000000e+00
1246,0,1000000000,0.00000000e+00
1247,0,1000000000,0.00000000e+00
1248,0,1000000000,0.00000000e+00
1249,0,1000000000,0.00000000e+00
1250,0,1000000000,0.00000000e+00
1251,0,1000000000,0.00000000e+00
1252,0,1000000000,0.00000000e+00
1253,0,1000000000,0.00000000e+00
1254,0,1000000000,0.00000000e+00
1255,0,1000000000,0.00000000e+00
1256,0,1000000000,0.00000000e+00
1257,0,1000000000,0.00000000e+00
1258,0,1000000000,0.00000000e+00
1259,0,1000000000,0.00000000e+00
1260,0,1000000000,0.00000000e+00
1261,0,1000000000,0.00000000e+00
1262,0,1000000000,0.00000000e+00
1263,0,1000000000,0.00000000e+00
1264,0,1000000000,0.00000000e+00
1265,0,1000000000,0.00000000e+00
1266,0,1000000000,0.00000000e+00
1267,0,1000000000,0.00000000e+00
1268,0,1000000000,0.00000000e+00
1269,0,1000000000,0.00000000e+00
1270,0,1000000000,0.00000000e+00
1271,0,1000000000,0.00000000e+00
1272,0,1000000000,0.00000000e+00
1273,0,1000000000,0.00000000e+00
1274,0,1000000000,0.00000000e+00
1275,0,1000000000,0.00000000e+00
1276,0,1000000000,0.00000000e+00
1277,0,1000000000,0.00000000e+00
1278,0,1000000000,0.00000000e+00
1279,0,1000000000,0.00000000e+00
1280,0,1000000000,0.00000000e+00
1281,0,1000000000,0.00000000e+00
1282,0,1000000000,0.00000000e+00
1283,0,1000000000,0.00000000e+00
1284,0,1000000000,0.00000000e+00
1285,0,1000000000,0.00000000e+00
1286,0,1000000000,0.00000000e+00
1287,0,1000000000,0.00000000e+00
1288,0,1000000000,0.00000000e+00
1289,0,1000000000,0.00000000e+00
1290,0,1000000000,0.00000000e+00
1291,0,1000000000,0.00000000e+00
1292,0,1000000000,0.00000000e+00
1293,0,1000000000,0.00000000e+00
1294,0,1000000000,0.00000000e+00
1295,0,1000000000,0.00000000e+00
1296,0,1000000000,0.00000000e+00
1297,0,1000000000,0.00000000e+00
1298,0,1000000000,0.00000000e+00
1299,0,1000000000,0.00000000e+00
1300,0,1000000000,0.00000000e+00
1301,0,1000000000,0.00000000e+00
1302,0,1000000000,0.00000000e+00
1303,0,1000000000,0.00000000e+00
1304,0,1000000000,0.00000000e+00
1305,0,1000000000,0.00000000e+00
1306,0,1000000000,0.00000000e+00
1307,0,1000000000,0.00000000e+00
1308,0,1000000000,0.00000000e+00
1309,0,1000000000,0.00000000e+00
1310,0,1000000000,0.00000000e+00
1311,0,1000000000,0.00000000e+00
1312,0,1000000000,0.00000000e+00
1313,0,1000000000,0.00000000e+00
1314,0,1000000000,0.00000000e+00
1315,0,1000000000,0.00000000e+00
1316,0,1000000000,0.00000000e+00
1317,0,1000000000,0.00000000e+00
1318,0,1000000000,0.00000000e+00
1319,0,1000000000,0.00000000e+00
1320,0,1000000000,0.00000000e+00
1321,0,1000000000,0.00000000e+00
1322,0,1000000000,0.00000000e+00
1323,0,1000000000,0.00000000e+00
1324,0,1000000000,0.00000000e+00
1325,0,1000000000,0.00000000e+00
1326,0,1000000000,0.00000000e+00
1327,0,1000000000,0.00000000e+00
1328,0,1000000000,0.00000000e+00
1329,0,1000000000,0.00000000e+00
1330,0,1000000000,0.00000000e+00
1331,0,1000000000,0.00000000e+00
1332,0,1000000000,0.00000000e+00
1333,0,1000000000,0.00000000e+00
1334,0,1000000000,0.00000000e+00
1335,0,1000000000,0.00000000e+00
1336,0,1000000000,0.00000000e+00
1337,0,1000000000,0.00000000e+00
1338,0,1000000000,0.00000000e+00
1339,0,1000000000,0.00000000e+00
1340,0,1000000000,0.00000000e+00
1341,0,1000000000,0.00000000e+00
1342,0,1000000000,0.00000000e+00
1343,0,1000000000,0.00000000e+00
1344,0,1000000000,0.00000000e+00
1345,0,1000000000,0.00000000e+00
1346,0,1000000000,0.00000000e+00
1347,0,1000000000,0.00000000e+00
1348,0,1000000000,0.00000000e+00
1349,0,1000000000,0.00000000e+00
1350,0,1000000000,0.00000000e+00
1351,0,1000000000,0.00000000e+00
1352,0,1000000000,0.00000000e+00
1353,0,1000000000,0.00000000e+00
1354,0,1000000000,0.00000000e+00
1355,0,1000000000,0.00000000e+00
1356,0,1000000000,0.00000000e+00
1357,0,1000000000,0.00000000e+00
1358,0,1000000000,0.00000000e+00
1359,0,1000000000,0.00000000e+00
1360,0,1000000000,0.00000000e+00
1361,0,1000000000,0.00000000e+00
1362,0,1000000000,0.00000000e+00
1363,0,1000000000,0.00000000e+00
1364,0,1000000000,0.00000000e+00
1365,0,1000000000,0.00000000e+00
1366,0,1000000000,0.00000000e+00
1367,0,1000000000,0.00000000e+00
1368,0,1000000000,0.00000000e+00
1369,0,1000000000,0.00000000e+00
1370,0,1000000000,0.00000000e+00
1371,0,1000000000,0.00000000e+00
1372,0,1000000000,0.00000000e+00
1373,0,1000000000,0.00000000e+00
1374,0,1000000000,0.00000000e+00
1375,0,1000000000,0.00000000e+00
1376,0,1000000000,0.00000000e+00
1377,0,1000000000,0.00000000e+00
1378,0,1000000000,0.00000000e+00
1379,0,1000000000,0.00000000e+00
1380,0,1000000000,0.00000000e+00
1381,0,1000000000,0.00000000e+00
1382,0,1000000000,0.00000000e+00
1383,0,1000000000,0.00000000e+00
1384,0,1000000000,0.00000000e+00
1385,0,1000000000,0.00000000e+00
1386,0,1000000000,0.00000000e+00
1387,0,1000000000,0.00000000e+00
1388,0,1000000000,0.00000000e+00
1389,0,1000000000,0.00000000e+00
1390,0,1000000000,0.00000000e+00
1391,0,1000000000,0.00000000e+00
1392,0,1000000000,0.00000000e+00
1393,0,1000000000,0.00000000e+00
1394,0,1000000000,0.00000000e+00
1395,0,1000000000,0.00000000e+00
1396,0,1000000000,0.00000000e+00
1397,0,1000000000,0.00000000e+00
1398,0,1000000000,0.00000000e+00
1399,0,1000000000,0.00000000e+00
1400,0,1000000000,0.00000000e+00
1401,0,1000000000,0.00000000e+00
1402,0,1000000000,0.00000000e+00
1403,0,1000000000,0.00000000e+00
1404,0,1000000000,0.00000000e+00
1405,0,1000000000,0.00000000e+00
1406,0,1000000000,0.00000000e+00
1407,0,1000000000,0.00000000e+00
1408,0,1000000000,0.00000000e+00
1409,0,1000000000,0.00000000e+00
1410,0,1000000000,0.00000000e+00
1411,0,1000000000,0.00000000e+00
1412,0,1000000000,0.00000000e+00
1413,0,1000000000,0.00000000e+00
1414,0,1000000000,0.00000000e+00
1415,0,1000000000,0.00000000e+00
1416,0,1000000000,0.00000000e+00
1417,0,1000000000,0.00000000e+00
1418,0,1000000000,0.00000000e+00
1419,0,1000000000,0.00000000e+00
1420,0,1000000000,0.00000000e+00
1421,0,1000000000,0.00000000e+00
1422,0,1000000000,0.00000000e+00
1423,0,1000000000,0.00000000e+00
1424,0,1000000000,0.00000000e+00
1425,0,1000000000,0.00000000e+00
1426,0,1000000000,0.00000000e+00
1427,0,1000000000,0.00000000e+00
1428,0,1000000000,0.00000000e+00
1429,0,1000000000,0.00000000e+00
1430,0,1000000000,0.00000000e+00
1431,0,1000000000,0.00000000e+00
1432,0,1000000000,0.00000000e+00
1433,0,1000000000,0.00000000e+00
1434,0,1000000000,0.00000000e+00
1435,0,1000000000,0.00000000e+00
1436,0,1000000000,0.00000000e+00
1437,0,1000000000,0.00000000e+00
1438,0,1000000000,0.00000000e+00
1439,0,1000000000,0.00000000e+00
1440,0,1000000000,0.00000000e+00
1441,0,1000000000,0.00000000e+00
1442,0,1000000000,0.00000000e+00
1443,0,1000000000,0.00000000e+00
1444,0,1000000000,0.00000000e+00
1445,0,1000000000,0.00000000e+00
1446,0,1000000000,0.00000000e+00
1447,0,1000000000,0.00000000e+00
1448,0,1000000000,0.00000000e+00
1449,0,1000000000,0.00000000e+00
1450,0,1000000000,0.00000000e+00
1451,0,1000000000,0.00000000e+00
1452,0,1000000000,0.00000000e+00
1453,0,1000000000,0.00000000e+00
1454,0,1000000000,0.00000000e+00
1455,0,1000000000,0.00000000e+00
1456,0,1000000000,0.00000000e+00
1457,0,1000000000,0.00000000e+00
1458,0,1000000000,0.00000000e+00
1459,0,1000000000,0.00000000e+00
1460,0,1000000000,0.00000000e+00
1461,0,1000000000,0.00000000e+00
1462,0,1000000000,0.00000000e+00
1463,0,1000000000,0.00000000e+00
1464,0,1000000000,0.00000000e+00
1465,0,1000000000,0.00000000e+00
1466,0,1000000000,0.00000000e+00
1467,0,1000000000,0.00000000e+00
1468,0,1000000000,0.00000000e+00
1469,0,1000000000,0.00000000e+00
1470,0,1000000000,0.00000000e+00
1471,0,1000000000,0.00000000e+00
1472,0,1000000000,0.00000000e+00
1473,0,1000000000,0.00000000e+00
1474,0,1000000000,0.00000000e+00
1475,0,1000000000,0.00000000e+00
1476,0,1000000000,0.00000000e+00
1477,0,1000000000,0.00000000e+00
1478,0,1000000000,0.00000000e+00
1479,0,1000000000,0.00000000e+00
1480,0,1000000000,0.00000000e+00
1481,0,1000000000,0.00000000e+00
1482,0,1000000000,0.00000000e+00
1483,0,1000000000,0.00000000e+00
1484,0,1000000000,0.00000000e+00
1485,0,1000000000,0.00000000e+00
1486,0,1000000000,0.00000000e+00
1487,0,1000000000,0.00000000e+00
1488,0,1000000000,0.00000000e+00
1489,0,1000000000,0.00000000e+00
1490,0,1000000000,0.00000000e+00
1491,0,1000000000,0.00000000e+00
1492,0,1000000000,0.00000000e+00
1493,0,1000000000,0.00000000e+00
1494,0,1000000000,0.00000000e+00
1495,0,1000000000,0.00000000e+00
1496,0,1000000000,0.00000000e+00
1497,0,1000000000,0.00000000e+00
1498,0,1000000000,0.00000000e+00
1499,0,1000000000,0.00000000e+00
1500,0,1000000000,0.00000000e+00
1501,0,1000000000,0.00000000e+00
1502,0,1000000000,0.00000000e+00
1503,0,1000000000,0.00000000e+00
1504,0,1000000000,0.00000000e+00
1505,0,1000000000,0.00000000e+00
1506,0,1000000000,0.00000000e+00
1507,0,1000000000,0.00000000e+00
1508,0,1000000000,0.00000000e+00
1509,0,1000000000,0.00000000e+00
1510,0,1000000000,0.00000000e+00
1511,0,1000000000,0.00000000e+00
1512,0,1000000000,0.00000000e+00
1513,0,1000000000,0.00000000e+00
1514,0,1000000000,0.00000000e+00
1515,0,1000000000,0.00000000e+00
1516,0,1000000000,0.00000000e+00
1517,0,1000000000,0.00000000e+00
1518,0,1000000000,0.00000000e+00
1519,0,1000000000,0.00000000e+00
1520,0,1000000000,0.00000000e+00
1521,0,1000000000,0.00000000e+00
1522,0,1000000000,0.00000000e+00
1523,0,1000000000,0.00000000e+00
1524,0,1000000000,0.00000000e+00
1525,0,1000000000,0.00000000e+00
1526,0,1000000000,0.00000000e+00
1527,0,1000000000,0.00000000e+00
1528,0,1000000000,0.00000000e+00
1529,0,1000000000,0.00000000e+00
1530,0,1000000000,0.00000000e+00
1531,0,1000000000,0.00000000e+00
1532,0,1000000000,0.00000000e+00
1533,0,1000000000,0.00000000e+00
1534,0,1000000000,0.00000000e+00
1535,0,1000000000,0.00000000e+00
1536,0,1000000000,0.00000000e+00
1537,0,1000000000,0.00000000e+00
1538,0,1000000000,0.00000000e+00
1539,0,1000000000,0.00000000e+00
1540,0,1000000000,0.00000000e+00
1541,0,1000000000,0.00000000e+00
1542,0,1000000000,0.00000000e+00
1543,0,1000000000,0.00000000e+00
1544,0,1000000000,0.00000000e+00
1545,0,1000000000,0.00000000e+00
1546,0,1000000000,0.00000000e+00
1547,0,1000000000,0.00000000e+00
1548,0,1000000000,0.00000000e+00
1549,0,1000000000,0.00000000e+00
1550,0,1000000000,0.00000000e+00
1551,0,1000000000,0.00000000e+00
1552,0,1000000000,0.00000000e+00
1553,0,1000000000,0.00000000e+00
1554,0,1000000000,0.00000000e+00
1555,0,1000000000,0.00000000e+00
1556,0,1000000000,0.00000000e+00
1557,0,1000000000,0.00000000e+00
1558,0,1000000000,0.00000000e+00
1559,0,1000000000,0.00000000e+00
1560,0,1000000000,0.00000000e+00
1561,0,1000000000,0.00000000e+00
1562,0,1000000000,0.00000000e+00
1563,0,1000000000,0.00000000e+00
1564,0,1000000000,0.00000000e+00
1565,0,1000000000,0.00000000e+00
1566,0,1000000000,0.00000000e+00
1567,0,1000000000,0.00000000e+00
1568,0,1000000000,0.00000000e+00
1569,0,1000000000,0.00000000e+00
1570,0,1000000000,0.00000000e+00
1571,0,1000000000,0.00000000e+00
1572,0,1000000000,0.00000000e+00
1573,0,1000000000,0.00000000e+00
1574,0,1000000000,0.00000000e+00
1575,0,1000000000,0.00000000e+00
1576,0,1000000000,0.00000000e+00
1577,0,1000000000,0.00000000e+00
1578,0,1000000000,0.00000000e+00
1579,0,1000000000,0.00000000e+00
1580,0,1000000000,0.00000000e+00
1581,0,1000000000,0.00000000e+00
1582,0,1000000000,0.00000000e+00
1583,0,1000000000,0.00000000e+00
1584,0,1000000000,0.00000000e+00
1585,0,1000000000,0.00000000e+00
1586,0,1000000000,0.00000000e+00
1587,0,1000000000,0.00000000e+00
1588,0,1000000000,0.00000000e+00
1589,0,1000000000,0.00000000e+00
1590,0,1000000000,0.00000000e+00
1591,0,1000000000,0.00000000e+00
1592,0,1000000000,0.00000000e+00
1593,0,1000000000,0.00000000e+00
1594,0,1000000000,0.00000000e+00
1595,0,1000000000,0.00000000e+00
1596,0,1000000000,0.00000000e+00
1597,0,1000000000,0.00000000e+00
1598,0,1000000000,0.00000000e+00
1599,0,1000000000,0.00000000e+00
1600,0,1000000000,0.00000000e+00
1601,0,1000000000,0.00000000e+00
1602,0,1000000000,0.00000000e+00
1603,0,1000000000,0.00000000e+00
1604,0,1000000000,0.00000000e+00
1605,0,1000000000,0.00000000e+00
1606,0,1000000000,0.00000000e+00
1607,0,1000000000,0.00000000e+00
1608,0,1000000000,0.00000000e+00
1609,0,1000000000,0.00000000e+00
1610,0,1000000000,0.00000000e+00
1611,0,1000000000,0.00000000e+00
1612,0,1000000000,0.00000000e+00
1613,0,1000000000,0.00000000e+00
1614,0,1000000000,0.00000000e+00
1615,0,1000000000,0.00000000e+00
1616,0,1000000000,0.00000000e+00
1617,0,1000000000,0.00000000e+00
1618,0,1000000000,0.00000000e+00
1619,0,1000000000,0.00000000e+00
1620,0,1000000000,0.00000000e+00
1621,0,1000000000,0.00000000e+00
1622,0,1000000000,0.00000000e+00
1623,0,1000000000,0.00000000e+00
1624,0,1000000000,0.00000000e+00
1625,0,1000000000,0.00000000e+00
1626,0,1000000000,0.00000000e+00
1627,0,1000000000,0.00000000e+00
1628,0,1000000000,0.00000000e+00
1629,0,1000000000,0.00000000e+00
1630,0,1000000000,0.00000000e+00
1631,0,1000000000,0.00000000e+00
1632,0,1000000000,0.00000000e+00
1633,0,1000000000,0.00000000e+00
1634,0,1000000000,0.00000000e+00
1635,0,1000000000,0.00000000e+00
1636,0,1000000000,0.00000000e+00
1637,0,1000000000,0.00000000e+00
1638,0,1000000000,0.00000000e+00
1639,0,1000000000,0.00000000e+00
1640,0,1000000000,0.00000000e+00
1641,0,1000000000,0.00000000e+00
1642,0,1000000000,0.00000000e+00
1643,0,1000000000,0.00000000e+00
1644,0,1000000000,0.00000000e+00
1645,0,1000000000,0.00000000e+00
1646,0,1000000000,0.00000000e+00
1647,0,1000000000,0.00000000e+00
1648,0,1000000000,0.00000000e+00
1649,0,1000000000,0.00000000e+00
1650,0,1000000000,0.00000000e+00
1651,0,1000000000,0.00000000e+00
1652,0,1000000000,0.00000000e+00
1653,0,1000000000,0.00000000e+00
1654,0,1000000000,0.00000000e+00
1655,0,1000000000,0.00000000e+00
1656,0,1000000000,0.00000000e+00
1657,0,1000000000,0.00000000e+00
1658,0,1000000000,0.00000000e+00
1659,0,1000000000,0.00000000e+00
1660,0,1000000000,0.00000000e+00
1661,0,1000000000,0.00000000e+00
1662,0,1000000000,0.00000000e+00
1663,0,1000000000,0.00000000e+00
1664,0,1000000000,0.00000000e+00
1665,0,1000000000,0.00000000e+00
1666,0,1000000000,0.00000000e+00
1667,0,1000000000,0.00000000e+00
1668,0,1000000000,0.00000000e+00
1669,0,1000000000,0.00000000e+00
1670,0,1000000000,0.00000000e+00
1671,0,1000000000,0.00000000e+00
1672,0,1000000000,0.00000000e+00
1673,0,1000000000,0.00000000e+00
1674,0,1000000000,0.00000000e+00
1675,0,1000000000,0.00000000e+00
1676,0,1000000000,0.00000000e+00
1677,0,1000000000,0.00000000e+00
1678,0,1000000000,0.00000000e+00
1679,0,1000000000,0.00000000e+00
1680,0,1000000000,0.00000000e+00
1681,0,1000000000,0.00000000e+00
1682,0,1000000000,0.00000000e+00
1683,0,1000000000,0.00000000e+00
1684,0,1000000000,0.00000000e+00
1685,0,1000000000,0.00000000e+00
1686,0,1000000000,0.00000000e+00
1687,0,1000000000,0.00000000e+00
1688,0,1000000000,0.00000000e+00
1689,0,1000000000,0.00000000e+00
1690,0,1000000000,0.00000000e+00
1691,0,1000000000,0.00000000e+00
1692,0,1000000000,0.00000000e+00
1693,0,1000000000,0.00000000e+00
1694,0,1000000000,0.00000000e+00
1695,0,1000000000,0.00000000e+00
1696,0,1000000000,0.00000000e+00
1697,0,1000000000,0.00000000e+00
1698,0,1000000000,0.00000000e+00
1699,0,1000000000,0.00000000e+00
1700,0,1000000000,0.00000000e+00
1701,0,1000000000,0.00000000e+00
1702,0,1000000000,0.00000000e+00
1703,0,1000000000,0.00000000e+00
1704,0,1000000000,0.00000000e+00
1705,0,1000000000,0.00000000e+00
1706,0,1000000000,0.00000000e+00
1707,0,1000000000,0.00000000e+00
1708,0,1000000000,0.00000000e+00
1709,0,1000000000,0.00000000e+00
1710,0,1000000000,0.00000000e+00
1711,0,1000000000,0.00000000e+00
1712,0,1000000000,0.00000000e+00
1713,0,1000000000,0.00000000e+00
1714,0,1000000000,0.00000000e+00
1715,0,1000000000,0.00000000e+00
1716,0,1000000000,0.00000000e+00
1717,0,1000000000,0.00000000e+00
1718,0,1000000000,0.00000000e+00
1719,0,1000000000,0.00000000e+00
1720,0,1000000000,0.00000000e+00
1721,0,1000000000,0.00000000e+00
1722,0,1000000000,0.00000000e+00
1723,0,1000000000,0.00000000e+00
1724,0,1000000000,0.00000000e+00
1725,0,1000000000,0.00000000e+00
1726,0,1000000000,0.00000000e+00
1727,0,1000000000,0.00000000e+00
1728,0,1000000000,0.00000000e+00
1729,0,1000000000,0.00000000e+00
1730,0,1000000000,0.00000000e+00
1731,0,1000000000,0.00000000e+00
1732,0,1000000000,0.00000000e+00
1733,0,1000000000,0.00000000e+00
1734,0,1000000000,0.00000000e+00
1735,0,1000000000,0.00000000e+00
1736,0,1000000000,0.00000000e+00
1737,0,1000000000,0.00000000e+00
1738,0,1000000000,0.00000000e+00
1739,0,1000000000,0.00000000e+00
1740,0,1000000000,0.00000000e+00
1741,0,1000000000,0.00000000e+00
1742,0,1000000000,0.00000000e+00
1743,0,1000000000,0.00000000e+00
1744,0,1000000000,0.00000000e+00
1745,0,1000000000,0.00000000e+00
1746,0,1000000000,0.00000000e+00
1747,0,1000000000,0.00000000e+00
1748,0,1000000000,0.00000000e+00
1749,0,1000000000,0.00000000e+00
1750,0,1000000000,0.00000000e+00
1751,0,1000000000,0.00000000e+00
1752,0,1000000000,0.00000000e+00
1753,0,1000000000,0.00000000e+00
1754,0,1000000000,0.00000000e+00
1755,0,1000000000,0.00000000e+00
1756,0,1000000000,0.00000000e+00
1757,0,1000000000,0.00000000e+00
1758,0,1000000000,0.00000000e+00
1759,0,1000000000,0.00000000e+00
1760,0,1000000000,0.00000000e+00
1761,0,1000000000,0.00000000e+00
1762,0,1000000000,0.00000000e+00
1763,0,1000000000,0.00000000e+00
1764,0,1000000000,0.00000000e+00
1765,0,1000000000,0.00000000e+00
1766,0,1000000000,0.00000000e+00
1767,0,1000000000,0.00000000e+00
1768,0,1000000000,0.00000000e+00
1769,0,1000000000,0.00000000e+00
1770,0,1000000000,0.00000000e+00
1771,0,1000000000,0.00000000e+00
1772,0,1000000000,0.00000000e+00
1773,0,1000000000,0.00000000e+00
1774,0,1000000000,0.00000000e+00
1775,0,1000000000,0.00000000e+00
1776,0,1000000000,0.00000000e+00
1777,0,1000000000,0.00000000e+00
1778,0,1000000000,0.00000000e+00
1779,0,1000000000,0.00000000e+00
1780,0,1000000000,0.00000000e+00
1781,0,1000000000,0.00000000e+00
1782,0,1000000000,0.00000000e+00
1783,0,1000000000,0.00000000e+00
1784,0,1000000000,0.00000000e+00
1785,0,1000000000,0.00000000e+00
1786,0,1000000000,0.00000000e+00
1787,0,1000000000,0.00000000e+00
1788,0,1000000000,0.00000000e+00
1789,0,1000000000,0.00000000e+00
1790,0,1000000000,0.00000000e+00
1791,0,1000000000,0.00000000e+00
1792,0,1000000000,0.00000000e+00
1793,0,1000000000,0.00000000e+00
1794,0,1000000000,0.00000000e+00
1795,0,1000000000,0.00000000e+00
1796,0,1000000000,0.00000000e+00
1797,0,1000000000,0.00000000e+00
1798,0,1000000000,0.00000000e+00
1799,0,1000000000,0.00000000e+00
1800,0,1000000000,0.00000000e+00
1801,0,1000000000,0.00000000e+00
1802,0,1000000000,0.00000000e+00
1803,0,1000000000,0.00000000e+00
1804,0,1000000000,0.00000000e+00
1805,0,1000000000,0.00000000e+00
1806,0,1000000000,0.00000000e+00
1807,0,1000000000,0.00000000e+00
1808,0,1000000000,0.00000000e+00
1809,0,1000000000,0.00000000e+00
1810,0,1000000000,0.00000000e+00
1811,0,1000000000,0.00000000e+00
1812,0,1000000000,0.00000000e+00
1813,0,1000000000,0.00000000e+00
1814,0,1000000000,0.00000000e+00
1815,0,1000000000,0.00000000e+00
1816,0,1000000000,0.00000000e+00
1817,0,1000000000,0.00000000e+00
1818,0,1000000000,0.00000000e+00
1819,0,1000000000,0.00000000e+00
1820,0,1000000000,0.00000000e+00
1821,0,1000000000,0.00000000e+00
1822,0,1000000000,0.00000000e+00
1823,0,1000000000,0.00000000e+00
1824,0,1000000000,0.00000000e+00
1825,0,1000000000,0.00000000e+00
1826,0,1000000000,0.00000000e+00
1827,0,1000000000,0.00000000e+00
1828,0,1000000000,0.00000000e+00
1829,0,1000000000,0.00000000e+00
1830,0,1000000000,0.00000000e+00
1831,0,1000000000,0.00000000e+00
1832,0,1000000000,0.00000000e+00
1833,0,1000000000,0.00000000e+00
1834,0,1000000000,0.00000000e+00
1835,0,1000000000,0.00000000e+00
1836,0,1000000000,0.00000000e+00
1837,0,1000000000,0.00000000e+00
1838,0,1000000000,0.00000000e+00
1839,0,1000000000,0.00000000e+00
1840,0,1000000000,0.00000000e+00
1841,0,1000000000,0.00000000e+00
1842,0,1000000000,0.00000000e+00
1843,0,1000000000,0.00000000e+00
1844,0,1000000000,0.00000000e+00
1845,0,1000000000,0.00000000e+00
1846,0,1000000000,0.00000000e+00
1847,0,1000000000,0.00000000e+00
1848,0,1000000000,0.00000000e+00
1849,0,1000000000,0.00000000e+00
1850,0,1000000000,0.00000000e+00
1851,0,1000000000,0.00000000e+00
1852,0,1000000000,0.00000000e+00
1853,0,1000000000,0.00000000e+00
1854,0,1000000000,0.00000000e+00
1855,0,1000000000,0.00000000e+00
1856,0,1000000000,0.00000000e+00
1857,0,1000000000,0.00000000e+00
1858,0,1000000000,0.00000000e+00
1859,0,1000000000,0.00000000e+00
1860,0,1000000000,0.00000000e+00
1861,0,1000000000,0.00000000e+00
1862,0,1000000000,0.00000000e+00
1863,0,1000000000,0.00000000e+00
1864,0,1000000000,0.00000000e+00
1865,0,1000000000,0.00000000e+00
1866,0,1000000000,0.00000000e+00
1867,0,1000000000,0.00000000e+00
1868,0,1000000000,0.00000000e+00
1869,0,1000000000,0.00000000e+00
1870,0,1000000000,0.00000000e+00
1871,0,1000000000,0.00000000e+00
1872,0,1000000000,0.00000000e+00
1873,0,1000000000,0.00000000e+00
1874,0,1000000000,0.00000000e+00
1875,0,1000000000,0.00000000e+00
1876,0,1000000000,0.00000000e+00
1877,0,1000000000,0.00000000e+00
1878,0,1000000000,0.00000000e+00
1879,0,1000000000,0.00000000e+00
1880,0,1000000000,0.00000000e+00
1881,0,1000000000,0.00000000e+00
1882,0,1000000000,0.00000000e+00
1883,0,1000000000,0.00000000e+00
1884,0,1000000000,0.00000000e+00
1885,0,1000000000,0.00000000e+00
1886,0,1000000000,0.00000000e+00
1887,0,1000000000,0.00000000e+00
1888,0,1000000000,0.00000000e+00
1889,0,1000000000,0.00000000e+00
1890,0,1000000000,0.00000000e+00
1891,0,1000000000,0.00000000e+00
1892,0,1000000000,0.00000000e+00
1893,0,1000000000,0.00000000e+00
1894,0,1000000000,0.00000000e+00
1895,0,1000000000,0.00000000e+00
1896,0,1000000000,0.00000000e+00
1897,0,1000000000,0.00000000e+00
1898,0,1000000000,0.00000000e+00
1899,0,1000000000,0.00000000e+00
1900,0,1000000000,0.00000000e+00
1901,0,1000000000,0.00000000e+00
1902,0,1000000000,0.00000000e+00
1903,0,1000000000,0.00000000e+00
1904,0,1000000000,0.00000000e+00
1905,0,1000000000,0.00000000e+00
1906,0,1000000000,0.00000000e+00
1907,0,1000000000,0.00000000e+00
1908,0,1000000000,0.00000000e+00
1909,0,1000000000,0.00000000e+00
1910,0,1000000000,0.00000000e+00
1911,0,1000000000,0.00000000e+00
1912,0,1000000000,0.00000000e+00
1913,0,1000000000,0.00000000e+00
1914,0,1000000000,0.00000000e+00
1915,0,1000000000,0.00000000e+00
1916,0,1000000000,0.00000000e+00
1917,0,1000000000,0.00000000e+00
1918,0,1000000000,0.00000000e+00
1919,0,1000000000,0.00000000e+00
1920,0,1000000000,0.00000000e+00
1921,0,1000000000,0.00000000e+00
1922,0,1000000000,0.00000000e+00
1923,0,1000000000,0.00000000e+00
1924,0,1000000000,0.00000000e+00
1925,0,1000000000,0.00000000e+00
1926,0,1000000000,0.00000000e+00
1927,0,1000000000,0.00000000e+00
1928,0,1000000000,0.00000000e+00
1929,0,1000000000,0.00000000e+00
1930,0,1000000000,0.00000000e+00
1931,0,1000000000,0.00000000e+00
1932,0,1000000000,0.00000000e+00
1933,0,1000000000,0.00000000e+00
1934,0,1000000000,0.00000000e+00
1935,0,1000000000,0.00000000e+00
1936,0,1000000000,0.00000000e+00
1937,0,1000000000,0.00000000e+00
1938,0,1000000000,0.00000000e+00
1939,0,1000000000,0.00000000e+00
1940,0,1000000000,0.00000000e+00
1941,0,1000000000,0.00000000e+00
1942,0,1000000000,0.00000000e+00
1943,0,1000000000,0.00000000e+00
1944,0,1000000000,0.00000000e+00
1945,0,1000000000,0.00000000e+00
1946,0,1000000000,0.00000000e+00
1947,0,1000000000,0.00000000e+00
1948,0,1000000000,0.00000000e+00
1949,0,1000000000,0.00000000e+00
1950,0,1000000000,0.00000000e+00
1951,0,1000000000,0.00000000e+00
1952,0,1000000000,0.00000000e+00
1953,0,1000000000,0.00000000e+00
1954,0,1000000000,0.00000000e+00
1955,0,1000000000,0.00000000e+00
1956,0,1000000000,0.00000000e+00
1957,0,1000000000,0.00000000e+00
1958,0,1000000000,0.00000000e+00
1959,0,1000000000,0.00000000e+00
1960,0,1000000000,0.00000000e+00
1961,0,1000000000,0.00000000e+00
1962,0,1000000000,0.00000000e+00
1963,0,1000000000,0.00000000e+00
1964,0,1000000000,0.00000000e+00
1965,0,1000000000,0.00000000e+00
1966,0,1000000000,0.00000000e+00
1967,0,1000000000,0.00000000e+00
1968,0,1000000000,0.00000000e+00
1969,0,1000000000,0.00000000e+00
1970,0,1000000000,0.00000000e+00
1971,0,1000000000,0.00000000e+00
1972,0,1000000000,0.00000000e+00
1973,0,1000000000,0.00000000e+00
1974,0,1000000000,0.00000000e+00
1975,0,1000000000,0.00000000e+00
1976,0,1000000000,0.00000000e+00
1977,0,1000000000,0.00000000e+00
1978,0,1000000000,0.00000000e+00
1979,0,1000000000,0.00000000e+00
1980,0,1000000000,0.00000000e+00
1981,0,1000000000,0.00000000e+00
1982,0,1000000000,0.00000000e+00
1983,0,1000000000,0.00000000e+00
1984,0,1000000000,0.00000000e+00
1985,0,1000000000,0.00000000e+00
1986,0,1000000000,0.00000000e+00
1987,0,1000000000,0.00000000e+00
1988,0,1000000000,0.00000000e+00
1989,0,1000000000,0.00000000e+00
1990,0,1000000000,0.00000000e+00
1991,0,1000000000,0.00000000e+00
1992,0,1000000000,0.00000000e+00
1993,0,1000000000,0.00000000e+00
1994,0,1000000000,0.00000000e+00
1995,0,1000000000,0.00000000e+00
1996,0,1000000000,0.00000000e+00
1997,0,1000000000,0.00000000e+00
1998,0,1000000000,0.00000000e+00
1999,0,1000000000,0.00000000e+00
2000,0,1000000000,0.00000000e+00
2001,0,1000000000,0.00000000e+00
2002,0,1000000000,0.00000000e+00
2003,0,1000000000,0.00000000e+00
2004,0,1000000000,0.00000000e+00
2005,0,1000000000,0.00000000e+00
2006,0,1000000000,0.00000000e+00
2007,0,1000000000,0.00000000e+00
2008,0,1000000000,0.00000000e+00
2009,0,1000000000,0.00000000e+00
2010,0,1000000000,0.00000000e+00
2011,0,1000000000,0.00000000e+00
2012,0,1000000000,0.00000000e+00
2013,0,1000000000,0.00000000e+00
2014,0,1000000000,0.00000000e+00
2015,0,1000000000,0.00000000e+00
2016,0,1000000000,0.00000000e+00
2017,0,1000000000,0.00000000e+00
2018,0,1000000000,0.00000000e+00
2019,0,1000000000,0.00000000e+00
2020,0,1000000000,0.00000000e+00
2021,0,1000000000,0.00000000e+00
2022,0,1000000000,0.00000000e+00
2023,0,1000000000,0.00000000e+00
2024,0,1000000000,0.00000000e+00
2025,0,1000000000,0.00000000e+00
2026,0,1000000000,0.00000000e+00
2027,0,1000000000,0.00000000e+00
2028,0,1000000000,0.00000000e+00
2029,0,1000000000,0.00000000e+00
2030,0,1000000000,0.00000000e+00
2031,0,1000000000,0.00000000e+00
2032,0,1000000000,0.00000000e+00
2033,0,1000000000,0.00000000e+00
2034,0,1000000000,0.00000000e+00
2035,0,1000000000,0.00000000e+00
2036,0,1000000000,0.00000000e+00
2037,0,1000000000,0.00000000e+00
2038,0,1000000000,0.00000000e+00
2039,0,1000000000,0.00000000e+00
2040,0,1000000000,0.00000000e+00
2041,0,1000000000,0.00000000e+00
2042,0,1000000000,0.00000000e+00
2043,0,1000000000,0.00000000e+00
2044,0,1000000000,0.00000000e+00
2045,0,1000000000,0.00000000e+00
2046,0,1000000000,0.00000000e+00
2047,0,1000000000,0.00000000e+00
2048,0,1000000000,0.00000000e+00
2049,0,1000000000,0.00000000e+00
2050,0,1000000000,0.00000000e+00
2051,0,1000000000,0.00000000e+00
2052,0,1000000000,0.00000000e+00
2053,0,1000000000,0.00000000e+00
2054,0,1000000000,0.00000000e+00
2055,0,1000000000,0.00000000e+00
2056,0,1000000000,0.00000000e+00
2057,0,1000000000,0.00000000e+00
2058,0,1000000000,0.00000000e+00
2059,0,1000000000,0.00000000e+00
2060,0,1000000000,0.00000000e+00
2061,0,1000000000,0.00000000e+00
2062,0,1000000000,0.00000000e+00
2063,0,1000000000,0.00000000e+00
2064,0,1000000000,0.00000000e+00
2065,0,1000000000,0.00000000e+00
2066,0,1000000000,0.00000000e+00
2067,0,1000000000,0.00000000e+00
2068,0,1000000000,0.00000000e+00
2069,0,1000000000,0.00000000e+00
2070,0,1000000000,0.00000000e+00
2071,0,1000000000,0.00000000e+00
2072,0,1000000000,0.00000000e+00
2073,0,1000000000,0.00000000e+00
2074,0,1000000000,0.00000000e+00
2075,0,1000000000,0.00000000e+00
2076,0,1000000000,0.00000000e+00
2077,0,1000000000,0.00000000e+00
2078,0,1000000000,0.00000000e+00
2079,0,1000000000,0.00000000e+00
2080,0,1000000000,0.00000000e+00
2081,0,1000000000,0.00000000e+00
2082,0,1000000000,0.00000000e+00
2083,0,1000000000,0.00000000e+00
2084,0,1000000000,0.00000000e+00
2085,0,1000000000,0.00000000e+00
2086,0,1000000000,0.00000000e+00
2087,0,1000000000,0.00000000e+00
2088,0,1000000000,0.00000000e+00
2089,0,1000000000,0.00000000e+00
2090,0,1000000000,0.00000000e+00
2091,0,1000000000,0.00000000e+00
2092,0,1000000000,0.00000000e+00
2093,0,1000000000,0.00000000e+00
2094,0,1000000000,0.00000000e+00
2095,0,1000000000,0.00000000e+00
2096,0,1000000000,0.00000000e+00
2097,0,1000000000,0.00000000e+00
2098,0,1000000000,0.00000000e+00
2099,0,1000000000,0.00000000e+00
2100,0,1000000000,0.00000000e+00
2101,0,1000000000,0.00000000e+00
2102,0,1000000000,0.00000000e+00
2103,0,1000000000,0.00000000e+00
2104,0,1000000000,0.00000000e+00
2105,0,1000000000,0.00000000e+00
2106,0,1000000000,0.00000000e+00
2107,0,1000000000,0.00000000e+00
2108,0,1000000000,0.00000000e+00
2109,0,1000000000,0.00000000e+00
2110,0,1000000000,0.00000000e+00
2111,0,1000000000,0.00000000e+00
2112,0,1000000000,0.00000000e+00
2113,0,1000000000,0.00000000e+00
2114,0,1000000000,0.00000000e+00
2115,0,1000000000,0.00000000e+00
2116,0,1000000000,0.00000000e+00
2117,0,1000000000,0.00000000e+00
2118,0,1000000000,0.00000000e+00
2119,0,1000000000,0.00000000e+00
2120,0,1000000000,0.00000000e+00
2121,0,1000000000,0.00000000e+00
2122,0,1000000000,0.00000000e+00
2123,0,1000000000,0.00000000e+00
2124,0,1000000000,0.00000000e+00
2125,0,1000000000,0.00000000e+00
2126,0,1000000000,0.00000000e+00
2127,0,1000000000,0.00000000e+00
2128,0,1000000000,0.00000000e+00
2129,0,1000000000,0.00000000e+00
2130,0,1000000000,0.00000000e+00
2131,0,1000000000,0.00000000e+00
2132,0,1000000000,0.00000000e+00
2133,0,1000000000,0.00000000e+00
2134,0,1000000000,0.00000000e+00
2135,0,1000000000,0.00000000e+00
2136,0,1000000000,0.00000000e+00
2137,0,1000000000,0.00000000e+00
2138,0,1000000000,0.00000000e+00
2139,0,1000000000,0.00000000e+00
2140,0,1000000000,0.00000000e+00
2141,0,1000000000,0.00000000e+00
2142,0,1000000000,0.00000000e+00
2143,0,1000000000,0.00000000e+00
2144,0,1000000000,0.00000000e+00
2145,0,1000000000,0.00000000e+00
2146,0,1000000000,0.00000000e+00
2147,0,1000000000,0.00000000e+00
2148,0,1000000000,0.00000000e+00
2149,0,1000000000,0.00000000e+00
2150,0,1000000000,0.00000000e+00
2151,0,1000000000,0.00000000e+00
2152,0,1000000000,0.00000000e+00
2153,0,1000000000,0.00000000e+00
2154,0,1000000000,0.00000000e+00
2155,0,1000000000,0.00000000e+00
2156,0,1000000000,0.00000000e+00
2157,0,1000000000,0.00000000e+00
2158,0,1000000000,0.00000000e+00
2159,0,1000000000,0.00000000e+00
2160,0,1000000000,0.00000000e+00
2161,0,1000000000,0.00000000e+00
2162,0,1000000000,0.00000000e+00
2163,0,1000000000,0.00000000e+00
2164,0,1000000000,0.00000000e+00
2165,0,1000000000,0.00000000e+00
2166,0,1000000000,0.00000000e+00
2167,0,1000000000,0.00000000e+00
2168,0,1000000000,0.00000000e+00
2169,0,1000000000,0.00000000e+00
2170,0,1000000000,0.00000000e+00
2171,0,1000000000,0.00000000e+00
2172,0,1000000000,0.00000000e+00
2173,0,1000000000,0.00000000e+00
2174,0,1000000000,0.00000000e+00
2175,0,1000000000,0.00000000e+00
2176,0,1000000000,0.00000000e+00
2177,0,1000000000,0.00000000e+00
2178,0,1000000000,0.00000000e+00
2179,0,1000000000,0.00000000e+00
2180,0,1000000000,0.00000000e+00
2181,0,1000000000,0.00000000e+00
2182,0,1000000000,0.00000000e+00
2183,0,1000000000,0.00000000e+00
2184,0,1000000000,0.00000000e+00
2185,0,1000000000,0.00000000e+00
2186,0,1000000000,0.00000000e+00
2187,0,1000000000,0.00000000e+00
2188,0,1000000000,0.00000000e+00
2189,0,1000000000,0.00000000e+00
2190,0,1000000000,0.00000000e+00
2191,0,1000000000,0.00000000e+00
2192,0,1000000000,0.00000000e+00
2193,0,1000000000,0.00000000e+00
2194,0,1000000000,0.00000000e+00
2195,0,1000000000,0.00000000e+00
2196,0,1000000000,0.00000000e+00
2197,0,1000000000,0.00000000e+00
2198,0,1000000000,0.00000000e+00
2199,0,1000000000,0.00000000e+00


==> data/d_1it_2_1100_11_18_6_leda.csv <==
d,prob
0,5.74039211e-03
1,2.96564979e-02
2,7.65721290e-02
3,1.31744586e-01
4,1.69925463e-01
5,1.75257420e-01
6,1.50561975e-01
7,1.10817794e-01
8,7.13368224e-02
9,4.08006811e-02
10,2.09925599e-02
11,9.81459626e-03
12,4.20428900e-03
13,1.66169813e-03
14,6.09576874e-04
15,2.08613775e-04
16,6.69006045e-05
17,2.01831688e-05
18,5.74812469e-06
19,1.55018283e-06
20,3.96975939e-07
21,9.67736174e-08
22,2.25085291e-08
23,5.00533032e-09
24,1.06619224e-09
25,2.17926471e-10
26,4.28106165e-11
27,8.09473880e-12
28,1.47523129e-12
29,2.59464244e-13
30,4.40932045e-14
31,7.24811838e-15
32,1.15369345e-15
33,1.77988251e-16
34,2.66395510e-17
35,3.87144306e-18
36,5.46743771e-19
37,7.50922196e-20
38,1.00374508e-20
39,1.30668249e-21
40,1.65775524e-22
41,2.05090650e-23
42,2.47573850e-24
43,2.91771798e-25
44,3.35889427e-26
45,3.77909778e-27
46,4.15750827e-28
47,4.47441757e-29
48,4.71297191e-30
49,4.86067501e-31
50,4.91046403e-32
51,4.86123214e-33
52,4.71775054e-34
53,4.49002665e-35
54,4.19220721e-36
55,3.84118571e-37
56,3.45509592e-38
57,3.05186674e-39
58,2.64798350e-40
59,2.25755457e-41
60,1.89173022e-42
61,1.55847079e-43
62,1.26262181e-44
63,1.00622698e-45
64,7.88998228e-47
65,6.08862797e-48
66,4.62518278e-49
67,3.45942586e-50
68,2.54824679e-51
69,1.84899232e-52
70,1.32183129e-53
71,9.31221065e-55
72,6.46623470e-56
73,4.42645174e-57
74,2.98776894e-58
75,1.98886134e-59
76,1.30588625e-60
77,8.45910930e-62
78,5.40674049e-63
79,3.41043133e-64
80,2.12332017e-65
81,1.30503398e-66
82,7.91943895e-68
83,4.74567254e-69
84,2.80863192e-70
85,1.64190132e-71
86,9.48231669e-73
87,5.41072758e-74
88,3.05090001e-75
89,1.70015048e-76
90,9.36458558e-78
91,5.09900106e-79
92,2.74491771e-80
93,1.46107483e-81
94,7.69067772e-83
95,4.00363838e-84
96,2.06153721e-85
97,1.05007579e-86
98,5.29162802e-88
99,2.63841002e-89
100,1.30173865e-90
101,6.35590184e-92
102,3.07146030e-93
103,1.46915840e-94
104,6.95647401e-96
105,3.26096847e-97
106,1.51349229e-98
107,6.95550331e-100
108,3.16540645e-101
109,1.42665877e-102
110,6.36849634e-104
111,2.81588979e-105
112,1.23336469e-106
113,5.35178925e-108
114,2.30076382e-109
115,9.80040309e-111
116,4.13663730e-112
117,1.73027339e-113
118,7.17261341e-115
119,2.94690827e-116
120,1.20008741e-117
121,4.84447000e-119
122,1.93863636e-120
123,7.69116642e-122
124,3.02525816e-123
125,1.17987282e-124
126,4.56287080e-126
127,1.74984113e-127
128,6.65492809e-129
129,2.51014507e-130
130,9.39054891e-132
131,3.48453988e-133
132,1.28258869e-134
133,4.68318923e-136
134,1.69641768e-137
135,6.09655845e-139
136,2.17380854e-140
137,7.69069905e-142
138,2.69986070e-143
139,9.40525586e-145
140,3.25144166e-146
141,1.11552541e-147
142,3.79841892e-149
143,1.28371195e-150
144,4.30620570e-152
145,1.43385510e-153
146,4.73935916e-155
147,1.55509924e-156
148,5.06571469e-158
149,1.63827647e-159
150,5.26037826e-161
151,1.67706257e-162
152,5.30888124e-164
153,1.66877162e-165
154,5.20894053e-167
155,1.61465113e-168
156,4.97053096e-170
157,1.51963536e-171
158,4.61430221e-173
159,1.39161792e-174
160,4.16867844e-176
161,1.24038940e-177
162,3.66619548e-179
163,1.07643435e-180
164,3.13971398e-182
165,9.09786042e-184
166,2.61909317e-185
167,7.49101687e-187
168,2.12874784e-188
169,6.01058256e-190
170,1.68629252e-191
171,4.70097765e-193
172,1.30225828e-194
173,3.58487747e-196
174,9.80695440e-198
175,2.66618871e-199
176,7.20374915e-201
177,1.93442171e-202
178,5.16276515e-204
179,1.36951193e-205
180,3.61089582e-207
181,9.46331029e-209
182,2.46526345e-210
183,6.38393907e-212
184,1.64335780e-213
185,4.20538974e-215
186,1.06985193e-216
187,2.70580723e-218
188,6.80358939e-220
189,1.70082481e-221
190,4.22740020e-223
191,1.04469945e-224
192,2.56699712e-226
193,6.27172618e-228
194,1.52365990e-229
195,3.68077829e-231
196,8.84205613e-233
197,2.11222442e-234
198,5.01777424e-236
199,1.18543409e-237
200,2.78515777e-239
201,6.50787247e-241
202,1.51236198e-242
203,3.49550951e-244
204,8.03551425e-246
205,1.83728123e-247
206,4.17836721e-249
207,9.45184733e-251
208,2.12674757e-252
209,4.76008024e-254
210,1.05979415e-255
211,2.34718552e-257
212,5.17132242e-259
213,1.13342730e-260
214,2.47134305e-262
215,5.36079364e-264
216,1.15688748e-265
217,2.48386691e-267
218,5.30578696e-269
219,1.12762477e-270
220,2.38441402e-272
221,5.01660428e-274
222,1.05016593e-275
223,2.18743223e-277
224,4.53365547e-279
225,9.34992636e-281
226,1.91876640e-282
227,3.91830869e-284
228,7.96243932e-286
229,1.61017401e-287
230,3.24031213e-289
231,6.48927738e-291
232,1.29332988e-292
233,2.56527381e-294
234,5.06381079e-296
235,9.94828823e-298
236,1.94515471e-299
237,3.78531931e-301
238,7.33163940e-303
239,1.41337508e-304
240,2.71193335e-306
241,5.17932627e-308
242,9.84572195e-310
243,1.86298435e-311
244,3.50885506e-313
245,6.57844755e-315
246,1.22769448e-316
247,2.28073548e-318
248,4.21783842e-320
249,7.80623720e-322
250,1.48219694e-323
251,0.00000000e+00
252,0.00000000e+00
253,0.00000000e+00
254,0.00000000e+00
255,0.00000000e+00
256,0.00000000e+00
257,0.00000000e+00
258,0.00000000e+00
259,0.00000000e+00
260,0.00000000e+00
261,0.00000000e+00
262,0.00000000e+00
263,0.00000000e+00
264,0.00000000e+00
265,0.00000000e+00
266,0.00000000e+00
267,0.00000000e+00
268,0.00000000e+00
269,0.00000000e+00
270,0.00000000e+00
271,0.00000000e+00
272,0.00000000e+00
273,0.00000000e+00
274,0.00000000e+00
275,0.00000000e+00
276,0.00000000e+00
277,0.00000000e+00
278,0.00000000e+00
279,0.00000000e+00
280,0.00000000e+00
281,0.00000000e+00
282,0.00000000e+00
283,0.00000000e+00
284,0.00000000e+00
285,0.00000000e+00
286,0.00000000e+00
287,0.00000000e+00
288,0.00000000e+00
289,0.00000000e+00
290,0.00000000e+00
291,0.00000000e+00
292,0.00000000e+00
293,0.00000000e+00
294,0.00000000e+00
295,0.00000000e+00
296,0.00000000e+00
297,0.00000000e+00
298,0.00000000e+00
299,0.00000000e+00
300,0.00000000e+00
301,0.00000000e+00
302,0.00000000e+00
303,0.00000000e+00
304,0.00000000e+00
305,0.00000000e+00
306,0.00000000e+00
307,0.00000000e+00
308,0.00000000e+00
309,0.00000000e+00
310,0.00000000e+00
311,0.00000000e+00
312,0.00000000e+00
313,0.00000000e+00
314,0.00000000e+00
315,0.00000000e+00
316,0.00000000e+00
317,0.00000000e+00
318,0.00000000e+00
319,0.00000000e+00
320,0.00000000e+00
321,0.00000000e+00
322,0.00000000e+00
323,0.00000000e+00
324,0.00000000e+00
325,0.00000000e+00
326,0.00000000e+00
327,0.00000000e+00
328,0.00000000e+00
329,0.00000000e+00
330,0.00000000e+00
331,0.00000000e+00
332,0.00000000e+00
333,0.00000000e+00
334,0.00000000e+00
335,0.00000000e+00
336,0.00000000e+00
337,0.00000000e+00
338,0.00000000e+00
339,0.00000000e+00
340,0.00000000e+00
341,0.00000000e+00
342,0.00000000e+00
343,0.00000000e+00
344,0.00000000e+00
345,0.00000000e+00
346,0.00000000e+00
347,0.00000000e+00
348,0.00000000e+00
349,0.00000000e+00
350,0.00000000e+00
351,0.00000000e+00
352,0.00000000e+00
353,0.00000000e+00
354,0.00000000e+00
355,0.00000000e+00
356,0.00000000e+00
357,0.00000000e+00
358,0.00000000e+00
359,0.00000000e+00
360,0.00000000e+00
361,0.00000000e+00
362,0.00000000e+00
363,0.00000000e+00
364,0.00000000e+00
365,0.00000000e+00
366,0.00000000e+00
367,0.00000000e+00
368,0.00000000e+00
369,0.00000000e+00
370,0.00000000e+00
371,0.00000000e+00
372,0.00000000e+00
373,0.00000000e+00
374,0.00000000e+00
375,0.00000000e+00
376,0.00000000e+00
377,0.00000000e+00
378,0.00000000e+00
379,0.00000000e+00
380,0.00000000e+00
381,0.00000000e+00
382,0.00000000e+00
383,0.00000000e+00
384,0.00000000e+00
385,0.00000000e+00
386,0.00000000e+00
387,0.00000000e+00
388,0.00000000e+00
389,0.00000000e+00
390,0.00000000e+00
391,0.00000000e+00
392,0.00000000e+00
393,0.00000000e+00
394,0.00000000e+00
395,0.00000000e+00
396,0.00000000e+00
397,0.00000000e+00
398,0.00000000e+00
399,0.00000000e+00
400,0.00000000e+00
401,0.00000000e+00
402,0.00000000e+00
403,0.00000000e+00
404,0.00000000e+00
405,0.00000000e+00
406,0.00000000e+00
407,0.00000000e+00
408,0.00000000e+00
409,0.00000000e+00
410,0.00000000e+00
411,0.00000000e+00
412,0.00000000e+00
413,0.00000000e+00
414,0.00000000e+00
415,0.00000000e+00
416,0.00000000e+00
417,0.00000000e+00
418,0.00000000e+00
419,0.00000000e+00
420,0.00000000e+00
421,0.00000000e+00
422,0.00000000e+00
423,0.00000000e+00
424,0.00000000e+00
425,0.00000000e+00
426,0.00000000e+00
427,0.00000000e+00
428,0.00000000e+00
429,0.00000000e+00
430,0.00000000e+00
431,0.00000000e+00
432,0.00000000e+00
433,0.00000000e+00
434,0.00000000e+00
435,0.00000000e+00
436,0.00000000e+00
437,0.00000000e+00
438,0.00000000e+00
439,0.00000000e+00
440,0.00000000e+00
441,0.00000000e+00
442,0.00000000e+00
443,0.00000000e+00
444,0.00000000e+00
445,0.00000000e+00
446,0.00000000e+00
447,0.00000000e+00
448,0.00000000e+00
449,0.00000000e+00
450,0.00000000e+00
451,0.00000000e+00
452,0.00000000e+00
453,0.00000000e+00
454,0.00000000e+00
455,0.00000000e+00
456,0.00000000e+00
457,0.00000000e+00
458,0.00000000e+00
459,0.00000000e+00
460,0.00000000e+00
461,0.00000000e+00
462,0.00000000e+00
463,0.00000000e+00
464,0.00000000e+00
465,0.00000000e+00
466,0.00000000e+00
467,0.00000000e+00
468,0.00000000e+00
469,0.00000000e+00
470,0.00000000e+00
471,0.00000000e+00
472,0.00000000e+00
473,0.00000000e+00
474,0.00000000e+00
475,0.00000000e+00
476,0.00000000e+00
477,0.00000000e+00
478,0.00000000e+00
479,0.00000000e+00
480,0.00000000e+00
481,0.00000000e+00
482,0.00000000e+00
483,0.00000000e+00
484,0.00000000e+00
485,0.00000000e+00
486,0.00000000e+00
487,0.00000000e+00
488,0.00000000e+00
489,0.00000000e+00
490,0.00000000e+00
491,0.00000000e+00
492,0.00000000e+00
493,0.00000000e+00
494,0.00000000e+00
495,0.00000000e+00
496,0.00000000e+00
497,0.00000000e+00
498,0.00000000e+00
499,0.00000000e+00
500,0.00000000e+00
501,0.00000000e+00
502,0.00000000e+00
503,0.00000000e+00
504,0.00000000e+00
505,0.00000000e+00
506,0.00000000e+00
507,0.00000000e+00
508,0.00000000e+00
509,0.00000000e+00
510,0.00000000e+00
511,0.00000000e+00
512,0.00000000e+00
513,0.00000000e+00
514,0.00000000e+00
515,0.00000000e+00
516,0.00000000e+00
517,0.00000000e+00
518,0.00000000e+00
519,0.00000000e+00
520,0.00000000e+00
521,0.00000000e+00
522,0.00000000e+00
523,0.00000000e+00
524,0.00000000e+00
525,0.00000000e+00
526,0.00000000e+00
527,0.00000000e+00
528,0.00000000e+00
529,0.00000000e+00
530,0.00000000e+00
531,0.00000000e+00
532,0.00000000e+00
533,0.00000000e+00
534,0.00000000e+00
535,0.00000000e+00
536,0.00000000e+00
537,0.00000000e+00
538,0.00000000e+00
539,0.00000000e+00
540,0.00000000e+00
541,0.00000000e+00
542,0.00000000e+00
543,0.00000000e+00
544,0.00000000e+00
545,0.00000000e+00
546,0.00000000e+00
547,0.00000000e+00
548,0.00000000e+00
549,0.00000000e+00
550,0.00000000e+00
551,0.00000000e+00
552,0.00000000e+00
553,0.00000000e+00
554,0.00000000e+00
555,0.00000000e+00
556,0.00000000e+00
557,0.00000000e+00
558,0.00000000e+00
559,0.00000000e+00
560,0.00000000e+00
561,0.00000000e+00
562,0.00000000e+00
563,0.00000000e+00
564,0.00000000e+00
565,0.00000000e+00
566,0.00000000e+00
567,0.00000000e+00
568,0.00000000e+00
569,0.00000000e+00
570,0.00000000e+00
571,0.00000000e+00
572,0.00000000e+00
573,0.00000000e+00
574,0.00000000e+00
575,0.00000000e+00
576,0.00000000e+00
577,0.00000000e+00
578,0.00000000e+00
579,0.00000000e+00
580,0.00000000e+00
581,0.00000000e+00
582,0.00000000e+00
583,0.00000000e+00
584,0.00000000e+00
585,0.00000000e+00
586,0.00000000e+00
587,0.00000000e+00
588,0.00000000e+00
589,0.00000000e+00
590,0.00000000e+00
591,0.00000000e+00
592,0.00000000e+00
593,0.00000000e+00
594,0.00000000e+00
595,0.00000000e+00
596,0.00000000e+00
597,0.00000000e+00
598,0.00000000e+00
599,0.00000000e+00
600,0.00000000e+00
601,0.00000000e+00
602,0.00000000e+00
603,0.00000000e+00
604,0.00000000e+00
605,0.00000000e+00
606,0.00000000e+00
607,0.00000000e+00
608,0.00000000e+00
609,0.00000000e+00
610,0.00000000e+00
611,0.00000000e+00
612,0.00000000e+00
613,0.00000000e+00
614,0.00000000e+00
615,0.00000000e+00
616,0.00000000e+00
617,0.00000000e+00
618,0.00000000e+00
619,0.00000000e+00
620,0.00000000e+00
621,0.00000000e+00
622,0.00000000e+00
623,0.00000000e+00
624,0.00000000e+00
625,0.00000000e+00
626,0.00000000e+00
627,0.00000000e+00
628,0.00000000e+00
629,0.00000000e+00
630,0.00000000e+00
631,0.00000000e+00
632,0.00000000e+00
633,0.00000000e+00
634,0.00000000e+00
635,0.00000000e+00
636,0.00000000e+00
637,0.00000000e+00
638,0.00000000e+00
639,0.00000000e+00
640,0.00000000e+00
641,0.00000000e+00
642,0.00000000e+00
643,0.00000000e+00
644,0.00000000e+00
645,0.00000000e+00
646,0.00000000e+00
647,0.00000000e+00
648,0.00000000e+00
649,0.00000000e+00
650,0.00000000e+00
651,0.00000000e+00
652,0.00000000e+00
653,0.00000000e+00
654,0.00000000e+00
655,0.00000000e+00
656,0.00000000e+00
657,0.00000000e+00
658,0.00000000e+00
659,0.00000000e+00
660,0.00000000e+00
661,0.00000000e+00
662,0.00000000e+00
663,0.00000000e+00
664,0.00000000e+00
665,0.00000000e+00
666,0.00000000e+00
667,0.00000000e+00
668,0.00000000e+00
669,0.00000000e+00
670,0.00000000e+00
671,0.00000000e+00
672,0.00000000e+00
673,0.00000000e+00
674,0.00000000e+00
675,0.00000000e+00
676,0.00000000e+00
677,0.00000000e+00
678,0.00000000e+00
679,0.00000000e+00
680,0.00000000e+00
681,0.00000000e+00
682,0.00000000e+00
683,0.00000000e+00
684,0.00000000e+00
685,0.00000000e+00
686,0.00000000e+00
687,0.00000000e+00
688,0.00000000e+00
689,0.00000000e+00
690,0.00000000e+00
691,0.00000000e+00
692,0.00000000e+00
693,0.00000000e+00
694,0.00000000e+00
695,0.00000000e+00
696,0.00000000e+00
697,0.00000000e+00
698,0.00000000e+00
699,0.00000000e+00
700,0.00000000e+00
701,0.00000000e+00
702,0.00000000e+00
703,0.00000000e+00
704,0.00000000e+00
705,0.00000000e+00
706,0.00000000e+00
707,0.00000000e+00
708,0.00000000e+00
709,0.00000000e+00
710,0.00000000e+00
711,0.00000000e+00
712,0.00000000e+00
713,0.00000000e+00
714,0.00000000e+00
715,0.00000000e+00
716,0.00000000e+00
717,0.00000000e+00
718,0.00000000e+00
719,0.00000000e+00
720,0.00000000e+00
721,0.00000000e+00
722,0.00000000e+00
723,0.00000000e+00
724,0.00000000e+00
725,0.00000000e+00
726,0.00000000e+00
727,0.00000000e+00
728,0.00000000e+00
729,0.00000000e+00
730,0.00000000e+00
731,0.00000000e+00
732,0.00000000e+00
733,0.00000000e+00
734,0.00000000e+00
735,0.00000000e+00
736,0.00000000e+00
737,0.00000000e+00
738,0.00000000e+00
739,0.00000000e+00
740,0.00000000e+00
741,0.00000000e+00
742,0.00000000e+00
743,0.00000000e+00
744,0.00000000e+00
745,0.00000000e+00
746,0.00000000e+00
747,0.00000000e+00
748,0.00000000e+00
749,0.00000000e+00
750,0.00000000e+00
751,0.00000000e+00
752,0.00000000e+00
753,0.00000000e+00
754,0.00000000e+00
755,0.00000000e+00
756,0.00000000e+00
757,0.00000000e+00
758,0.00000000e+00
759,0.00000000e+00
760,0.00000000e+00
761,0.00000000e+00
762,0.00000000e+00
763,0.00000000e+00
764,0.00000000e+00
765,0.00000000e+00
766,0.00000000e+00
767,0.00000000e+00
768,0.00000000e+00
769,0.00000000e+00
770,0.00000000e+00
771,0.00000000e+00
772,0.00000000e+00
773,0.00000000e+00
774,0.00000000e+00
775,0.00000000e+00
776,0.00000000e+00
777,0.00000000e+00
778,0.00000000e+00
779,0.00000000e+00
780,0.00000000e+00
781,0.00000000e+00
782,0.00000000e+00
783,0.00000000e+00
784,0.00000000e+00
785,0.00000000e+00
786,0.00000000e+00
787,0.00000000e+00
788,0.00000000e+00
789,0.00000000e+00
790,0.00000000e+00
791,0.00000000e+00
792,0.00000000e+00
793,0.00000000e+00
794,0.00000000e+00
795,0.00000000e+00
796,0.00000000e+00
797,0.00000000e+00
798,0.00000000e+00
799,0.00000000e+00
800,0.00000000e+00
801,0.00000000e+00
802,0.00000000e+00
803,0.00000000e+00
804,0.00000000e+00
805,0.00000000e+00
806,0.00000000e+00
807,0.00000000e+00
808,0.00000000e+00
809,0.00000000e+00
810,0.00000000e+00
811,0.00000000e+00
812,0.00000000e+00
813,0.00000000e+00
814,0.00000000e+00
815,0.00000000e+00
816,0.00000000e+00
817,0.00000000e+00
818,0.00000000e+00
819,0.00000000e+00
820,0.00000000e+00
821,0.00000000e+00
822,0.00000000e+00
823,0.00000000e+00
824,0.00000000e+00
825,0.00000000e+00
826,0.00000000e+00
827,0.00000000e+00
828,0.00000000e+00
829,0.00000000e+00
830,0.00000000e+00
831,0.00000000e+00
832,0.00000000e+00
833,0.00000000e+00
834,0.00000000e+00
835,0.00000000e+00
836,0.00000000e+00
837,0.00000000e+00
838,0.00000000e+00
839,0.00000000e+00
840,0.00000000e+00
841,0.00000000e+00
842,0.00000000e+00
843,0.00000000e+00
844,0.00000000e+00
845,0.00000000e+00
846,0.00000000e+00
847,0.00000000e+00
848,0.00000000e+00
849,0.00000000e+00
850,0.00000000e+00
851,0.00000000e+00
852,0.00000000e+00
853,0.00000000e+00
854,0.00000000e+00
855,0.00000000e+00
856,0.00000000e+00
857,0.00000000e+00
858,0.00000000e+00
859,0.00000000e+00
860,0.00000000e+00
861,0.00000000e+00
862,0.00000000e+00
863,0.00000000e+00
864,0.00000000e+00
865,0.00000000e+00
866,0.00000000e+00
867,0.00000000e+00
868,0.00000000e+00
869,0.00000000e+00
870,0.00000000e+00
871,0.00000000e+00
872,0.00000000e+00
873,0.00000000e+00
874,0.00000000e+00
875,0.00000000e+00
876,0.00000000e+00
877,0.00000000e+00
878,0.00000000e+00
879,0.00000000e+00
880,0.00000000e+00
881,0.00000000e+00
882,0.00000000e+00
883,0.00000000e+00
884,0.00000000e+00
885,0.00000000e+00
886,0.00000000e+00
887,0.00000000e+00
888,0.00000000e+00
889,0.00000000e+00
890,0.00000000e+00
891,0.00000000e+00
892,0.00000000e+00
893,0.00000000e+00
894,0.00000000e+00
895,0.00000000e+00
896,0.00000000e+00
897,0.00000000e+00
898,0.00000000e+00
899,0.00000000e+00
900,0.00000000e+00
901,0.00000000e+00
902,0.00000000e+00
903,0.00000000e+00
904,0.00000000e+00
905,0.00000000e+00
906,0.00000000e+00
907,0.00000000e+00
908,0.00000000e+00
909,0.00000000e+00
910,0.00000000e+00
911,0.00000000e+00
912,0.00000000e+00
913,0.00000000e+00
914,0.00000000e+00
915,0.00000000e+00
916,0.00000000e+00
917,0.00000000e+00
918,0.00000000e+00
919,0.00000000e+00
920,0.00000000e+00
921,0.00000000e+00
922,0.00000000e+00
923,0.00000000e+00
924,0.00000000e+00
925,0.00000000e+00
926,0.00000000e+00
927,0.00000000e+00
928,0.00000000e+00
929,0.00000000e+00
930,0.00000000e+00
931,0.00000000e+00
932,0.00000000e+00
933,0.00000000e+00
934,0.00000000e+00
935,0.00000000e+00
936,0.00000000e+00
937,0.00000000e+00
938,0.00000000e+00
939,0.00000000e+00
940,0.00000000e+00
941,0.00000000e+00
942,0.00000000e+00
943,0.00000000e+00
944,0.00000000e+00
945,0.00000000e+00
946,0.00000000e+00
947,0.00000000e+00
948,0.00000000e+00
949,0.00000000e+00
950,0.00000000e+00
951,0.00000000e+00
952,0.00000000e+00
953,0.00000000e+00
954,0.00000000e+00
955,0.00000000e+00
956,0.00000000e+00
957,0.00000000e+00
958,0.00000000e+00
959,0.00000000e+00
960,0.00000000e+00
961,0.00000000e+00
962,0.00000000e+00
963,0.00000000e+00
964,0.00000000e+00
965,0.00000000e+00
966,0.00000000e+00
967,0.00000000e+00
968,0.00000000e+00
969,0.00000000e+00
970,0.00000000e+00
971,0.00000000e+00
972,0.00000000e+00
973,0.00000000e+00
974,0.00000000e+00
975,0.00000000e+00
976,0.00000000e+00
977,0.00000000e+00
978,0.00000000e+00
979,0.00000000e+00
980,0.00000000e+00
981,0.00000000e+00
982,0.00000000e+00
983,0.00000000e+00
984,0.00000000e+00
985,0.00000000e+00
986,0.00000000e+00
987,0.00000000e+00
988,0.00000000e+00
989,0.00000000e+00
990,0.00000000e+00
991,0.00000000e+00
992,0.00000000e+00
993,0.00000000e+00
994,0.00000000e+00
995,0.00000000e+00
996,0.00000000e+00
997,0.00000000e+00
998,0.00000000e+00
999,0.00000000e+00
1000,0.00000000e+00
1001,0.00000000e+00
1002,0.00000000e+00
1003,0.00000000e+00
1004,0.00000000e+00
1005,0.00000000e+00
1006,0.00000000e+00
1007,0.00000000e+00
1008,0.00000000e+00
1009,0.00000000e+00
1010,0.00000000e+00
1011,0.00000000e+00
1012,0.00000000e+00
1013,0.00000000e+00
1014,0.00000000e+00
1015,0.00000000e+00
1016,0.00000000e+00
1017,0.00000000e+00
1018,0.00000000e+00
1019,0.00000000e+00
1020,0.00000000e+00
1021,0.00000000e+00
1022,0.00000000e+00
1023,0.00000000e+00
1024,0.00000000e+00
1025,0.00000000e+00
1026,0.00000000e+00
1027,0.00000000e+00
1028,0.00000000e+00
1029,0.00000000e+00
1030,0.00000000e+00
1031,0.00000000e+00
1032,0.00000000e+00
1033,0.00000000e+00
1034,0.00000000e+00
1035,0.00000000e+00
1036,0.00000000e+00
1037,0.00000000e+00
1038,0.00000000e+00
1039,0.00000000e+00
1040,0.00000000e+00
1041,0.00000000e+00
1042,0.00000000e+00
1043,0.00000000e+00
1044,0.00000000e+00
1045,0.00000000e+00
1046,0.00000000e+00
1047,0.00000000e+00
1048,0.00000000e+00
1049,0.00000000e+00
1050,0.00000000e+00
1051,0.00000000e+00
1052,0.00000000e+00
1053,0.00000000e+00
1054,0.00000000e+00
1055,0.00000000e+00
1056,0.00000000e+00
1057,0.00000000e+00
1058,0.00000000e+00
1059,0.00000000e+00
1060,0.00000000e+00
1061,0.00000000e+00
1062,0.00000000e+00
1063,0.00000000e+00
1064,0.00000000e+00
1065,0.00000000e+00
1066,0.00000000e+00
1067,0.00000000e+00
1068,0.00000000e+00
1069,0.00000000e+00
1070,0.00000000e+00
1071,0.00000000e+00
1072,0.00000000e+00
1073,0.00000000e+00
1074,0.00000000e+00
1075,0.00000000e+00
1076,0.00000000e+00
1077,0.00000000e+00
1078,0.00000000e+00
1079,0.00000000e+00
1080,0.00000000e+00
1081,0.00000000e+00
1082,0.00000000e+00
1083,0.00000000e+00
1084,0.00000000e+00
1085,0.00000000e+00
1086,0.00000000e+00
1087,0.00000000e+00
1088,0.00000000e+00
1089,0.00000000e+00
1090,0.00000000e+00
1091,0.00000000e+00
1092,0.00000000e+00
1093,0.00000000e+00
1094,0.00000000e+00
1095,0.00000000e+00
1096,0.00000000e+00
1097,0.00000000e+00
1098,0.00000000e+00
1099,0.00000000e+00
1100,0.00000000e+00
1101,0.00000000e+00
1102,0.00000000e+00
1103,0.00000000e+00
1104,0.00000000e+00
1105,0.00000000e+00
1106,0.00000000e+00
1107,0.00000000e+00
1108,0.00000000e+00
1109,0.00000000e+00
1110,0.00000000e+00
1111,0.00000000e+00
1112,0.00000000e+00
1113,0.00000000e+00
1114,0.00000000e+00
1115,0.00000000e+00
1116,0.00000000e+00
1117,0.00000000e+00
1118,0.00000000e+00
1119,0.00000000e+00
1120,0.00000000e+00
1121,0.00000000e+00
1122,0.00000000e+00
1123,0.00000000e+00
1124,0.00000000e+00
1125,0.00000000e+00
1126,0.00000000e+00
1127,0.00000000e+00
1128,0.00000000e+00
1129,0.00000000e+00
1130,0.00000000e+00
1131,0.00000000e+00
1132,0.00000000e+00
1133,0.00000000e+00
1134,0.00000000e+00
1135,0.00000000e+00
1136,0.00000000e+00
1137,0.00000000e+00
1138,0.00000000e+00
1139,0.00000000e+00
1140,0.00000000e+00
1141,0.00000000e+00
1142,0.00000000e+00
1143,0.00000000e+00
1144,0.00000000e+00
1145,0.00000000e+00
1146,0.00000000e+00
1147,0.00000000e+00
1148,0.00000000e+00
1149,0.00000000e+00
1150,0.00000000e+00
1151,0.00000000e+00
1152,0.00000000e+00
1153,0.00000000e+00
1154,0.00000000e+00
1155,0.00000000e+00
1156,0.00000000e+00
1157,0.00000000e+00
1158,0.00000000e+00
1159,0.00000000e+00
1160,0.00000000e+00
1161,0.00000000e+00
1162,0.00000000e+00
1163,0.00000000e+00
1164,0.00000000e+00
1165,0.00000000e+00
1166,0.00000000e+00
1167,0.00000000e+00
1168,0.00000000e+00
1169,0.00000000e+00
1170,0.00000000e+00
1171,0.00000000e+00
1172,0.00000000e+00
1173,0.00000000e+00
1174,0.00000000e+00
1175,0.00000000e+00
1176,0.00000000e+00
1177,0.00000000e+00
1178,0.00000000e+00
1179,0.00000000e+00
1180,0.00000000e+00
1181,0.00000000e+00
1182,0.00000000e+00
1183,0.00000000e+00
1184,0.00000000e+00
1185,0.00000000e+00
1186,0.00000000e+00
1187,0.00000000e+00
1188,0.00000000e+00
1189,0.00000000e+00
1190,0.00000000e+00
1191,0.00000000e+00
1192,0.00000000e+00
1193,0.00000000e+00
1194,0.00000000e+00
1195,0.00000000e+00
1196,0.00000000e+00
1197,0.00000000e+00
1198,0.00000000e+00
1199,0.00000000e+00
1200,0.00000000e+00
1201,0.00000000e+00
1202,0.00000000e+00
1203,0.00000000e+00
1204,0.00000000e+00
1205,0.00000000e+00
1206,0.00000000e+00
1207,0.00000000e+00
1208,0.00000000e+00
1209,0.00000000e+00
1210,0.00000000e+00
1211,0.00000000e+00
1212,0.00000000e+00
1213,0.00000000e+00
1214,0.00000000e+00
1215,0.00000000e+00
1216,0.00000000e+00
1217,0.00000000e+00
1218,0.00000000e+00
1219,0.00000000e+00
1220,0.00000000e+00
1221,0.00000000e+00
1222,0.00000000e+00
1223,0.00000000e+00
1224,0.00000000e+00
1225,0.00000000e+00
1226,0.00000000e+00
1227,0.00000000e+00
1228,0.00000000e+00
1229,0.00000000e+00
1230,0.00000000e+00
1231,0.00000000e+00
1232,0.00000000e+00
1233,0.00000000e+00
1234,0.00000000e+00
1235,0.00000000e+00
1236,0.00000000e+00
1237,0.00000000e+00
1238,0.00000000e+00
1239,0.00000000e+00
1240,0.00000000e+00
1241,0.00000000e+00
1242,0.00000000e+00
1243,0.00000000e+00
1244,0.00000000e+00
1245,0.00000000e+00
1246,0.00000000e+00
1247,0.00000000e+00
1248,0.00000000e+00
1249,0.00000000e+00
1250,0.00000000e+00
1251,0.00000000e+00
1252,0.00000000e+00
1253,0.00000000e+00
1254,0.00000000e+00
1255,0.00000000e+00
1256,0.00000000e+00
1257,0.00000000e+00
1258,0.00000000e+00
1259,0.00000000e+00
1260,0.00000000e+00
1261,0.00000000e+00
1262,0.00000000e+00
1263,0.00000000e+00
1264,0.00000000e+00
1265,0.00000000e+00
1266,0.00000000e+00
1267,0.00000000e+00
1268,0.00000000e+00
1269,0.00000000e+00
1270,0.00000000e+00
1271,0.00000000e+00
1272,0.00000000e+00
1273,0.00000000e+00
1274,0.00000000e+00
1275,0.00000000e+00
1276,0.00000000e+00
1277,0.00000000e+00
1278,0.00000000e+00
1279,0.00000000e+00
1280,0.00000000e+00
1281,0.00000000e+00
1282,0.00000000e+00
1283,0.00000000e+00
1284,0.00000000e+00
1285,0.00000000e+00
1286,0.00000000e+00
1287,0.00000000e+00
1288,0.00000000e+00
1289,0.00000000e+00
1290,0.00000000e+00
1291,0.00000000e+00
1292,0.00000000e+00
1293,0.00000000e+00
1294,0.00000000e+00
1295,0.00000000e+00
1296,0.00000000e+00
1297,0.00000000e+00
1298,0.00000000e+00
1299,0.00000000e+00
1300,0.00000000e+00
1301,0.00000000e+00
1302,0.00000000e+00
1303,0.00000000e+00
1304,0.00000000e+00
1305,0.00000000e+00
1306,0.00000000e+00
1307,0.00000000e+00
1308,0.00000000e+00
1309,0.00000000e+00
1310,0.00000000e+00
1311,0.00000000e+00
1312,0.00000000e+00
1313,0.00000000e+00
1314,0.00000000e+00
1315,0.00000000e+00
1316,0.00000000e+00
1317,0.00000000e+00
1318,0.00000000e+00
1319,0.00000000e+00
1320,0.00000000e+00
1321,0.00000000e+00
1322,0.00000000e+00
1323,0.00000000e+00
1324,0.00000000e+00
1325,0.00000000e+00
1326,0.00000000e+00
1327,0.00000000e+00
1328,0.00000000e+00
1329,0.00000000e+00
1330,0.00000000e+00
1331,0.00000000e+00
1332,0.00000000e+00
1333,0.00000000e+00
1334,0.00000000e+00
1335,0.00000000e+00
1336,0.00000000e+00
1337,0.00000000e+00
1338,0.00000000e+00
1339,0.00000000e+00
1340,0.00000000e+00
1341,0.00000000e+00
1342,0.00000000e+00
1343,0.00000000e+00
1344,0.00000000e+00
1345,0.00000000e+00
1346,0.00000000e+00
1347,0.00000000e+00
1348,0.00000000e+00
1349,0.00000000e+00
1350,0.00000000e+00
1351,0.00000000e+00
1352,0.00000000e+00
1353,0.00000000e+00
1354,0.00000000e+00
1355,0.00000000e+00
1356,0.00000000e+00
1357,0.00000000e+00
1358,0.00000000e+00
1359,0.00000000e+00
1360,0.00000000e+00
1361,0.00000000e+00
1362,0.00000000e+00
1363,0.00000000e+00
1364,0.00000000e+00
1365,0.00000000e+00
1366,0.00000000e+00
1367,0.00000000e+00
1368,0.00000000e+00
1369,0.00000000e+00
1370,0.00000000e+00
1371,0.00000000e+00
1372,0.00000000e+00
1373,0.00000000e+00
1374,0.00000000e+00
1375,0.00000000e+00
1376,0.00000000e+00
1377,0.00000000e+00
1378,0.00000000e+00
1379,0.00000000e+00
1380,0.00000000e+00
1381,0.00000000e+00
1382,0.00000000e+00
1383,0.00000000e+00
1384,0.00000000e+00
1385,0.00000000e+00
1386,0.00000000e+00
1387,0.00000000e+00
1388,0.00000000e+00
1389,0.00000000e+00
1390,0.00000000e+00
1391,0.00000000e+00
1392,0.00000000e+00
1393,0.00000000e+00
1394,0.00000000e+00
1395,0.00000000e+00
1396,0.00000000e+00
1397,0.00000000e+00
1398,0.00000000e+00
1399,0.00000000e+00
1400,0.00000000e+00
1401,0.00000000e+00
1402,0.00000000e+00
1403,0.00000000e+00
1404,0.00000000e+00
1405,0.00000000e+00
1406,0.00000000e+00
1407,0.00000000e+00
1408,0.00000000e+00
1409,0.00000000e+00
1410,0.00000000e+00
1411,0.00000000e+00
1412,0.00000000e+00
1413,0.00000000e+00
1414,0.00000000e+00
1415,0.00000000e+00
1416,0.00000000e+00
1417,0.00000000e+00
1418,0.00000000e+00
1419,0.00000000e+00
1420,0.00000000e+00
1421,0.00000000e+00
1422,0.00000000e+00
1423,0.00000000e+00
1424,0.00000000e+00
1425,0.00000000e+00
1426,0.00000000e+00
1427,0.00000000e+00
1428,0.00000000e+00
1429,0.00000000e+00
1430,0.00000000e+00
1431,0.00000000e+00
1432,0.00000000e+00
1433,0.00000000e+00
1434,0.00000000e+00
1435,0.00000000e+00
1436,0.00000000e+00
1437,0.00000000e+00
1438,0.00000000e+00
1439,0.00000000e+00
1440,0.00000000e+00
1441,0.00000000e+00
1442,0.00000000e+00
1443,0.00000000e+00
1444,0.00000000e+00
1445,0.00000000e+00
1446,0.00000000e+00
1447,0.00000000e+00
1448,0.00000000e+00
1449,0.00000000e+00
1450,0.00000000e+00
1451,0.00000000e+00
1452,0.00000000e+00
1453,0.00000000e+00
1454,0.00000000e+00
1455,0.00000000e+00
1456,0.00000000e+00
1457,0.00000000e+00
1458,0.00000000e+00
1459,0.00000000e+00
1460,0.00000000e+00
1461,0.00000000e+00
1462,0.00000000e+00
1463,0.00000000e+00
1464,0.00000000e+00
1465,0.00000000e+00
1466,0.00000000e+00
1467,0.00000000e+00
1468,0.00000000e+00
1469,0.00000000e+00
1470,0.00000000e+00
1471,0.00000000e+00
1472,0.00000000e+00
1473,0.00000000e+00
1474,0.00000000e+00
1475,0.00000000e+00
1476,0.00000000e+00
1477,0.00000000e+00
1478,0.00000000e+00
1479,0.00000000e+00
1480,0.00000000e+00
1481,0.00000000e+00
1482,0.00000000e+00
1483,0.00000000e+00
1484,0.00000000e+00
1485,0.00000000e+00
1486,0.00000000e+00
1487,0.00000000e+00
1488,0.00000000e+00
1489,0.00000000e+00
1490,0.00000000e+00
1491,0.00000000e+00
1492,0.00000000e+00
1493,0.00000000e+00
1494,0.00000000e+00
1495,0.00000000e+00
1496,0.00000000e+00
1497,0.00000000e+00
1498,0.00000000e+00
1499,0.00000000e+00
1500,0.00000000e+00
1501,0.00000000e+00
1502,0.00000000e+00
1503,0.00000000e+00
1504,0.00000000e+00
1505,0.00000000e+00
1506,0.00000000e+00
1507,0.00000000e+00
1508,0.00000000e+00
1509,0.00000000e+00
1510,0.00000000e+00
1511,0.00000000e+00
1512,0.00000000e+00
1513,0.00000000e+00
1514,0.00000000e+00
1515,0.00000000e+00
1516,0.00000000e+00
1517,0.00000000e+00
1518,0.00000000e+00
1519,0.00000000e+00
1520,0.00000000e+00
1521,0.00000000e+00
1522,0.00000000e+00
1523,0.00000000e+00
1524,0.00000000e+00
1525,0.00000000e+00
1526,0.00000000e+00
1527,0.00000000e+00
1528,0.00000000e+00
1529,0.00000000e+00
1530,0.00000000e+00
1531,0.00000000e+00
1532,0.00000000e+00
1533,0.00000000e+00
1534,0.00000000e+00
1535,0.00000000e+00
1536,0.00000000e+00
1537,0.00000000e+00
1538,0.00000000e+00
1539,0.00000000e+00
1540,0.00000000e+00
1541,0.00000000e+00
1542,0.00000000e+00
1543,0.00000000e+00
1544,0.00000000e+00
1545,0.00000000e+00
1546,0.00000000e+00
1547,0.00000000e+00
1548,0.00000000e+00
1549,0.00000000e+00
1550,0.00000000e+00
1551,0.00000000e+00
1552,0.00000000e+00
1553,0.00000000e+00
1554,0.00000000e+00
1555,0.00000000e+00
1556,0.00000000e+00
1557,0.00000000e+00
1558,0.00000000e+00
1559,0.00000000e+00
1560,0.00000000e+00
1561,0.00000000e+00
1562,0.00000000e+00
1563,0.00000000e+00
1564,0.00000000e+00
1565,0.00000000e+00
1566,0.00000000e+00
1567,0.00000000e+00
1568,0.00000000e+00
1569,0.00000000e+00
1570,0.00000000e+00
1571,0.00000000e+00
1572,0.00000000e+00
1573,0.00000000e+00
1574,0.00000000e+00
1575,0.00000000e+00
1576,0.00000000e+00
1577,0.00000000e+00
1578,0.00000000e+00
1579,0.00000000e+00
1580,0.00000000e+00
1581,0.00000000e+00
1582,0.00000000e+00
1583,0.00000000e+00
1584,0.00000000e+00
1585,0.00000000e+00
1586,0.00000000e+00
1587,0.00000000e+00
1588,0.00000000e+00
1589,0.00000000e+00
1590,0.00000000e+00
1591,0.00000000e+00
1592,0.00000000e+00
1593,0.00000000e+00
1594,0.00000000e+00
1595,0.00000000e+00
1596,0.00000000e+00
1597,0.00000000e+00
1598,0.00000000e+00
1599,0.00000000e+00
1600,0.00000000e+00
1601,0.00000000e+00
1602,0.00000000e+00
1603,0.00000000e+00
1604,0.00000000e+00
1605,0.00000000e+00
1606,0.00000000e+00
1607,0.00000000e+00
1608,0.00000000e+00
1609,0.00000000e+00
1610,0.00000000e+00
1611,0.00000000e+00
1612,0.00000000e+00
1613,0.00000000e+00
1614,0.00000000e+00
1615,0.00000000e+00
1616,0.00000000e+00
1617,0.00000000e+00
1618,0.00000000e+00
1619,0.00000000e+00
1620,0.00000000e+00
1621,0.00000000e+00
1622,0.00000000e+00
1623,0.00000000e+00
1624,0.00000000e+00
1625,0.00000000e+00
1626,0.00000000e+00
1627,0.00000000e+00
1628,0.00000000e+00
1629,0.00000000e+00
1630,0.00000000e+00
1631,0.00000000e+00
1632,0.00000000e+00
1633,0.00000000e+00
1634,0.00000000e+00
1635,0.00000000e+00
1636,0.00000000e+00
1637,0.00000000e+00
1638,0.00000000e+00
1639,0.00000000e+00
1640,0.00000000e+00
1641,0.00000000e+00
1642,0.00000000e+00
1643,0.00000000e+00
1644,0.00000000e+00
1645,0.00000000e+00
1646,0.00000000e+00
1647,0.00000000e+00
1648,0.00000000e+00
1649,0.00000000e+00
1650,0.00000000e+00
1651,0.00000000e+00
1652,0.00000000e+00
1653,0.00000000e+00
1654,0.00000000e+00
1655,0.00000000e+00
1656,0.00000000e+00
1657,0.00000000e+00
1658,0.00000000e+00
1659,0.00000000e+00
1660,0.00000000e+00
1661,0.00000000e+00
1662,0.00000000e+00
1663,0.00000000e+00
1664,0.00000000e+00
1665,0.00000000e+00
1666,0.00000000e+00
1667,0.00000000e+00
1668,0.00000000e+00
1669,0.00000000e+00
1670,0.00000000e+00
1671,0.00000000e+00
1672,0.00000000e+00
1673,0.00000000e+00
1674,0.00000000e+00
1675,0.00000000e+00
1676,0.00000000e+00
1677,0.00000000e+00
1678,0.00000000e+00
1679,0.00000000e+00
1680,0.00000000e+00
1681,0.00000000e+00
1682,0.00000000e+00
1683,0.00000000e+00
1684,0.00000000e+00
1685,0.00000000e+00
1686,0.00000000e+00
1687,0.00000000e+00
1688,0.00000000e+00
1689,0.00000000e+00
1690,0.00000000e+00
1691,0.00000000e+00
1692,0.00000000e+00
1693,0.00000000e+00
1694,0.00000000e+00
1695,0.00000000e+00
1696,0.00000000e+00
1697,0.00000000e+00
1698,0.00000000e+00
1699,0.00000000e+00
1700,0.00000000e+00
1701,0.00000000e+00
1702,0.00000000e+00
1703,0.00000000e+00
1704,0.00000000e+00
1705,0.00000000e+00
1706,0.00000000e+00
1707,0.00000000e+00
1708,0.00000000e+00
1709,0.00000000e+00
1710,0.00000000e+00
1711,0.00000000e+00
1712,0.00000000e+00
1713,0.00000000e+00
1714,0.00000000e+00
1715,0.00000000e+00
1716,0.00000000e+00
1717,0.00000000e+00
1718,0.00000000e+00
1719,0.00000000e+00
1720,0.00000000e+00
1721,0.00000000e+00
1722,0.00000000e+00
1723,0.00000000e+00
1724,0.00000000e+00
1725,0.00000000e+00
1726,0.00000000e+00
1727,0.00000000e+00
1728,0.00000000e+00
1729,0.00000000e+00
1730,0.00000000e+00
1731,0.00000000e+00
1732,0.00000000e+00
1733,0.00000000e+00
1734,0.00000000e+00
1735,0.00000000e+00
1736,0.00000000e+00
1737,0.00000000e+00
1738,0.00000000e+00
1739,0.00000000e+00
1740,0.00000000e+00
1741,0.00000000e+00
1742,0.00000000e+00
1743,0.00000000e+00
1744,0.00000000e+00
1745,0.00000000e+00
1746,0.00000000e+00
1747,0.00000000e+00
1748,0.00000000e+00
1749,0.00000000e+00
1750,0.00000000e+00
1751,0.00000000e+00
1752,0.00000000e+00
1753,0.00000000e+00
1754,0.00000000e+00
1755,0.00000000e+00
1756,0.00000000e+00
1757,0.00000000e+00
1758,0.00000000e+00
1759,0.00000000e+00
1760,0.00000000e+00
1761,0.00000000e+00
1762,0.00000000e+00
1763,0.00000000e+00
1764,0.00000000e+00
1765,0.00000000e+00
1766,0.00000000e+00
1767,0.00000000e+00
1768,0.00000000e+00
1769,0.00000000e+00
1770,0.00000000e+00
1771,0.00000000e+00
1772,0.00000000e+00
1773,0.00000000e+00
1774,0.00000000e+00
1775,0.00000000e+00
1776,0.00000000e+00
1777,0.00000000e+00
1778,0.00000000e+00
1779,0.00000000e+00
1780,0.00000000e+00
1781,0.00000000e+00
1782,0.00000000e+00
1783,0.00000000e+00
1784,0.00000000e+00
1785,0.00000000e+00
1786,0.00000000e+00
1787,0.00000000e+00
1788,0.00000000e+00
1789,0.00000000e+00
1790,0.00000000e+00
1791,0.00000000e+00
1792,0.00000000e+00
1793,0.00000000e+00
1794,0.00000000e+00
1795,0.00000000e+00
1796,0.00000000e+00
1797,0.00000000e+00
1798,0.00000000e+00
1799,0.00000000e+00
1800,0.00000000e+00
1801,0.00000000e+00
1802,0.00000000e+00
1803,0.00000000e+00
1804,0.00000000e+00
1805,0.00000000e+00
1806,0.00000000e+00
1807,0.00000000e+00
1808,0.00000000e+00
1809,0.00000000e+00
1810,0.00000000e+00
1811,0.00000000e+00
1812,0.00000000e+00
1813,0.00000000e+00
1814,0.00000000e+00
1815,0.00000000e+00
1816,0.00000000e+00
1817,0.00000000e+00
1818,0.00000000e+00
1819,0.00000000e+00
1820,0.00000000e+00
1821,0.00000000e+00
1822,0.00000000e+00
1823,0.00000000e+00
1824,0.00000000e+00
1825,0.00000000e+00
1826,0.00000000e+00
1827,0.00000000e+00
1828,0.00000000e+00
1829,0.00000000e+00
1830,0.00000000e+00
1831,0.00000000e+00
1832,0.00000000e+00
1833,0.00000000e+00
1834,0.00000000e+00
1835,0.00000000e+00
1836,0.00000000e+00
1837,0.00000000e+00
1838,0.00000000e+00
1839,0.00000000e+00
1840,0.00000000e+00
1841,0.00000000e+00
1842,0.00000000e+00
1843,0.00000000e+00
1844,0.00000000e+00
1845,0.00000000e+00
1846,0.00000000e+00
1847,0.00000000e+00
1848,0.00000000e+00
1849,0.00000000e+00
1850,0.00000000e+00
1851,0.00000000e+00
1852,0.00000000e+00
1853,0.00000000e+00
1854,0.00000000e+00
1855,0.00000000e+00
1856,0.00000000e+00
1857,0.00000000e+00
1858,0.00000000e+00
1859,0.00000000e+00
1860,0.00000000e+00
1861,0.00000000e+00
1862,0.00000000e+00
1863,0.00000000e+00
1864,0.00000000e+00
1865,0.00000000e+00
1866,0.00000000e+00
1867,0.00000000e+00
1868,0.00000000e+00
1869,0.00000000e+00
1870,0.00000000e+00
1871,0.00000000e+00
1872,0.00000000e+00
1873,0.00000000e+00
1874,0.00000000e+00
1875,0.00000000e+00
1876,0.00000000e+00
1877,0.00000000e+00
1878,0.00000000e+00
1879,0.00000000e+00
1880,0.00000000e+00
1881,0.00000000e+00
1882,0.00000000e+00
1883,0.00000000e+00
1884,0.00000000e+00
1885,0.00000000e+00
1886,0.00000000e+00
1887,0.00000000e+00
1888,0.00000000e+00
1889,0.00000000e+00
1890,0.00000000e+00
1891,0.00000000e+00
1892,0.00000000e+00
1893,0.00000000e+00
1894,0.00000000e+00
1895,0.00000000e+00
1896,0.00000000e+00
1897,0.00000000e+00
1898,0.00000000e+00
1899,0.00000000e+00
1900,0.00000000e+00
1901,0.00000000e+00
1902,0.00000000e+00
1903,0.00000000e+00
1904,0.00000000e+00
1905,0.00000000e+00
1906,0.00000000e+00
1907,0.00000000e+00
1908,0.00000000e+00
1909,0.00000000e+00
1910,0.00000000e+00
1911,0.00000000e+00
1912,0.00000000e+00
1913,0.00000000e+00
1914,0.00000000e+00
1915,0.00000000e+00
1916,0.00000000e+00
1917,0.00000000e+00
1918,0.00000000e+00
1919,0.00000000e+00
1920,0.00000000e+00
1921,0.00000000e+00
1922,0.00000000e+00
1923,0.00000000e+00
1924,0.00000000e+00
1925,0.00000000e+00
1926,0.00000000e+00
1927,0.00000000e+00
1928,0.00000000e+00
1929,0.00000000e+00
1930,0.00000000e+00
1931,0.00000000e+00
1932,0.00000000e+00
1933,0.00000000e+00
1934,0.00000000e+00
1935,0.00000000e+00
1936,0.00000000e+00
1937,0.00000000e+00
1938,0.00000000e+00
1939,0.00000000e+00
1940,0.00000000e+00
1941,0.00000000e+00
1942,0.00000000e+00
1943,0.00000000e+00
1944,0.00000000e+00
1945,0.00000000e+00
1946,0.00000000e+00
1947,0.00000000e+00
1948,0.00000000e+00
1949,0.00000000e+00
1950,0.00000000e+00
1951,0.00000000e+00
1952,0.00000000e+00
1953,0.00000000e+00
1954,0.00000000e+00
1955,0.00000000e+00
1956,0.00000000e+00
1957,0.00000000e+00
1958,0.00000000e+00
1959,0.00000000e+00
1960,0.00000000e+00
1961,0.00000000e+00
1962,0.00000000e+00
1963,0.00000000e+00
1964,0.00000000e+00
1965,0.00000000e+00
1966,0.00000000e+00
1967,0.00000000e+00
1968,0.00000000e+00
1969,0.00000000e+00
1970,0.00000000e+00
1971,0.00000000e+00
1972,0.00000000e+00
1973,0.00000000e+00
1974,0.00000000e+00
1975,0.00000000e+00
1976,0.00000000e+00
1977,0.00000000e+00
1978,0.00000000e+00
1979,0.00000000e+00
1980,0.00000000e+00
1981,0.00000000e+00
1982,0.00000000e+00
1983,0.00000000e+00
1984,0.00000000e+00
1985,0.00000000e+00
1986,0.00000000e+00
1987,0.00000000e+00
1988,0.00000000e+00
1989,0.00000000e+00
1990,0.00000000e+00
1991,0.00000000e+00
1992,0.00000000e+00
1993,0.00000000e+00
1994,0.00000000e+00
1995,0.00000000e+00
1996,0.00000000e+00
1997,0.00000000e+00
1998,0.00000000e+00
1999,0.00000000e+00
2000,0.00000000e+00
2001,0.00000000e+00
2002,0.00000000e+00
2003,0.00000000e+00
2004,0.00000000e+00
2005,0.00000000e+00
2006,0.00000000e+00
2007,0.00000000e+00
2008,0.00000000e+00
2009,0.00000000e+00
2010,0.00000000e+00
2011,0.00000000e+00
2012,0.00000000e+00
2013,0.00000000e+00
2014,0.00000000e+00
2015,0.00000000e+00
2016,0.00000000e+00
2017,0.00000000e+00
2018,0.00000000e+00
2019,0.00000000e+00
2020,0.00000000e+00
2021,0.00000000e+00
2022,0.00000000e+00
2023,0.00000000e+00
2024,0.00000000e+00
2025,0.00000000e+00
2026,0.00000000e+00
2027,0.00000000e+00
2028,0.00000000e+00
2029,0.00000000e+00
2030,0.00000000e+00
2031,0.00000000e+00
2032,0.00000000e+00
2033,0.00000000e+00
2034,0.00000000e+00
2035,0.00000000e+00
2036,0.00000000e+00
2037,0.00000000e+00
2038,0.00000000e+00
2039,0.00000000e+00
2040,0.00000000e+00
2041,0.00000000e+00
2042,0.00000000e+00
2043,0.00000000e+00
2044,0.00000000e+00
2045,0.00000000e+00
2046,0.00000000e+00
2047,0.00000000e+00
2048,0.00000000e+00
2049,0.00000000e+00
2050,0.00000000e+00
2051,0.00000000e+00
2052,0.00000000e+00
2053,0.00000000e+00
2054,0.00000000e+00
2055,0.00000000e+00
2056,0.00000000e+00
2057,0.00000000e+00
2058,0.00000000e+00
2059,0.00000000e+00
2060,0.00000000e+00
2061,0.00000000e+00
2062,0.00000000e+00
2063,0.00000000e+00
2064,0.00000000e+00
2065,0.00000000e+00
2066,0.00000000e+00
2067,0.00000000e+00
2068,0.00000000e+00
2069,0.00000000e+00
2070,0.00000000e+00
2071,0.00000000e+00
2072,0.00000000e+00
2073,0.00000000e+00
2074,0.00000000e+00
2075,0.00000000e+00
2076,0.00000000e+00
2077,0.00000000e+00
2078,0.00000000e+00
2079,0.00000000e+00
2080,0.00000000e+00
2081,0.00000000e+00
2082,0.00000000e+00
2083,0.00000000e+00
2084,0.00000000e+00
2085,0.00000000e+00
2086,0.00000000e+00
2087,0.00000000e+00
2088,0.00000000e+00
2089,0.00000000e+00
2090,0.00000000e+00
2091,0.00000000e+00
2092,0.00000000e+00
2093,0.00000000e+00
2094,0.00000000e+00
2095,0.00000000e+00
2096,0.00000000e+00
2097,0.00000000e+00
2098,0.00000000e+00
2099,0.00000000e+00
2100,0.00000000e+00
2101,0.00000000e+00
2102,0.00000000e+00
2103,0.00000000e+00
2104,0.00000000e+00
2105,0.00000000e+00
2106,0.00000000e+00
2107,0.00000000e+00
2108,0.00000000e+00
2109,0.00000000e+00
2110,0.00000000e+00
2111,0.00000000e+00
2112,0.00000000e+00
2113,0.00000000e+00
2114,0.00000000e+00
2115,0.00000000e+00
2116,0.00000000e+00
2117,0.00000000e+00
2118,0.00000000e+00
2119,0.00000000e+00
2120,0.00000000e+00
2121,0.00000000e+00
2122,0.00000000e+00
2123,0.00000000e+00
2124,0.00000000e+00
2125,0.00000000e+00
2126,0.00000000e+00
2127,0.00000000e+00
2128,0.00000000e+00
2129,0.00000000e+00
2130,0.00000000e+00
2131,0.00000000e+00
2132,0.00000000e+00
2133,0.00000000e+00
2134,0.00000000e+00
2135,0.00000000e+00
2136,0.00000000e+00
2137,0.00000000e+00
2138,0.00000000e+00
2139,0.00000000e+00
2140,0.00000000e+00
2141,0.00000000e+00
2142,0.00000000e+00
2143,0.00000000e+00
2144,0.00000000e+00
2145,0.00000000e+00
2146,0.00000000e+00
2147,0.00000000e+00
2148,0.00000000e+00
2149,0.00000000e+00
2150,0.00000000e+00
2151,0.00000000e+00
2152,0.00000000e+00
2153,0.00000000e+00
2154,0.00000000e+00
2155,0.00000000e+00
2156,0.00000000e+00
2157,0.00000000e+00
2158,0.00000000e+00
2159,0.00000000e+00
2160,0.00000000e+00
2161,0.00000000e+00
2162,0.00000000e+00
2163,0.00000000e+00
2164,0.00000000e+00
2165,0.00000000e+00
2166,0.00000000e+00
2167,0.00000000e+00
2168,0.00000000e+00
2169,0.00000000e+00
2170,0.00000000e+00
2171,0.00000000e+00
2172,0.00000000e+00
2173,0.00000000e+00
2174,0.00000000e+00
2175,0.00000000e+00
2176,0.00000000e+00
2177,0.00000000e+00
2178,0.00000000e+00
2179,0.00000000e+00
2180,0.00000000e+00
2181,0.00000000e+00
2182,0.00000000e+00
2183,0.00000000e+00
2184,0.00000000e+00
2185,0.00000000e+00
2186,0.00000000e+00
2187,0.00000000e+00
2188,0.00000000e+00
2189,0.00000000e+00
2190,0.00000000e+00
2191,0.00000000e+00
2192,0.00000000e+00
2193,0.00000000e+00
2194,0.00000000e+00
2195,0.00000000e+00
2196,0.00000000e+00
2197,0.00000000e+00
2198,0.00000000e+00
2199,0.00000000e+00
2200,0.00000000e+00


==> data/d_1it_2_1100_11_18_6_model.csv <==
n_err,prob
0,7.26564876e-03
1,3.23863859e-02
2,7.51890330e-02
3,1.21007407e-01
4,1.51617885e-01
5,1.57507188e-01
6,1.41100644e-01
7,1.11955083e-01
8,8.02057112e-02
9,5.26367303e-02
10,3.20003095e-02
11,1.81826414e-02
12,9.72561833e-03
13,4.92606674e-03
14,2.37434635e-03
15,1.09358015e-03
16,4.83007466e-04
17,2.05196784e-04
18,8.40697197e-05
19,3.32929636e-05
20,1.27696010e-05
21,4.75202248e-06
22,1.71843019e-06
23,6.04697230e-07
24,2.07315691e-07
25,6.93256033e-08
26,2.26335515e-08
27,7.22099194e-09
28,2.25307782e-09
29,6.88030640e-10
30,2.05768812e-10
31,6.03050402e-11
32,1.73288254e-11
33,4.88477779e-12
34,1.35139140e-12
35,3.67081323e-13
36,9.79394703e-14
37,2.56757968e-14
38,6.61615111e-15
39,1.67623990e-15
40,4.17677040e-16
41,1.02384559e-16
42,2.46959503e-17
43,5.86293907e-18
44,1.37024420e-18
45,3.15327880e-19
46,7.14648093e-20
47,1.59538883e-20
48,3.50881144e-21
49,7.60402576e-22
50,1.62399478e-22
51,3.41859359e-23
52,7.09403925e-24
53,1.45138249e-24


==> data/d_4_13397_83_95_45.csv <==
err,sim,mod,leda
0,1.00E-05,6.9006E-06,0.000000468
1,8.00E-05,0.000069329,6.8292E-06
2,4.20E-04,0.000357359,4.99724E-05
3,1.54E-03,0.001258587,0.000243634
4,4.14E-03,0.003408525,0.000890438
5,9.01E-03,0.007574187,0.00260226
6,1.67E-02,0.014380675,0.006331766
7,2.72E-02,0.023995667,0.013196271
8,3.99E-02,0.035929488,0.024049779
9,5.35E-02,0.049052741,0.038931044
10,6.62E-02,0.061829303,0.056692998
11,7.65E-02,0.072680257,0.075014747
12,8.32E-02,0.080343629,0.090918575
13,8.63E-02,0.084112257,0.101639728
14,8.40E-02,0.083894524,0.105441287
15,7.90E-02,0.080129246,0.10204078
16,7.16E-02,0.073612226,0.092532089
17,6.28E-02,0.06529574,0.078929913
18,5.34E-02,0.056112737,0.063545316
19,4.40E-02,0.046859716,0.048432263
20,3.54E-02,0.038134355,0.035043394
21,2.78E-02,0.030317962,0.024133195
22,2.13E-02,0.023597774,0.015855404
23,1.60E-02,0.018014008,0.009958617
24,1.18E-02,0.013508911,0.005990935
25,8.54E-03,0.009967221,0.003457863
26,6.08E-03,0.007246403,0.001917941
27,4.26E-03,0.005198258,0.001023822
28,2.95E-03,0.00368376,0.000526717
29,2.04E-03,0.002581504,0.000261484
30,1.41E-03,0.001790725,0.000125412
31,9.80E-04,0.001230769,5.81737E-05
32,6.80E-04,0.000838906,2.61238E-05
33,4.70E-04,0.000567523,1.13676E-05
34,3.30E-04,0.000381307,4.79739E-06
35,2.20E-04,0.000254577,1.96519E-06
36,1.50E-04,0.000168157,7.81974E-07
37,9.00E-05,0.000108269,3.02353E-07
38,6.00E-05,7.30918E-05,1.2486E-07
39,3.00E-05,4.56955E-05,4.95109E-08
40,2.00E-05,3.01545E-05,2.16695E-08

==> data/delta_4_13397_83.csv <==
x,delta,sim
0,1.29411388e-01, 1.29258137e-01
1,2.66250811e-01, 2.66359510e-01
2,2.72239413e-01, 2.72455360e-01
3,1.84452051e-01, 1.84319498e-01
4,9.31607448e-02, 9.30830099e-02
5,3.74127893e-02, 3.74837265e-02
6,1.24441601e-02, 1.24187817e-02
7,3.52610949e-03, 3.50119439e-03
8,8.68875131e-04, 8.92057331e-04
9,1.89139184e-04, 1.84980591e-04
10,3.68260370e-05, 3.56822932e-05
11,6.47790042e-06, 7.01702001e-06
12,1.03804243e-06, 8.95789788e-07
13,1.52586295e-07, 1.49298298e-07
14,2.06968604e-08, 0.00000000e+00
15,2.60372348e-09, 0.00000000e+00
16,3.05149460e-10, 0.00000000e+00
17,3.34463593e-11, 0.00000000e+00
18,3.44033118e-12, 0.00000000e+00
19,3.33119872e-13, 0.00000000e+00
20,3.04470775e-14, 0.00000000e+00

==> data/dfr_2_4801_45_25_25.csv <==
err_t,leda_dfr,new_dfr,sim_dfr
30,0.00E+00,0.00E+00,0.00E+00
31,0.00E+00,0.00E+00,0.00E+00
32,0.00E+00,0.00E+00,0.00E+00
33,0.00E+00,0.00E+00,0.00E+00
34,0.00E+00,0.00E+00,0.00E+00
35,0.00E+00,0.00E+00,0.00E+00
36,2.27E-09,0.00E+00,0.00E+00
37,1.75E-08,0.00E+00,0.00E+00
38,1.21E-07,0.00E+00,0.00E+00
39,7.59E-07,0.00E+00,0.00E+00
40,4.29E-06,0.00E+00,0.00E+00
41,2.19E-05,0.00E+00,0.00E+00
42,1.01E-04,0.00E+00,0.00E+00
43,4.18E-04,0.00E+00,0.00E+00
44,1.55E-03,0.00E+00,0.00E+00
45,5.15E-03,0.00E+00,0.00E+00
46,1.52E-02,0.00E+00,0.00E+00
47,3.95E-02,0.00E+00,0.00E+00
48,9.05E-02,0.00E+00,0.00E+00
49,1.82E-01,2.00E-09,0.00E+00
50,3.20E-01,1.58E-08,0.00E+00
51,4.93E-01,1.00E-07,0.00E+00
52,6.72E-01,5.95E-07,0.00E+00
53,8.21E-01,3.28E-06,0.00E+00
54,9.20E-01,1.66E-05,7.00E-06
55,9.72E-01,7.66E-05,5.00E-05
56,9.92E-01,3.21E-04,2.10E-04
57,9.98E-01,1.21E-03,7.10E-04
58,1.00E+00,4.08E-03,2.63E-03
59,1.00E+00,1.21E-02,8.36E-03
60,1.00E+00,3.20E-02,2.50E-02
61,1.00E+00,7.34E-02,6.04E-02
62,1.00E+00,1.48E-01,1.28E-01
63,1.00E+00,2.61E-01,2.37E-01
64,1.00E+00,4.07E-01,3.86E-01
65,1.00E+00,5.67E-01,5.58E-01
66,1.00E+00,7.17E-01,7.16E-01
67,1.00E+00,8.36E-01,8.40E-01
68,9.99E-01,9.16E-01,9.21E-01
69,9.99E-01,9.62E-01,9.69E-01
70,9.99E-01,9.85E-01,9.89E-01
71,1.00E+00,1.00E+00,1.00E+00
72,1.00E+00,1.00E+00,1.00E+00
73,1.00E+00,1.00E+00,1.00E+00
74,1.00E+00,1.00E+00,1.00E+00
75,1.00E+00,1.00E+00,1.00E+00
76,1.00E+00,1.00E+00,1.00E+00
77,1.00E+00,1.00E+00,1.00E+00
78,1.00E+00,1.00E+00,1.00E+00
79,1.00E+00,1.00E+00,1.00E+00
80,1.00E+00,1.00E+00,1.00E+00


==> data/gamma_4_13397_83.csv <==
x,gamma,sim
0,5.96992531e-01,5.96996912e-01
1,3.09871294e-01,3.09850990e-01
2,7.84878617e-02,7.85065594e-02
3,1.29312916e-02,1.29337713e-02
4,1.55854626e-03,1.55639427e-03
5,1.46530784e-04,1.43607591e-04
6,1.11907454e-05,1.11127699e-05
7,7.13841517e-07,7.15151623e-07
8,3.88119599e-08,3.79918637e-08
9,1.82658279e-09,0.00000000e+00
10,7.53119288e-11,0.00000000e+00

==> data/ledacrypt_reanalysis_parameters_dfr.csv <==
nist_cat,old_dfr_exp,n0,p,v,t,th1,th2,tau,accept_perc,new_dfr,new_dfr_exp
1,64,2,23371,71,130,39,36,71.3,4.93406439e-45,147
1,64,3,16067,79,83,43,41,76.9,1.13828076e-42,139
1,64,4,13397,83,66,46,43,84.4,3.16032760e-41,134
1,128,2,28277,69,129,37,36,68.0,5.17026868e-62,203
1,128,3,19709,79,82,42,42,51.7,2.09889676e-60,198
1,128,4,16229,83,65,45,44,64.3,1.13938073e-57,189
3,64,2,40787,103,195,56,53,70.6,4.08185107e-58,190
3,64,3,28411,117,124,63,61,98.1,1.68393875e-55,181
3,64,4,22901,123,98,66,64,62.5,3.09153451e-51,167
3,192,2,52667,103,195,55,53,60.5,4.87200227e-94,309
3,192,3,36629,115,123,61,60,79.1,4.01287498e-91,300
3,192,4,30803,123,98,65,64,70.4,1.25264111e-89,295
5,64,2,61717,137,261,74,71,54.9,5.04137499e-68,223
5,64,3,42677,153,165,82,78,90.7,5.52431301e-67,220
5,64,4,35507,163,131,88,84,89.1,1.56843264e-63,208
5,256,2,83579,135,260,71,69,18,50.9,5.10148236e-128,422
5,256,3,58171,153,165,81,79,16,64.3,3.43592609e-122,403
5,256,4,48371,161,131,85,83,15,78.8,3.25958611e-120,396

==> data/ledacrypt_reanalysis_parameters_dfr_notau.csv <==
nist_cat,old_dfr_exp,n0,p,v,t,th1,th2,new_dfr,new_dfr_exp
1,64,2,23371,71,130,39,36,7.0154155144e-43,140
1,64,3,16067,79,83,44,40,1.8412424327e-41,135
1,64,4,13397,83,66,46,43,3.0354390738e-40,131
1,128,2,28277,69,129,38,35,9.6389351420e-52,169
1,128,3,19709,79,82,44,40,4.0433157402e-52,170
1,128,4,16229,83,65,46,42,8.3962836753e-51,166
3,64,2,40787,103,195,56,52,7.7139857383e-58,189
3,64,3,28411,117,124,64,59,6.6846173961e-56,183
3,64,4,22901,123,98,67,63,2.6657616410e-51,168
3,192,2,52667,103,195,56,52,1.6638363955e-78,258
3,192,3,36629,115,123,61,59,4.4302134019e-78,256
3,192,4,30803,123,98,66,62,6.9851464687e-78,256
5,64,2,61717,137,261,74,70,1.9619638921e-68,224
5,64,3,42677,153,165,83,77,5.1372393772e-66,216
5,64,4,35507,163,131,88,83,4.8470191150e-63,207
5,256,2,83579,135,260,72,68,2.5277282545e-106,350
5,256,3,58171,153,165,81,78,2.8650864059e-105,347
5,256,4,48371,161,131,86,81,4.6361225283e-104,343

==> data/model_error_sweep/model_QC_0_v_11_t_10_th1_6_th2_6.csv <==
2,1,440,11,10,6,6,7.9627034562e-01
2,1,550,11,10,6,6,2.6017806115e-01
2,1,649,11,10,6,6,5.7214700318e-02
2,1,748,11,10,6,6,1.2904600601e-02
2,1,847,11,10,6,6,3.4384302327e-03
2,1,946,11,10,6,6,1.0849593760e-03
2,1,1045,11,10,6,6,3.9509839821e-04
2,1,1144,11,10,6,6,1.6148066735e-04
2,1,1243,11,10,6,6,7.2342555077e-05
2,1,1342,11,10,6,6,3.4876713710e-05
2,1,1441,11,10,6,6,1.7845383708e-05
2,1,1540,11,10,6,6,9.5908895949e-06
2,1,1650,11,10,6,6,5.0487444660e-06
2,1,1749,11,10,6,6,2.9399892535e-06
2,1,1848,11,10,6,6,1.7646240163e-06
2,1,1947,11,10,6,6,1.0876791492e-06
2,1,2046,11,10,6,6,6.8645910300e-07
2,1,2145,11,10,6,6,4.4252741833e-07
2,1,2244,11,10,6,6,2.9080026968e-07
2,1,2343,11,10,6,6,1.9445959332e-07
2,1,2442,11,10,6,6,1.3212972527e-07
2,1,2541,11,10,6,6,9.1106669639e-08
2,1,2640,11,10,6,6,6.3678064507e-08
2,1,2750,11,10,6,6,4.3404113687e-08
2,1,2849,11,10,6,6,3.1120675268e-08
2,1,2948,11,10,6,6,2.2556237794e-08
2,1,3047,11,10,6,6,1.6515080779e-08
2,1,3146,11,10,6,6,1.2207241117e-08
2,1,3245,11,10,6,6,9.1039351501e-09
2,1,3344,11,10,6,6,6.8468373571e-09
2,1,3443,11,10,6,6,5.1903202918e-09
2,1,3542,11,10,6,6,3.9641768155e-09
2,1,3641,11,10,6,6,3.0492525759e-09
2,1,3740,11,10,6,6,2.3613253418e-09
2,1,3850,11,10,6,6,1.7907261101e-09
2,1,3949,11,10,6,6,1.4050451010e-09
2,1,4048,11,10,6,6,1.1087923742e-09
2,1,4147,11,10,6,6,8.7981763601e-10
2,1,4246,11,10,6,6,7.0179325637e-10
2,1,4345,11,10,6,6,5.6259871235e-10
2,1,4444,11,10,6,6,4.5317595441e-10
2,1,4543,11,10,6,6,3.6671206235e-10
2,1,4642,11,10,6,6,2.9805123905e-10
2,1,4741,11,10,6,6,2.4326876119e-10
2,1,4840,11,10,6,6,1.9936016666e-10
2,1,4950,11,10,6,6,1.6053210004e-10
2,1,5049,11,10,6,6,1.3261769531e-10
2,1,5148,11,10,6,6,1.0995032956e-10
2,1,5247,11,10,6,6,9.1472327744e-11
2,1,5346,11,10,6,6,7.6353131106e-11
2,1,5445,11,10,6,6,6.3937637299e-11
2,1,5544,11,10,6,6,5.3706927575e-11
2,1,5643,11,10,6,6,4.5248263243e-11
2,1,5742,11,10,6,6,3.8232053755e-11


==> data/model_error_sweep/model_QC_0_v_11_t_11_th1_6_th2_6.csv <==
2,1,440,11,11,6,6,9.3742208022e-01
2,1,550,11,11,6,6,5.0015707361e-01
2,1,649,11,11,6,6,1.4452574237e-01
2,1,748,11,11,6,6,3.4445759176e-02
2,1,847,11,11,6,6,8.9266648298e-03
2,1,946,11,11,6,6,2.6786593642e-03
2,1,1045,11,11,6,6,9.2667113492e-04
2,1,1144,11,11,6,6,3.6233041273e-04
2,1,1243,11,11,6,6,1.5672393598e-04
2,1,1342,11,11,6,6,7.3589054074e-05
2,1,1441,11,11,6,6,3.6938965420e-05
2,1,1540,11,11,6,6,1.9586174300e-05
2,1,1650,11,11,6,6,1.0206157104e-05
2,1,1749,11,11,6,6,5.9088551922e-06
2,1,1848,11,11,6,6,3.5335188352e-06
2,1,1947,11,11,6,6,2.1733749864e-06
2,1,2046,11,11,6,6,1.3702948891e-06
2,1,2145,11,11,6,6,8.8318372877e-07
2,1,2244,11,11,6,6,5.8057885723e-07
2,1,2343,11,11,6,6,3.8852732983e-07
2,1,2442,11,11,6,6,2.6426239024e-07
2,1,2541,11,11,6,6,1.8243399067e-07
2,1,2640,11,11,6,6,1.2767806066e-07
2,1,2750,11,11,6,6,8.7161718386e-08
2,1,2849,11,11,6,6,6.2583592558e-08
2,1,2948,11,11,6,6,4.5425343165e-08
2,1,3047,11,11,6,6,3.3306463961e-08
2,1,3146,11,11,6,6,2.4653164310e-08
2,1,3245,11,11,6,6,1.8411073180e-08
2,1,3344,11,11,6,6,1.3864998694e-08
2,1,3443,11,11,6,6,1.0524158360e-08
2,1,3542,11,11,6,6,8.0480789770e-09
2,1,3641,11,11,6,6,6.1981310533e-09
2,1,3740,11,11,6,6,4.8054421667e-09
2,1,3850,11,11,6,6,3.6488216061e-09
2,1,3949,11,11,6,6,2.8660686176e-09
2,1,4048,11,11,6,6,2.2641350665e-09
2,1,4147,11,11,6,6,1.7983904393e-09
2,1,4246,11,11,6,6,1.4358984793e-09
2,1,4345,11,11,6,6,1.1521820216e-09
2,1,4444,11,11,6,6,9.2892838170e-10
2,1,4543,11,11,6,6,7.5234907107e-10
2,1,4642,11,11,6,6,6.1199849143e-10
2,1,4741,11,11,6,6,4.9991709327e-10
2,1,4840,11,11,6,6,4.1000563341e-10
2,1,4950,11,11,6,6,3.3042809358e-10
2,1,5049,11,11,6,6,2.7316930611e-10
2,1,5148,11,11,6,6,2.2663737332e-10
2,1,5247,11,11,6,6,1.8867701805e-10
2,1,5346,11,11,6,6,1.5759432668e-10
2,1,5445,11,11,6,6,1.3205212147e-10
2,1,5544,11,11,6,6,1.1099034872e-10
2,1,5643,11,11,6,6,9.3565203646e-11
2,1,5742,11,11,6,6,7.9102360336e-11


==> data/model_error_sweep/model_QC_0_v_11_t_12_th1_6_th2_6.csv <==
2,1,440,11,12,6,6,9.8580948733e-01
2,1,550,11,12,6,6,7.4147507936e-01
2,1,649,11,12,6,6,3.0641104617e-01
2,1,748,11,12,6,6,8.4797570811e-02
2,1,847,11,12,6,6,2.2371517049e-02
2,1,946,11,12,6,6,6.5111370900e-03
2,1,1045,11,12,6,6,2.1530840115e-03
2,1,1144,11,12,6,6,8.0406562952e-04
2,1,1243,11,12,6,6,3.3386816178e-04
2,1,1342,11,12,6,6,1.5155576642e-04
2,1,1441,11,12,6,6,7.4069905494e-05
2,1,1540,11,12,6,6,3.8479231041e-05
2,1,1650,11,12,6,6,1.9718778708e-05
2,1,1749,11,12,6,6,1.1293439107e-05
2,1,1848,11,12,6,6,6.7013700983e-06
2,1,1947,11,12,6,6,4.0995126072e-06
2,1,2046,11,12,6,6,2.5752004889e-06
2,1,2145,11,12,6,6,1.6558242146e-06
2,1,2244,11,12,6,6,1.0869570753e-06
2,1,2343,11,12,6,6,7.2689817987e-07
2,1,2442,11,12,6,6,4.9433253449e-07
2,1,2541,11,12,6,6,3.4134303724e-07
2,1,2640,11,12,6,6,2.3901579457e-07
2,1,2750,11,12,6,6,1.6330117921e-07
2,1,2849,11,12,6,6,1.1735638808e-07
2,1,2948,11,12,6,6,8.5264596962e-08
2,1,3047,11,12,6,6,6.2582173422e-08
2,1,3146,11,12,6,6,4.6372760236e-08
2,1,3245,11,12,6,6,3.4669379102e-08
2,1,3344,11,12,6,6,2.6137615899e-08
2,1,3443,11,12,6,6,1.9861438846e-08
2,1,3542,11,12,6,6,1.5205036561e-08
2,1,3641,11,12,6,6,1.1722499066e-08
2,1,3740,11,12,6,6,9.0980350993e-09
2,1,3850,11,12,6,6,6.9160757734e-09
2,1,3949,11,12,6,6,5.4378245799e-09
2,1,4048,11,12,6,6,4.2999213963e-09
2,1,4147,11,12,6,6,3.4186102730e-09
2,1,4246,11,12,6,6,2.7320242657e-09
2,1,4345,11,12,6,6,2.1941432303e-09
2,1,4444,11,12,6,6,1.7705051405e-09
2,1,4543,11,12,6,6,1.4351380501e-09
2,1,4642,11,12,6,6,1.1683487675e-09
2,1,4741,11,12,6,6,9.5511761459e-10
2,1,4840,11,12,6,6,7.8392514853e-10
2,1,4950,11,12,6,6,6.3228315416e-10
2,1,5049,11,12,6,6,5.2308324338e-10
2,1,5148,11,12,6,6,4.3427518131e-10
2,1,5247,11,12,6,6,3.6177431693e-10
2,1,5346,11,12,6,6,3.0236782771e-10
2,1,5445,11,12,6,6,2.5351755040e-10
2,1,5544,11,12,6,6,2.1320982803e-10
2,1,5643,11,12,6,6,1.7984060953e-10
2,1,5742,11,12,6,6,1.5212710085e-10


==> data/model_error_sweep/model_QC_0_v_11_t_13_th1_6_th2_6.csv <==
2,1,440,11,13,6,6,9.9746992767e-01
2,1,550,11,13,6,6,9.0004398942e-01
2,1,649,11,13,6,6,5.2836639642e-01
2,1,748,11,13,6,6,1.8579716286e-01
2,1,847,11,13,6,6,5.3049266957e-02
2,1,946,11,13,6,6,1.5452535967e-02
2,1,1045,11,13,6,6,4.9522577533e-03
2,1,1144,11,13,6,6,1.7755556861e-03
2,1,1243,11,13,6,6,7.0730566203e-04
2,1,1342,11,13,6,6,3.0918179369e-04
2,1,1441,11,13,6,6,1.4631428711e-04
2,1,1540,11,13,6,6,7.4028046279e-05
2,1,1650,11,13,6,6,3.7070148644e-05
2,1,1749,11,13,6,6,2.0895017591e-05
2,1,1848,11,13,6,6,1.2248257111e-05
2,1,1947,11,13,6,6,7.4239822079e-06
2,1,2046,11,13,6,6,4.6316335887e-06
2,1,2145,11,13,6,6,2.9631563439e-06
2,1,2244,11,13,6,6,1.9381543029e-06
2,1,2343,11,13,6,6,1.2928906665e-06
2,1,2442,11,13,6,6,8.7778039130e-07
2,1,2541,11,13,6,6,6.0550372317e-07
2,1,2640,11,13,6,6,4.2376585961e-07
2,1,2750,11,13,6,6,2.8948564327e-07
2,1,2849,11,13,6,6,2.0807375728e-07
2,1,2948,11,13,6,6,1.5123170596e-07
2,1,3047,11,13,6,6,1.1105963135e-07
2,1,3146,11,13,6,6,8.2347361296e-08
2,1,3245,11,13,6,6,6.1609887359e-08
2,1,3344,11,13,6,6,4.6485075805e-08
2,1,3443,11,13,6,6,3.5352394478e-08
2,1,3542,11,13,6,6,2.7087384382e-08
2,1,3641,11,13,6,6,2.0901489495e-08
2,1,3740,11,13,6,6,1.6236192307e-08
2,1,3850,11,13,6,6,1.2354266724e-08
2,1,3949,11,13,6,6,9.7220448949e-09
2,1,4048,11,13,6,6,7.6941953762e-09
2,1,4147,11,13,6,6,6.1223251230e-09
2,1,4246,11,13,6,6,4.8967551455e-09
2,1,4345,11,13,6,6,3.9358464706e-09
2,1,4444,11,13,6,6,3.1784220768e-09
2,1,4543,11,13,6,6,2.5783439323e-09
2,1,4642,11,13,6,6,2.1006026043e-09
2,1,4741,11,13,6,6,1.7184775511e-09
2,1,4840,11,13,6,6,1.4114601844e-09
2,1,4950,11,13,6,6,1.1392966319e-09
2,1,5049,11,13,6,6,9.4315968387e-10
2,1,5148,11,13,6,6,7.8353869586e-10
2,1,5247,11,13,6,6,6.5313984473e-10
2,1,5346,11,13,6,6,5.4622204904e-10
2,1,5445,11,13,6,6,4.5824663745e-10
2,1,5544,11,13,6,6,3.8561038217e-10
2,1,5643,11,13,6,6,3.2544107460e-10
2,1,5742,11,13,6,6,2.7544023321e-10


==> data/model_error_sweep/model_QC_0_v_11_t_14_th1_6_th2_6.csv <==
2,1,440,11,14,6,6,9.9962239037e-01
2,1,550,11,14,6,6,9.7056406031e-01
2,1,649,11,14,6,6,7.4344290867e-01
2,1,748,11,14,6,6,3.4955364946e-01
2,1,847,11,14,6,6,1.1576591139e-01
2,1,946,11,14,6,6,3.5107968361e-02
2,1,1045,11,14,6,6,1.1169294174e-02
2,1,1144,11,14,6,6,3.8907315955e-03
2,1,1243,11,14,6,6,1.4944093680e-03
2,1,1342,11,14,6,6,6.2933173649e-04
2,1,1441,11,14,6,6,2.8768035145e-04
2,1,1540,11,14,6,6,1.4119546983e-04
2,1,1650,11,14,6,6,6.8735226393e-05
2,1,1749,11,14,6,6,3.7951276359e-05
2,1,1848,11,14,6,6,2.1879215929e-05
2,1,1947,11,14,6,6,1.3087559670e-05
2,1,2046,11,14,6,6,8.0808638470e-06
2,1,2145,11,14,6,6,5.1284766620e-06
2,1,2244,11,14,6,6,3.3338320733e-06
2,1,2343,11,14,6,6,2.2135582558e-06
2,1,2442,11,14,6,6,1.4975885089e-06
2,1,2541,11,14,6,6,1.0304140218e-06
2,1,2640,11,14,6,6,7.1982886691e-07
2,1,2750,11,14,6,6,4.9107025201e-07
2,1,2849,11,14,6,6,3.5270460172e-07
2,1,2948,11,14,6,6,2.5625060176e-07
2,1,3047,11,14,6,6,1.8815875663e-07
2,1,3146,11,14,6,6,1.3952643775e-07
2,1,3245,11,14,6,6,1.0441602439e-07
2,1,3344,11,14,6,6,7.8812544545e-08
2,1,3443,11,14,6,6,5.9966387552e-08
2,1,3542,11,14,6,6,4.5972195579e-08
2,1,3641,11,14,6,6,3.5495084751e-08
2,1,3740,11,14,6,6,2.7590218557e-08
2,1,3850,11,14,6,6,2.1009364352e-08
2,1,3949,11,14,6,6,1.6544513478e-08
2,1,4048,11,14,6,6,1.3102806779e-08
2,1,4147,11,14,6,6,1.0433355654e-08
2,1,4246,11,14,6,6,8.3506880938e-09
2,1,4345,11,14,6,6,6.7167079329e-09
2,1,4444,11,14,6,6,5.4278931960e-09
2,1,4543,11,14,6,6,4.4061370959e-09
2,1,4642,11,14,6,6,3.5921445154e-09
2,1,4741,11,14,6,6,2.9406360038e-09
2,1,4840,11,14,6,6,2.4168400799e-09
2,1,4950,11,14,6,6,1.9521912098e-09
2,1,5049,11,14,6,6,1.6171114736e-09
2,1,5148,11,14,6,6,1.3442441662e-09
2,1,5247,11,14,6,6,1.1211936229e-09
2,1,5346,11,14,6,6,9.3819723736e-10
2,1,5445,11,14,6,6,7.8753250109e-10
2,1,5544,11,14,6,6,6.6306493309e-10
2,1,5643,11,14,6,6,5.5990172973e-10
2,1,5742,11,14,6,6,4.7412514917e-10


==> data/model_error_sweep/model_QC_0_v_11_t_15_th1_6_th2_6.csv <==
2,1,440,11,15,6,6,9.9995051496e-01
2,1,550,11,15,6,6,9.9316194068e-01
2,1,649,11,15,6,6,8.9066019561e-01
2,1,748,11,15,6,6,5.5506778731e-01
2,1,847,11,15,6,6,2.2733889631e-01
2,1,946,11,15,6,6,7.5199312993e-02
2,1,1045,11,15,6,6,2.4407206675e-02
2,1,1144,11,15,6,6,8.3980067970e-03
2,1,1243,11,15,6,6,3.1396399290e-03
2,1,1342,11,15,6,6,1.2794794859e-03
2,1,1441,11,15,6,6,5.6551081606e-04
2,1,1540,11,15,6,6,2.6898820694e-04
2,1,1650,11,15,6,6,1.2684251118e-04
2,1,1749,11,15,6,6,6.8356205470e-05
2,1,1848,11,15,6,6,3.8610048796e-05
2,1,1947,11,15,6,6,2.2707509075e-05
2,1,2046,11,15,6,6,1.3827945179e-05
2,1,2145,11,15,6,6,8.6782291822e-06
2,1,2244,11,15,6,6,5.5911081199e-06
2,1,2343,11,15,6,6,3.6859797539e-06
2,1,2442,11,15,6,6,2.4798681465e-06
2,1,2541,11,15,6,6,1.6988345406e-06
2,1,2640,11,15,6,6,1.1827809105e-06
2,1,2750,11,15,6,6,8.0463349717e-07
2,1,2849,11,15,6,6,5.7684532534e-07
2,1,2948,11,15,6,6,4.1853108836e-07
2,1,3047,11,15,6,6,3.0702887004e-07
2,1,3146,11,15,6,6,2.2753392354e-07
2,1,3245,11,15,6,6,1.7021762104e-07
2,1,3344,11,15,6,6,1.2846127930e-07
2,1,3443,11,15,6,6,9.7745573940e-08
2,1,3542,11,15,6,6,7.4947104294e-08
2,1,3641,11,15,6,6,5.7882022407e-08
2,1,3740,11,15,6,6,4.5007277951e-08
2,1,3850,11,15,6,6,3.4288007120e-08
2,1,3949,11,15,6,6,2.7013910580e-08
2,1,4048,11,15,6,6,2.1405130525e-08
2,1,4147,11,15,6,6,1.7053341820e-08
2,1,4246,11,15,6,6,1.3656775811e-08
2,1,4345,11,15,6,6,1.0990781513e-08
2,1,4444,11,15,6,6,8.8869586892e-09
2,1,4543,11,15,6,6,7.2182404462e-09
2,1,4642,11,15,6,6,5.8881509247e-09
2,1,4741,11,15,6,6,4.8230008264e-09
2,1,4840,11,15,6,6,3.9661864072e-09
2,1,4950,11,15,6,6,3.2056889759e-09
2,1,5049,11,15,6,6,2.6569421478e-09
2,1,5148,11,15,6,6,2.2098347044e-09
2,1,5247,11,15,6,6,1.8441565135e-09
2,1,5346,11,15,6,6,1.5439833901e-09
2,1,5445,11,15,6,6,1.2967130363e-09
2,1,5544,11,15,6,6,1.0923299544e-09
2,1,5643,11,15,6,6,9.2284205681e-10
2,1,5742,11,15,6,6,7.8184686888e-10


==> data/model_error_sweep/model_QC_0_v_11_t_16_th1_6_th2_6.csv <==
2,1,440,11,16,6,6,9.9999409549e-01
2,1,550,11,16,6,6,9.9869247640e-01
2,1,649,11,16,6,6,9.6328236804e-01
2,1,748,11,16,6,6,7.4875340509e-01
2,1,847,11,16,6,6,3.8931908996e-01
2,1,946,11,16,6,6,1.4880551224e-01
2,1,1045,11,16,6,6,5.0988888408e-02
2,1,1144,11,16,6,6,1.7683240495e-02
2,1,1243,11,16,6,6,6.5160816091e-03
2,1,1342,11,16,6,6,2.5896090368e-03
2,1,1441,11,16,6,6,1.1120669687e-03
2,1,1540,11,16,6,6,5.1254525466e-04
2,1,1650,11,16,6,6,2.3413981281e-04
2,1,1749,11,16,6,6,1.2290881037e-04
2,1,1848,11,16,6,6,6.7832101220e-05
2,1,1947,11,16,6,6,3.9103350420e-05
2,1,2046,11,16,6,6,2.3411598118e-05
2,1,2145,11,16,6,6,1.4485576128e-05
2,1,2244,11,16,6,6,9.2234642656e-06
2,1,2343,11,16,6,6,6.0221959000e-06
2,1,2442,11,16,6,6,4.0198697165e-06
2,1,2541,11,16,6,6,2.7363181464e-06
2,1,2640,11,16,6,6,1.8953669493e-06
2,1,2750,11,16,6,6,1.2836153979e-06
2,1,2849,11,16,6,6,9.1732514559e-07
2,1,2948,11,16,6,6,6.6391951843e-07
2,1,3047,11,16,6,6,4.8610941609e-07
2,1,3146,11,16,6,6,3.5972182154e-07
2,1,3245,11,16,6,6,2.6881608815e-07
2,1,3344,11,16,6,6,2.0271499705e-07
2,1,3443,11,16,6,6,1.5416387596e-07
2,1,3542,11,16,6,6,1.1816831491e-07
2,1,3641,11,16,6,6,9.1248019312e-08
2,1,3740,11,16,6,6,7.0950407843e-08
2,1,3850,11,16,6,6,5.4058218580e-08
2,1,3949,11,16,6,6,4.2598061974e-08
2,1,4048,11,16,6,6,3.3762425760e-08
2,1,4147,11,16,6,6,2.6906860808e-08
2,1,4246,11,16,6,6,2.1555537554e-08
2,1,4345,11,16,6,6,1.7354480319e-08
2,1,4444,11,16,6,6,1.4038487720e-08
2,1,4543,11,16,6,6,1.1407530073e-08
2,1,4642,11,16,6,6,9.3097690330e-09
2,1,4741,11,16,6,6,7.6292468259e-09
2,1,4840,11,16,6,6,6.2768950412e-09
2,1,4950,11,16,6,6,5.0760463749e-09
2,1,5049,11,16,6,6,4.2091665997e-09
2,1,5148,11,16,6,6,3.5025415637e-09
2,1,5247,11,16,6,6,2.9243525769e-09
2,1,5346,11,16,6,6,2.4495223176e-09
2,1,5445,11,16,6,6,2.0581990877e-09
2,1,5544,11,16,6,6,1.7346010423e-09
2,1,5643,11,16,6,6,1.4661304825e-09
2,1,5742,11,16,6,6,1.2426917778e-09


==> data/model_error_sweep/model_QC_0_v_11_t_17_th1_6_th2_6.csv <==
2,1,440,11,17,6,6,9.9999933925e-01
2,1,550,11,17,6,6,9.9978673422e-01
2,1,649,11,17,6,6,9.9008759578e-01
2,1,748,11,17,6,6,8.8511749264e-01
2,1,847,11,17,6,6,5.8063477655e-01
2,1,946,11,17,6,6,2.6686733958e-01
2,1,1045,11,17,6,6,1.0041875396e-01
2,1,1144,11,17,6,6,3.5982106669e-02
2,1,1243,11,17,6,6,1.3270129205e-02
2,1,1342,11,17,6,6,5.1931659831e-03
2,1,1441,11,17,6,6,2.1767054522e-03
2,1,1540,11,17,6,6,9.7723715157e-04
2,1,1650,11,17,6,6,4.3290300786e-04
2,1,1749,11,17,6,6,2.2129282063e-04
2,1,1848,11,17,6,6,1.1917154022e-04
2,1,1947,11,17,6,6,6.7203296156e-05
2,1,2046,11,17,6,6,3.9463985301e-05
2,1,2145,11,17,6,6,2.4012240267e-05
2,1,2244,11,17,6,6,1.5072266966e-05
2,1,2343,11,17,6,6,9.7226906573e-06
2,1,2442,11,17,6,6,6.4244840733e-06
2,1,2541,11,17,6,6,4.3363417821e-06
2,1,2640,11,17,6,6,2.9827152870e-06
2,1,2750,11,17,6,6,2.0072533918e-06
2,1,2849,11,17,6,6,1.4278605391e-06
2,1,2948,11,17,6,6,1.0295450234e-06
2,1,3047,11,17,6,6,7.5152365543e-07
2,1,3146,11,17,6,6,5.5477115906e-07
2,1,3245,11,17,6,6,4.1376830018e-07
2,1,3344,11,17,6,6,3.1154643310e-07
2,1,3443,11,17,6,6,2.3664874852e-07
2,1,3542,11,17,6,6,1.8123069905e-07
2,1,3641,11,17,6,6,1.3985135056e-07
2,1,3740,11,17,6,6,1.0869170936e-07
2,1,3850,11,17,6,6,8.2786987002e-08
2,1,3949,11,17,6,6,6.5226571653e-08
2,1,4048,11,17,6,6,5.1695234988e-08
2,1,4147,11,17,6,6,4.1200410285e-08
2,1,4246,11,17,6,6,3.3010456024e-08
2,1,4345,11,17,6,6,2.6581846217e-08
2,1,4444,11,17,6,6,2.1507827782e-08
2,1,4543,11,17,6,6,1.7481886420e-08
2,1,4642,11,17,6,6,1.4271524118e-08
2,1,4741,11,17,6,6,1.1699285862e-08
2,1,4840,11,17,6,6,9.6289258349e-09
2,1,4950,11,17,6,6,7.7900323643e-09
2,1,5049,11,17,6,6,6.4621633972e-09
2,1,5148,11,17,6,6,5.3794393420e-09
2,1,5247,11,17,6,6,4.4932225784e-09
2,1,5346,11,17,6,6,3.7651795096e-09
2,1,5445,11,17,6,6,3.1649622383e-09
2,1,5544,11,17,6,6,2.6684416789e-09
2,1,5643,11,17,6,6,2.2563538981e-09
2,1,5742,11,17,6,6,1.9132580575e-09


==> data/model_error_sweep/model_QC_0_v_11_t_18_th1_6_th2_6.csv <==
2,1,440,11,18,6,6,9.9999992865e-01
2,1,550,11,18,6,6,9.9996920140e-01
2,1,649,11,18,6,6,9.9778424549e-01
2,1,748,11,18,6,6,9.5741189720e-01
2,1,847,11,18,6,6,7.5651478720e-01
2,1,946,11,18,6,6,4.2660713020e-01
2,1,1045,11,18,6,6,1.8376049333e-01
2,1,1144,11,18,6,6,6.9836802812e-02
2,1,1243,11,18,6,6,2.6266612103e-02
2,1,1342,11,18,6,6,1.0248357038e-02
2,1,1441,11,18,6,6,4.2305286989e-03
2,1,1540,11,18,6,6,1.8585960306e-03
2,1,1650,11,18,6,6,8.0110636845e-04
2,1,1749,11,18,6,6,3.9930168674e-04
2,1,1848,11,18,6,6,2.0983833287e-04
2,1,1947,11,18,6,6,1.1565687934e-04
2,1,2046,11,18,6,6,6.6516822329e-05
2,1,2145,11,18,6,6,3.9726115470e-05
2,1,2244,11,18,6,6,2.4530470756e-05
2,1,2343,11,18,6,6,1.5600130368e-05
2,1,2442,11,18,6,6,1.0182535700e-05
2,1,2541,11,18,6,6,6.8013484472e-06
2,1,2640,11,18,6,6,4.6368904464e-06
2,1,2750,11,18,6,6,3.0948245041e-06
2,1,2849,11,18,6,6,2.1879710973e-06
2,1,2948,11,18,6,6,1.5695087932e-06
2,1,3047,11,18,6,6,1.1407744287e-06
2,1,3146,11,18,6,6,8.3913025948e-07
2,1,3245,11,18,6,6,6.2402503901e-07
2,1,3344,11,18,6,6,4.6873348200e-07
2,1,3443,11,18,6,6,3.5535240062e-07
2,1,3542,11,18,6,6,2.7170763681e-07
2,1,3641,11,18,6,6,2.0940610996e-07
2,1,3740,11,18,6,6,1.6258767479e-07
2,1,3850,11,18,6,6,1.2373360246e-07
2,1,3949,11,18,6,6,9.7433154917e-08
2,1,4048,11,18,6,6,7.7189321564e-08
2,1,4147,11,18,6,6,6.1502083478e-08
2,1,4246,11,18,6,6,4.9268503014e-08
2,1,4345,11,18,6,6,3.9670969689e-08
2,1,4444,11,18,6,6,3.2098728784e-08
2,1,4543,11,18,6,6,2.6092244460e-08
2,1,4642,11,18,6,6,2.1303401856e-08
2,1,4741,11,18,6,6,1.7466787937e-08
2,1,4840,11,18,6,6,1.4378808663e-08
2,1,4950,11,18,6,6,1.1635940197e-08
2,1,5049,11,18,6,6,9.6551058039e-09
2,1,5148,11,18,6,6,8.0397349116e-09
2,1,5247,11,18,6,6,6.7173080713e-09
2,1,5346,11,18,6,6,5.6306844215e-09
2,1,5445,11,18,6,6,4.7346349126e-09
2,1,5544,11,18,6,6,3.9932029216e-09
2,1,5643,11,18,6,6,3.3776832799e-09
2,1,5742,11,18,6,6,2.8650675775e-09


==> data/model_error_sweep/model_QC_0_v_11_t_19_th1_6_th2_6.csv <==
2,1,440,11,19,6,6,9.9999999247e-01
2,1,550,11,19,6,6,9.9999595500e-01
2,1,649,11,19,6,6,9.9957804798e-01
2,1,748,11,19,6,6,9.8704658177e-01
2,1,847,11,19,6,6,8.8239295197e-01
2,1,946,11,19,6,6,6.0473835116e-01
2,1,1045,11,19,6,6,3.0582418075e-01
2,1,1144,11,19,6,6,1.2784739127e-01
2,1,1243,11,19,6,6,5.0092535687e-02
2,1,1342,11,19,6,6,1.9763165416e-02
2,1,1441,11,19,6,6,8.1135455630e-03
2,1,1540,11,19,6,6,3.5118030803e-03
2,1,1650,11,19,6,6,1.4801088325e-03
2,1,1749,11,19,6,6,7.2126349555e-04
2,1,1848,11,19,6,6,3.7037179070e-04
2,1,1947,11,19,6,6,1.9958395367e-04
2,1,2046,11,19,6,6,1.1236358245e-04
2,1,2145,11,19,6,6,6.5799875920e-05
2,1,2244,11,19,6,6,3.9912870895e-05
2,1,2343,11,19,6,6,2.4981735040e-05
2,1,2442,11,19,6,6,1.6078661970e-05
2,1,2541,11,19,6,6,1.0608560926e-05
2,1,2640,11,19,6,6,7.1558823675e-06
2,1,2750,11,19,6,6,4.7280290060e-06
2,1,2849,11,19,6,6,3.3168682907e-06
2,1,2948,11,19,6,6,2.3636710192e-06
2,1,3047,11,19,6,6,1.7084046728e-06
2,1,3146,11,19,6,6,1.2507247491e-06
2,1,3245,11,19,6,6,9.2639918210e-07
2,1,3344,11,19,6,6,6.9352648052e-07
2,1,3443,11,19,6,6,5.2429394351e-07
2,1,3542,11,19,6,6,3.9994420761e-07
2,1,3641,11,19,6,6,3.0763962204e-07
2,1,3740,11,19,6,6,2.3847581503e-07
2,1,3850,11,19,6,6,1.8122510086e-07
2,1,3949,11,19,6,6,1.4255635412e-07
2,1,4048,11,19,6,6,1.1284348607e-07
2,1,4147,11,19,6,6,8.9851542580e-08
2,1,4246,11,19,6,6,7.1942761970e-08
2,1,4345,11,19,6,6,5.7906652225e-08
2,1,4444,11,19,6,6,4.6841300229e-08
2,1,4543,11,19,6,6,3.8069616449e-08
2,1,4642,11,19,6,6,3.1079669428e-08
2,1,4741,11,19,6,6,2.5481798900e-08
2,1,4840,11,19,6,6,2.0977529703e-08
2,1,4950,11,19,6,6,1.6977486628e-08
2,1,5049,11,19,6,6,1.4089120350e-08
2,1,5148,11,19,6,6,1.1733785602e-08
2,1,5247,11,19,6,6,9.8055861108e-09
2,1,5346,11,19,6,6,8.2211318999e-09
2,1,5445,11,19,6,6,6.9144491092e-09
2,1,5544,11,19,6,6,5.8331097375e-09
2,1,5643,11,19,6,6,4.9352720811e-09
2,1,5742,11,19,6,6,4.1874060496e-09


==> data/model_error_sweep/model_QC_0_v_11_t_20_th1_6_th2_6.csv <==
2,1,440,11,20,6,6,9.9999999921e-01
2,1,550,11,20,6,6,9.9999950698e-01
2,1,649,11,20,6,6,9.9992949360e-01
2,1,748,11,20,6,6,9.9670002993e-01
2,1,847,11,20,6,6,9.5285088287e-01
2,1,946,11,20,6,6,7.6532045605e-01
2,1,1045,11,20,6,6,4.6121090674e-01
2,1,1144,11,20,6,6,2.1813833007e-01
2,1,1243,11,20,6,6,9.1221680042e-02
2,1,1342,11,20,6,6,3.6975398077e-02
2,1,1441,11,20,6,6,1.5261822429e-02
2,1,1540,11,20,6,6,6.5595539396e-03
2,1,1650,11,20,6,6,2.7203814882e-03
2,1,1749,11,20,6,6,1.3011118914e-03
2,1,1848,11,20,6,6,6.5450675397e-04
2,1,1947,11,20,6,6,3.4530671004e-04
2,1,2046,11,20,6,6,1.9039377503e-04
2,1,2145,11,20,6,6,1.0929746617e-04
2,1,2244,11,20,6,6,6.5077770322e-05
2,1,2343,11,20,6,6,4.0044838510e-05
2,1,2442,11,20,6,6,2.5379690546e-05
2,1,2541,11,20,6,6,1.6516337625e-05
2,1,2640,11,20,6,6,1.1005856291e-05
2,1,2750,11,20,6,6,7.1862814156e-06
2,1,2849,11,20,6,6,4.9951240818e-06
2,1,2948,11,20,6,6,3.5312262378e-06
2,1,3047,11,20,6,6,2.5346628364e-06
2,1,3146,11,20,6,6,1.8445854592e-06
2,1,3245,11,20,6,6,1.3592808626e-06
2,1,3344,11,20,6,6,1.0131379016e-06
2,1,3443,11,20,6,6,7.6305167333e-07
2,1,3542,11,20,6,6,5.8022209921e-07
2,1,3641,11,20,6,6,4.4510560764e-07
2,1,3740,11,20,6,6,3.4424872730e-07
2,1,3850,11,20,6,6,2.6105138156e-07
2,1,3949,11,20,6,6,2.0502508480e-07
2,1,4048,11,20,6,6,1.6207807016e-07
2,1,4147,11,20,6,6,1.2891378622e-07
2,1,4246,11,20,6,6,1.0312691688e-07
2,1,4345,11,20,6,6,8.2946436254e-08
2,1,4444,11,20,6,6,6.7057234292e-08
2,1,4543,11,20,6,6,5.4474960668e-08
2,1,4642,11,20,6,6,4.4457321948e-08
2,1,4741,11,20,6,6,3.6440616274e-08
2,1,4840,11,20,6,6,2.9993925174e-08
2,1,4950,11,20,6,6,2.4271794908e-08
2,1,5049,11,20,6,6,2.0141584859e-08
2,1,5148,11,20,6,6,1.6774544974e-08
2,1,5247,11,20,6,6,1.4018691581e-08
2,1,5346,11,20,6,6,1.1754459584e-08
2,1,5445,11,20,6,6,9.8873353606e-09
2,1,5544,11,20,6,6,8.3422642939e-09
2,1,5643,11,20,6,6,7.0593831890e-09
2,1,5742,11,20,6,6,5.9907449384e-09


==> data/model_error_sweep/model_QC_0_v_11_t_21_th1_6_th2_6.csv <==
2,1,440,11,21,6,6,9.9999999992e-01
2,1,550,11,21,6,6,9.9999994308e-01
2,1,649,11,21,6,6,9.9998945433e-01
2,1,748,11,21,6,6,9.9928170459e-01
2,1,847,11,21,6,6,9.8421828894e-01
2,1,946,11,21,6,6,8.8172714518e-01
2,1,1045,11,21,6,6,6.2760378299e-01
2,1,1144,11,21,6,6,3.4316907673e-01
2,1,1243,11,21,6,6,1.5710954385e-01
2,1,1342,11,21,6,6,6.6675696390e-02
2,1,1441,11,21,6,6,2.8020024325e-02
2,1,1540,11,21,6,6,1.2075102074e-02
2,1,1650,11,21,6,6,4.9558946674e-03
2,1,1749,11,21,6,6,2.3387342324e-03
2,1,1848,11,21,6,6,1.1551458825e-03
2,1,1947,11,21,6,6,5.9797563794e-04
2,1,2046,11,21,6,6,3.2334270942e-04
2,1,2145,11,21,6,6,1.8207497753e-04
2,1,2244,11,21,6,6,1.0641988645e-04
2,1,2343,11,21,6,6,6.4350719307e-05
2,1,2442,11,21,6,6,4.0129658059e-05
2,1,2541,11,21,6,6,2.5731521253e-05
2,1,2640,11,21,6,6,1.6918445559e-05
2,1,2750,11,21,6,6,1.0901427288e-05
2,1,2849,11,21,6,6,7.4980168062e-06
2,1,2948,11,21,6,6,5.2514379728e-06
2,1,3047,11,21,6,6,3.7386401322e-06
2,1,3146,11,21,6,6,2.7013191682e-06
2,1,3245,11,21,6,6,1.9781893789e-06
2,1,3344,11,21,6,6,1.4664373112e-06
2,1,3443,11,21,6,6,1.0992576474e-06
2,1,3542,11,21,6,6,8.3246811725e-07
2,1,3641,11,21,6,6,6.3636712081e-07
2,1,3740,11,21,6,6,4.9068372423e-07
2,1,3850,11,21,6,6,3.7103203316e-07
2,1,3949,11,21,6,6,2.9076552597e-07
2,1,4048,11,21,6,6,2.2943003754e-07
2,1,4147,11,21,6,6,1.8219523923e-07
2,1,4246,11,21,6,6,1.4555498565e-07
2,1,4345,11,21,6,6,1.1693974378e-07
2,1,4444,11,21,6,6,9.4449434456e-08
2,1,4543,11,21,6,6,7.6667179872e-08
2,1,4642,11,21,6,6,6.2528085067e-08
2,1,4741,11,21,6,6,5.1225868967e-08
2,1,4840,11,21,6,6,4.2145806425e-08
2,1,4950,11,21,6,6,3.4093093649e-08
2,1,5049,11,21,6,6,2.8284810941e-08
2,1,5148,11,21,6,6,2.3552389861e-08
2,1,5247,11,21,6,6,1.9680761302e-08
2,1,5346,11,21,6,6,1.6500969553e-08
2,1,5445,11,21,6,6,1.3879623420e-08
2,1,5544,11,21,6,6,1.1710910405e-08
2,1,5643,11,21,6,6,9.9105140883e-09
2,1,5742,11,21,6,6,8.4109570874e-09


==> data/model_error_sweep/model_QC_0_v_11_t_22_th1_6_th2_6.csv <==
2,1,440,11,22,6,6,9.9999999999e-01
2,1,550,11,22,6,6,9.9999999365e-01
2,1,649,11,22,6,6,9.9999855105e-01
2,1,748,11,22,6,6,9.9986335202e-01
2,1,847,11,22,6,6,9.9552835236e-01
2,1,946,11,22,6,6,9.4957824219e-01
2,1,1045,11,22,6,6,7.7498576015e-01
2,1,1144,11,22,6,6,4.9372695947e-01
2,1,1243,11,22,6,6,2.5319471721e-01
2,1,1342,11,22,6,6,1.1481411834e-01
2,1,1441,11,22,6,6,4.9851729761e-02
2,1,1540,11,22,6,6,2.1718935694e-02
2,1,1650,11,22,6,6,8.9119485381e-03
2,1,1749,11,22,6,6,4.1641420126e-03
2,1,1848,11,22,6,6,2.0309760823e-03
2,1,1947,11,22,6,6,1.0345278826e-03
2,1,2046,11,22,6,6,5.4969296437e-04
2,1,2145,11,22,6,6,3.0401115794e-04
2,1,2244,11,22,6,6,1.7454177302e-04
2,1,2343,11,22,6,6,1.0373240100e-04
2,1,2442,11,22,6,6,6.3634014259e-05
2,1,2541,11,22,6,6,4.0180444430e-05
2,1,2640,11,22,6,6,2.6046255295e-05
2,1,2750,11,22,6,6,1.6543989565e-05
2,1,2849,11,22,6,6,1.1247477117e-05
2,1,2948,11,22,6,6,7.7955855650e-06
2,1,3047,11,22,6,6,5.4983055038e-06
2,1,3146,11,22,6,6,3.9399046885e-06
2,1,3245,11,22,6,6,2.8640864025e-06
2,1,3344,11,22,6,6,2.1094387627e-06
2,1,3443,11,22,6,6,1.5722740323e-06
2,1,3542,11,22,6,6,1.1847501712e-06
2,1,3641,11,22,6,6,9.0171548496e-07
2,1,3740,11,22,6,6,6.9264049841e-07
2,1,3850,11,22,6,6,5.2182886214e-07
2,1,3949,11,22,6,6,4.0778076782e-07
2,1,4048,11,22,6,6,3.2097076091e-07
2,1,4147,11,22,6,6,2.5434784036e-07
2,1,4246,11,22,6,6,2.0282471263e-07
2,1,4345,11,22,6,6,1.6269346171e-07
2,1,4444,11,22,6,6,1.3122580736e-07
2,1,4543,11,22,6,6,1.0639642404e-07
2,1,4642,11,22,6,6,8.6689296676e-08
2,1,4741,11,22,6,6,7.0960778352e-08
2,1,4840,11,22,6,6,5.8341801798e-08
2,1,4950,11,22,6,6,4.7164328645e-08
2,1,5049,11,22,6,6,3.9110782315e-08
2,1,5148,11,22,6,6,3.2554609457e-08
2,1,5247,11,22,6,6,2.7194887030e-08
2,1,5346,11,22,6,6,2.2795656331e-08
2,1,5445,11,22,6,6,1.9170938025e-08
2,1,5544,11,22,6,6,1.6173423180e-08
2,1,5643,11,22,6,6,1.3685883428e-08
2,1,5742,11,22,6,6,1.1614612264e-08


==> data/model_error_sweep/model_QC_0_v_11_t_23_th1_6_th2_6.csv <==
2,1,440,11,23,6,6,1.0000000000e+00
2,1,550,11,23,6,6,9.9999999931e-01
2,1,649,11,23,6,6,9.9999981426e-01
2,1,748,11,23,6,6,9.9997709204e-01
2,1,847,11,23,6,6,9.9891003690e-01
2,1,946,11,23,6,6,9.8177983963e-01
2,1,1045,11,23,6,6,8.8260005452e-01
2,1,1144,11,23,6,6,6.4916177923e-01
2,1,1243,11,23,6,6,3.7896145094e-01
2,1,1342,11,23,6,6,1.8741511811e-01
2,1,1441,11,23,6,6,8.5428366366e-02
2,1,1540,11,23,6,6,3.8096181655e-02
2,1,1650,11,23,6,6,1.5753364535e-02
2,1,1749,11,23,6,6,7.3379263524e-03
2,1,1848,11,23,6,6,3.5466950094e-03
2,1,1947,11,23,6,6,1.7837393984e-03
2,1,2046,11,23,6,6,9.3369688959e-04
2,1,2145,11,23,6,6,5.0809741149e-04
2,1,2244,11,23,6,6,2.8689381245e-04
2,1,2343,11,23,6,6,1.6769629868e-04
2,1,2442,11,23,6,6,1.0122198122e-04
2,1,2541,11,23,6,6,6.2933698100e-05
2,1,2640,11,23,6,6,4.0205177193e-05
2,1,2750,11,23,6,6,2.5156548506e-05
2,1,2849,11,23,6,6,1.6891826805e-05
2,1,2948,11,23,6,6,1.1575624650e-05
2,1,3047,11,23,6,6,8.0807834124e-06
2,1,3146,11,23,6,6,5.7368806679e-06
2,1,3245,11,23,6,6,4.1357468163e-06
2,1,3344,11,23,6,6,3.0234064742e-06
2,1,3443,11,23,6,6,2.2385852627e-06
2,1,3542,11,23,6,6,1.6769163879e-06
2,1,3641,11,23,6,6,1.2696581952e-06
2,1,3740,11,23,6,6,9.7078379014e-07
2,1,3850,11,23,6,6,7.2810686935e-07
2,1,3949,11,23,6,6,5.6697430003e-07
2,1,4048,11,23,6,6,4.4489623842e-07
2,1,4147,11,23,6,6,3.5159625901e-07
2,1,4246,11,23,6,6,2.7970973133e-07
2,1,4345,11,23,6,6,2.2390207092e-07
2,1,4444,11,23,6,6,1.8027036439e-07
2,1,4543,11,23,6,6,1.4593235119e-07
2,1,4642,11,23,6,6,1.1874080625e-07
2,1,4741,11,23,6,6,9.7082917711e-08
2,1,4840,11,23,6,6,7.9737908586e-08
2,1,4950,11,23,6,6,6.4399607401e-08
2,1,5049,11,23,6,6,5.3364171719e-08
2,1,5148,11,23,6,6,4.4391256204e-08
2,1,5247,11,23,6,6,3.7063483235e-08
2,1,5346,11,23,6,6,3.1054353511e-08
2,1,5445,11,23,6,6,2.6107074098e-08
2,1,5544,11,23,6,6,2.2018634812e-08
2,1,5643,11,23,6,6,1.8627759321e-08
2,1,5742,11,23,6,6,1.5805729862e-08


==> data/model_error_sweep/model_QC_0_v_11_t_24_th1_6_th2_6.csv <==
2,1,440,11,24,6,6,1.0000000000e+00
2,1,550,11,24,6,6,9.9999999993e-01
2,1,649,11,24,6,6,9.9999997753e-01
2,1,748,11,24,6,6,9.9999642786e-01
2,1,847,11,24,6,6,9.9976709313e-01
2,1,946,11,24,6,6,9.9434051368e-01
2,1,1045,11,24,6,6,9.4732516892e-01
2,1,1144,11,24,6,6,7.8483621081e-01
2,1,1243,11,24,6,6,5.2403449178e-01
2,1,1342,11,24,6,6,2.8782725082e-01
2,1,1441,11,24,6,6,1.4012496672e-01
2,1,1540,11,24,6,6,6.4765973493e-02
2,1,1650,11,24,6,6,2.7252705345e-02
2,1,1749,11,24,6,6,1.2736767961e-02
2,1,1848,11,24,6,6,6.1316832795e-03
2,1,1947,11,24,6,6,3.0569063927e-03
2,1,2046,11,24,6,6,1.5812304607e-03
2,1,2145,11,24,6,6,8.4863396889e-04
2,1,2244,11,24,6,6,4.7205405058e-04
2,1,2343,11,24,6,6,2.7169283222e-04
2,1,2442,11,24,6,6,1.6147492751e-04
2,1,2541,11,24,6,6,9.8885022745e-05
2,1,2640,11,24,6,6,6.2258001801e-05
2,1,2750,11,24,6,6,3.8362532616e-05
2,1,2849,11,24,6,6,2.5429330181e-05
2,1,2948,11,24,6,6,1.7218829405e-05
2,1,3047,11,24,6,6,1.1888387086e-05
2,1,3146,11,24,6,6,8.3552233065e-06
2,1,3245,11,24,6,6,5.9682125888e-06
2,1,3344,11,24,6,6,4.3268451409e-06
2,1,3443,11,24,6,6,3.1797112287e-06
2,1,3542,11,24,6,6,2.3658944608e-06
2,1,3641,11,24,6,6,1.7805172528e-06
2,1,3740,11,24,6,6,1.3540583907e-06
2,1,3850,11,24,6,6,1.0101906134e-06
2,1,3949,11,24,6,6,7.8331788870e-07
2,1,4048,11,24,6,6,6.1235942087e-07
2,1,4147,11,24,6,6,4.8233709757e-07
2,1,4246,11,24,6,6,3.8259506726e-07
2,1,4345,11,24,6,6,3.0546706201e-07
2,1,4444,11,24,6,6,2.4537952936e-07
2,1,4543,11,24,6,6,1.9824038796e-07
2,1,4642,11,24,6,6,1.6101748686e-07
2,1,4741,11,24,6,6,1.3144457488e-07
2,1,4840,11,24,6,6,1.0781406564e-07
2,1,4950,11,24,6,6,8.6961344497e-08
2,1,5049,11,24,6,6,7.1986568644e-08
2,1,5148,11,24,6,6,5.9829594473e-08
2,1,5247,11,24,6,6,4.9915285015e-08
2,1,5346,11,24,6,6,4.1795021362e-08
2,1,5445,11,24,6,6,3.5116878675e-08
2,1,5544,11,24,6,6,2.9603298695e-08
2,1,5643,11,24,6,6,2.5034255721e-08
2,1,5742,11,24,6,6,2.1234484096e-08


==> data/model_error_sweep/model_QC_0_v_11_t_25_th1_6_th2_6.csv <==
2,1,440,11,25,6,6,1.0000000000e+00
2,1,550,11,25,6,6,9.9999999999e-01
2,1,649,11,25,6,6,9.9999999739e-01
2,1,748,11,25,6,6,9.9999949326e-01
2,1,847,11,25,6,6,9.9995576176e-01
2,1,946,11,25,6,6,9.9847877794e-01
2,1,1045,11,25,6,6,9.7966594310e-01
2,1,1144,11,25,6,6,8.8451426425e-01
2,1,1243,11,25,6,6,6.6952168429e-01
2,1,1342,11,25,6,6,4.1326031119e-01
2,1,1441,11,25,6,6,2.1856874388e-01
2,1,1540,11,25,6,6,1.0620697975e-01
2,1,1650,11,25,6,6,4.6014770332e-02
2,1,1749,11,25,6,6,2.1716755241e-02
2,1,1848,11,25,6,6,1.0467090684e-02
2,1,1947,11,25,6,6,5.1933981162e-03
2,1,2046,11,25,6,6,2.6630767138e-03
2,1,2145,11,25,6,6,1.4132099682e-03
2,1,2244,11,25,6,6,7.7599771507e-04
2,1,2343,11,25,6,6,4.4046414403e-04
2,1,2442,11,25,6,6,2.5805110877e-04
2,1,2541,11,25,6,6,1.5576644443e-04
2,1,2640,11,25,6,6,9.6690599437e-05
2,1,2750,11,25,6,6,5.8680485696e-05
2,1,2849,11,25,6,6,3.8394944135e-05
2,1,2948,11,25,6,6,2.5679815241e-05
2,1,3047,11,25,6,6,1.7527185589e-05
2,1,3146,11,25,6,6,1.2187301430e-05
2,1,3245,11,25,6,6,8.6201064833e-06
2,1,3344,11,25,6,6,6.1931238056e-06
2,1,3443,11,25,6,6,4.5137640666e-06
2,1,3542,11,25,6,6,3.3333815466e-06
2,1,3641,11,25,6,6,2.4916171603e-06
2,1,3740,11,25,6,6,1.8832352516e-06
2,1,3850,11,25,6,6,1.3964215708e-06
2,1,3949,11,25,6,6,1.0775040734e-06
2,1,4048,11,25,6,6,8.3864129843e-07
2,1,4147,11,25,6,6,6.5797746123e-07
2,1,4246,11,25,6,6,5.2008349609e-07
2,1,4345,11,25,6,6,4.1393946616e-07
2,1,4444,11,25,6,6,3.3158793743e-07
2,1,4543,11,25,6,6,2.6722360726e-07
2,1,4642,11,25,6,6,2.1657022638e-07
2,1,4741,11,25,6,6,1.7644923980e-07
2,1,4840,11,25,6,6,1.4447780455e-07
2,1,4950,11,25,6,6,1.1633724406e-07
2,1,5049,11,25,6,6,9.6175786813e-08
2,1,5148,11,25,6,6,7.9840085637e-08
2,1,5247,11,25,6,6,6.6541227255e-08
2,1,5346,11,25,6,6,5.5665902537e-08
2,1,5445,11,25,6,6,4.6734475397e-08
2,1,5544,11,25,6,6,3.9369730213e-08
2,1,5643,11,25,6,6,3.3273410409e-08
2,1,5742,11,25,6,6,2.8208495478e-08


==> data/model_error_sweep/model_QC_0_v_11_t_26_th1_6_th2_6.csv <==
2,1,440,11,26,6,6,1.0000000000e+00
2,1,550,11,26,6,6,1.0000000000e+00
2,1,649,11,26,6,6,9.9999999971e-01
2,1,748,11,26,6,6,9.9999993248e-01
2,1,847,11,26,6,6,9.9999239894e-01
2,1,946,11,26,6,6,9.9964092355e-01
2,1,1045,11,26,6,6,9.9320492113e-01
2,1,1144,11,26,6,6,9.4599917335e-01
2,1,1243,11,26,6,6,7.9487096890e-01
2,1,1342,11,26,6,6,5.5253810852e-01
2,1,1441,11,26,6,6,3.2190589974e-01
2,1,1540,11,26,6,6,1.6685538007e-01
2,1,1650,11,26,6,6,7.5292248239e-02
2,1,1749,11,26,6,6,3.6221611490e-02
2,1,1848,11,26,6,6,1.7585542247e-02
2,1,1947,11,26,6,6,8.7238525353e-03
2,1,2046,11,26,6,6,4.4506256645e-03
2,1,2145,11,26,6,6,2.3419916338e-03
2,1,2244,11,26,6,6,1.2723834102e-03
2,1,2343,11,26,6,6,7.1354648351e-04
2,1,2442,11,26,6,6,4.1266391316e-04
2,1,2541,11,26,6,6,2.4578688593e-04
2,1,2640,11,26,6,6,1.5053048936e-04
2,1,2750,11,26,6,6,9.0018202728e-05
2,1,2849,11,26,6,6,5.8144722370e-05
2,1,2948,11,26,6,6,3.8412669766e-05
2,1,3047,11,26,6,6,2.5911945602e-05
2,1,3146,11,26,6,6,1.7819558732e-05
2,1,3245,11,26,6,6,1.2474247744e-05
2,1,3344,11,26,6,6,8.8765420533e-06
2,1,3443,11,26,6,6,6.4124003710e-06
2,1,3542,11,26,6,6,4.6970358288e-06
2,1,3641,11,26,6,6,3.4847792172e-06
2,1,3740,11,26,6,6,2.6159979365e-06
2,1,3850,11,26,6,6,1.9265143038e-06
2,1,3949,11,26,6,6,1.4782839576e-06
2,1,4048,11,26,6,6,1.1447978284e-06
2,1,4147,11,26,6,6,8.9410751309e-07
2,1,4246,11,26,6,6,7.0383883877e-07
2,1,4345,11,26,6,6,5.5813211820e-07
2,1,4444,11,26,6,6,4.4561699849e-07
2,1,4543,11,26,6,6,3.5805416146e-07
2,1,4642,11,26,6,6,2.8941284205e-07
2,1,4741,11,26,6,6,2.3523693390e-07
2,1,4840,11,26,6,6,1.9220442348e-07
2,1,4950,11,26,6,6,1.5444390632e-07
2,1,5049,11,26,6,6,1.2746536433e-07
2,1,5148,11,26,6,6,1.0565778488e-07
2,1,5247,11,26,6,6,8.7942142714e-08
2,1,5346,11,26,6,6,7.3482805593e-08
2,1,5445,11,26,6,6,6.1628574065e-08
2,1,5544,11,26,6,6,5.1868974122e-08
2,1,5643,11,26,6,6,4.3801596568e-08
2,1,5742,11,26,6,6,3.7107539180e-08


==> data/model_error_sweep/model_QC_0_v_11_t_27_th1_6_th2_6.csv <==
2,1,440,11,27,6,6,1.0000000000e+00
2,1,550,11,27,6,6,1.0000000000e+00
2,1,649,11,27,6,6,9.9999999997e-01
2,1,748,11,27,6,6,9.9999999147e-01
2,1,847,11,27,6,6,9.9999880219e-01
2,1,946,11,27,6,6,9.9992451697e-01
2,1,1045,11,27,6,6,9.9801651659e-01
2,1,1144,11,27,6,6,9.7800456610e-01
2,1,1243,11,27,6,6,8.8725963167e-01
2,1,1342,11,27,6,6,6.8872431511e-01
2,1,1441,11,27,6,6,4.4580343486e-01
2,1,1540,11,27,6,6,2.4991346222e-01
2,1,1650,11,27,6,6,1.1907665552e-01
2,1,1749,11,27,6,6,5.8881846422e-02
2,1,1848,11,27,6,6,2.8988051669e-02
2,1,1947,11,27,6,6,1.4450937076e-02
2,1,2046,11,27,6,6,7.3641025269e-03
2,1,2145,11,27,6,6,3.8544021231e-03
2,1,2244,11,27,6,6,2.0771275225e-03
2,1,2343,11,27,6,6,1.1539070233e-03
2,1,2442,11,27,6,6,6.5944129988e-04
2,1,2541,11,27,6,6,3.8805486750e-04
2,1,2640,11,27,6,6,2.3471381523e-04
2,1,2750,11,27,6,6,1.3841080084e-04
2,1,2849,11,27,6,6,8.8296307168e-05
2,1,2948,11,27,6,6,5.7627894209e-05
2,1,3047,11,27,6,6,3.8421369282e-05
2,1,3146,11,27,6,6,2.6128394156e-05
2,1,3245,11,27,6,6,1.8097923923e-05
2,1,3344,11,27,6,6,1.2750564401e-05
2,1,3443,11,27,6,6,9.1255387944e-06
2,1,3542,11,27,6,6,6.6266942189e-06
2,1,3641,11,27,6,6,4.8771136333e-06
2,1,3740,11,27,6,6,3.6342246309e-06
2,1,3850,11,27,6,6,2.6563276471e-06
2,1,3949,11,27,6,6,2.0257697909e-06
2,1,4048,11,27,6,6,1.5599728079e-06
2,1,4147,11,27,6,6,1.2121380301e-06
2,1,4246,11,27,6,6,9.4975724450e-07
2,1,4345,11,27,6,6,7.4996566620e-07
2,1,4444,11,27,6,6,5.9649162779e-07
2,1,4543,11,27,6,6,4.7762684148e-07
2,1,4642,11,27,6,6,3.8485837527e-07
2,1,4741,11,27,6,6,3.1193559496e-07
2,1,4840,11,27,6,6,2.5422626712e-07
2,1,4950,11,27,6,6,2.0376611483e-07
2,1,5049,11,27,6,6,1.6783101302e-07
2,1,5148,11,27,6,6,1.3886420838e-07
2,1,5247,11,27,6,6,1.1539214149e-07
2,1,5346,11,27,6,6,9.6278458469e-08
2,1,5445,11,27,6,6,8.0641119374e-08
2,1,5544,11,27,6,6,6.7791237279e-08
2,1,5643,11,27,6,6,5.7187615900e-08
2,1,5742,11,27,6,6,4.8402717861e-08


==> data/model_error_sweep/model_QC_0_v_11_t_28_th1_6_th2_6.csv <==
2,1,440,11,28,6,6,1.0000000000e+00
2,1,550,11,28,6,6,1.0000000000e+00
2,1,649,11,28,6,6,1.0000000000e+00
2,1,748,11,28,6,6,9.9999999897e-01
2,1,847,11,28,6,6,9.9999982495e-01
2,1,946,11,28,6,6,9.9998566099e-01
2,1,1045,11,28,6,6,9.9948803328e-01
2,1,1144,11,28,6,6,9.9215605181e-01
2,1,1243,11,28,6,6,9.4536661715e-01
2,1,1342,11,28,6,6,8.0472797292e-01
2,1,1441,11,28,6,6,5.7918306053e-01
2,1,1540,11,28,6,6,3.5507239884e-01
2,1,1650,11,28,6,6,1.8112020235e-01
2,1,1749,11,28,6,6,9.2942851535e-02
2,1,1848,11,28,6,6,4.6728113993e-02
2,1,1947,11,28,6,6,2.3535595445e-02
2,1,2046,11,28,6,6,1.2044557496e-02
2,1,2145,11,28,6,6,6.2858158786e-03
2,1,2244,11,28,6,6,3.3696745348e-03
2,1,2343,11,28,6,6,1.8564808829e-03
2,1,2442,11,28,6,6,1.0516408291e-03
2,1,2541,11,28,6,6,6.1233618799e-04
2,1,2640,11,28,6,6,3.6620475825e-04
2,1,2750,11,28,6,6,2.1315903653e-04
2,1,2849,11,28,6,6,1.3438128457e-04
2,1,2948,11,28,6,6,8.6682902818e-05
2,1,3047,11,28,6,6,5.7132918423e-05
2,1,3146,11,28,6,6,3.8423579626e-05
2,1,3245,11,28,6,6,2.6331830800e-05
2,1,3344,11,28,6,6,1.8364144738e-05
2,1,3443,11,28,6,6,1.3017507816e-05
2,1,3542,11,28,6,6,9.3679213085e-06
2,1,3641,11,28,6,6,6.8365819800e-06
2,1,3740,11,28,6,6,5.0543977583e-06
2,1,3850,11,28,6,6,3.6646410835e-06
2,1,3949,11,28,6,6,2.7761020354e-06
2,1,4048,11,28,6,6,2.1246467915e-06
2,1,4147,11,28,6,6,1.6415870527e-06
2,1,4246,11,28,6,6,1.2795937175e-06
2,1,4345,11,28,6,6,1.0056370811e-06
2,1,4444,11,28,6,6,7.9638769216e-07
2,1,4543,11,28,6,6,6.3517919625e-07
2,1,4642,11,28,6,6,5.0997680738e-07
2,1,4741,11,28,6,6,4.1200160406e-07
2,1,4840,11,28,6,6,3.3478807531e-07
2,1,4950,11,28,6,6,2.6754386328e-07
2,1,5049,11,28,6,6,2.1983296296e-07
2,1,5148,11,28,6,6,1.8149644021e-07
2,1,5247,11,28,6,6,1.5052272933e-07
2,1,5346,11,28,6,6,1.2536776493e-07
2,1,5445,11,28,6,6,1.0483822298e-07
2,1,5544,11,28,6,6,8.8005862579e-08
2,1,5643,11,28,6,6,7.4144233356e-08
2,1,5742,11,28,6,6,6.2681472755e-08


==> data/model_error_sweep/model_QC_0_v_11_t_29_th1_6_th2_6.csv <==
2,1,440,11,29,6,6,1.0000000000e+00
2,1,550,11,29,6,6,1.0000000000e+00
2,1,649,11,29,6,6,1.0000000000e+00
2,1,748,11,29,6,6,9.9999999988e-01
2,1,847,11,29,6,6,9.9999997601e-01
2,1,946,11,29,6,6,9.9999751518e-01
2,1,1045,11,29,6,6,9.9988210020e-01
2,1,1144,11,29,6,6,9.9753776937e-01
2,1,1243,11,29,6,6,9.7669409216e-01
2,1,1342,11,29,6,6,8.9049119557e-01
2,1,1441,11,29,6,6,7.0682350420e-01
2,1,1540,11,29,6,6,4.7685244050e-01
2,1,1650,11,29,6,6,2.6373987260e-01
2,1,1749,11,29,6,6,1.4194855439e-01
2,1,1848,11,29,6,6,7.3479036602e-02
2,1,1947,11,29,6,6,3.7616668831e-02
2,1,2046,11,29,6,6,1.9373786356e-02
2,1,2145,11,29,6,6,1.0139064691e-02
2,1,2244,11,29,6,6,5.4218181615e-03
2,1,2343,11,29,6,6,2.9710682907e-03
2,1,2442,11,29,6,6,1.6715672456e-03
2,1,2541,11,29,6,6,9.6408918416e-04
2,1,2640,11,29,6,6,5.7088406954e-04
2,1,2750,11,29,6,6,3.2841168539e-04
2,1,2849,11,29,6,6,2.0478287909e-04
2,1,2948,11,29,6,6,1.3063970652e-04
2,1,3047,11,29,6,6,8.5160512839e-05
2,1,3146,11,29,6,6,5.6655625350e-05
2,1,3245,11,29,6,6,3.8419751196e-05
2,1,3344,11,29,6,6,2.6523254243e-05
2,1,3443,11,29,6,6,1.8619251986e-05
2,1,3542,11,29,6,6,1.3275903792e-05
2,1,3641,11,29,6,6,9.6043015530e-06
2,1,3740,11,29,6,6,7.0425072621e-06
2,1,3850,11,29,6,6,5.0627870128e-06
2,1,3949,11,29,6,6,3.8080318364e-06
2,1,4048,11,29,6,6,2.8951940907e-06
2,1,4147,11,29,6,6,2.2232700617e-06
2,1,4246,11,29,6,6,1.7232190600e-06
2,1,4345,11,29,6,6,1.3472326046e-06
2,1,4444,11,29,6,6,1.0617957973e-06
2,1,4543,11,29,6,6,8.4313899710e-07
2,1,4642,11,29,6,6,6.7421750322e-07
2,1,4741,11,29,6,6,5.4268083349e-07
2,1,4840,11,29,6,6,4.3949113964e-07
2,1,4950,11,29,6,6,3.5002325511e-07
2,1,5049,11,29,6,6,2.8680620842e-07
2,1,5148,11,29,6,6,2.3619230229e-07
2,1,5247,11,29,6,6,1.9543435762e-07
2,1,5346,11,29,6,6,1.6243404565e-07
2,1,5445,11,29,6,6,1.3557720433e-07
2,1,5544,11,29,6,6,1.1361376210e-07
2,1,5643,11,29,6,6,9.5569414097e-08
2,1,5742,11,29,6,6,8.0680176153e-08


==> data/model_error_sweep/model_QC_0_v_11_t_30_th1_6_th2_6.csv <==
2,1,440,11,30,6,6,1.0000000000e+00
2,1,550,11,30,6,6,1.0000000000e+00
2,1,649,11,30,6,6,1.0000000000e+00
2,1,748,11,30,6,6,9.9999999999e-01
2,1,847,11,30,6,6,9.9999999687e-01
2,1,946,11,30,6,6,9.9999960139e-01
2,1,1045,11,30,6,6,9.9997549773e-01
2,1,1144,11,30,6,6,9.9931439486e-01
2,1,1243,11,30,6,6,9.9122775853e-01
2,1,1342,11,30,6,6,9.4534620473e-01
2,1,1441,11,30,6,6,8.1445732974e-01
2,1,1540,11,30,6,6,6.0425089232e-01
2,1,1650,11,30,6,6,3.6591183374e-01
2,1,1749,11,30,6,6,2.0870137375e-01
2,1,1848,11,30,6,6,1.1222530066e-01
2,1,1947,11,30,6,6,5.8799477542e-02
2,1,2046,11,30,6,6,3.0672911097e-02
2,1,2145,11,30,6,6,1.6142633654e-02
2,1,2244,11,30,6,6,8.6378121013e-03
2,1,2343,11,30,6,6,4.7199827065e-03
2,1,2442,11,30,6,6,2.6398247387e-03
2,1,2541,11,30,6,6,1.5126550407e-03
2,1,2640,11,30,6,6,8.8821392345e-04
2,1,2750,11,30,6,6,5.0567962970e-04
2,1,2849,11,30,6,6,3.1219385740e-04
2,1,2948,11,30,6,6,1.9712331787e-04
2,1,3047,11,30,6,6,1.2716737974e-04
2,1,3146,11,30,6,6,8.3726994195e-05
2,1,3245,11,30,6,6,5.6198039726e-05
2,1,3344,11,30,6,6,3.8410934217e-05
2,1,3443,11,30,6,6,2.6704597438e-05
2,1,3542,11,30,6,6,1.8864694397e-05
2,1,3641,11,30,6,6,1.3526669443e-05
2,1,3740,11,30,6,6,9.8352958703e-06
2,1,3850,11,30,6,6,7.0083054222e-06
2,1,3949,11,30,6,6,5.2322181062e-06
2,1,4048,11,30,6,6,3.9502815274e-06
2,1,4147,11,30,6,6,3.0137535155e-06
2,1,4246,11,30,6,6,2.3217531107e-06
2,1,4345,11,30,6,6,1.8049547563e-06
2,1,4444,11,30,6,6,1.4151198067e-06
2,1,4543,11,30,6,6,1.1182823348e-06
2,1,4642,11,30,6,6,8.9025577106e-07
2,1,4741,11,30,6,6,7.1363267411e-07
2,1,4840,11,30,6,6,5.7575706760e-07
2,1,4950,11,30,6,6,4.5679296931e-07
2,1,5049,11,30,6,6,3.7311449925e-07
2,1,5148,11,30,6,6,3.0638347703e-07
2,1,5247,11,30,6,6,2.5284420897e-07
2,1,5346,11,30,6,6,2.0964283963e-07
2,1,5445,11,30,6,6,1.7459481291e-07
2,1,5544,11,30,6,6,1.4601616158e-07
2,1,5643,11,30,6,6,1.2260020012e-07
2,1,5742,11,30,6,6,1.0332658537e-07


==> data/model_error_sweep/model_QC_0_v_11_t_31_th1_6_th2_6.csv <==
2,1,440,11,31,6,6,1.0000000000e+00
2,1,550,11,31,6,6,1.0000000000e+00
2,1,649,11,31,6,6,1.0000000000e+00
2,1,748,11,31,6,6,1.0000000000e+00
2,1,847,11,31,6,6,9.9999999961e-01
2,1,946,11,31,6,6,9.9999994027e-01
2,1,1045,11,31,6,6,9.9999535341e-01
2,1,1144,11,31,6,6,9.9982902700e-01
2,1,1243,11,31,6,6,9.9707218819e-01
2,1,1342,11,31,6,6,9.7576379526e-01
2,1,1441,11,31,6,6,8.9414825007e-01
2,1,1540,11,31,6,6,7.2389189799e-01
2,1,1650,11,31,6,6,4.8241493517e-01
2,1,1749,11,31,6,6,2.9439207483e-01
2,1,1848,11,31,6,6,1.6593845001e-01
2,1,1947,11,31,6,6,8.9632979733e-02
2,1,2046,11,31,6,6,4.7626753101e-02
2,1,2145,11,31,6,6,2.5337490025e-02
2,1,2244,11,31,6,6,1.3601614914e-02
2,1,2343,11,31,6,6,7.4315838683e-03
2,1,2442,11,31,6,6,4.1436061424e-03
2,1,2541,11,31,6,6,2.3619411671e-03
2,1,2640,11,31,6,6,1.3774895164e-03
2,1,2750,11,31,6,6,7.7728897186e-04
2,1,2849,11,31,6,6,4.7565446206e-04
2,1,2948,11,31,6,6,2.9753591624e-04
2,1,3047,11,31,6,6,1.9009757235e-04
2,1,3146,11,31,6,6,1.2394754288e-04
2,1,3245,11,31,6,6,8.2375913044e-05
2,1,3344,11,31,6,6,5.5759878670e-05
2,1,3443,11,31,6,6,3.8399748692e-05
2,1,3542,11,31,6,6,2.6877159189e-05
2,1,3641,11,31,6,6,1.9101217869e-05
2,1,3740,11,31,6,6,1.3770528012e-05
2,1,3850,11,31,6,6,9.7242870625e-06
2,1,3949,11,31,6,6,7.2043175240e-06
2,1,4048,11,31,6,6,5.3998329562e-06
2,1,4147,11,31,6,6,4.0915646071e-06
2,1,4246,11,31,6,6,3.1319102229e-06
2,1,4345,11,31,6,6,2.4201954727e-06
2,1,4444,11,31,6,6,1.8868715722e-06
2,1,4543,11,31,6,6,1.4833158196e-06
2,1,4642,11,31,6,6,1.1751438025e-06
2,1,4741,11,31,6,6,9.3777447921e-07
2,1,4840,11,31,6,6,7.5345245094e-07
2,1,4950,11,31,6,6,5.9523527234e-07
2,1,5049,11,31,6,6,4.8448946010e-07
2,1,5148,11,31,6,6,3.9655226881e-07
2,1,5247,11,31,6,6,3.2628192676e-07
2,1,5346,11,31,6,6,2.6979213069e-07
2,1,5445,11,31,6,6,2.2412316166e-07
2,1,5544,11,31,6,6,1.8700464504e-07
2,1,5643,11,31,6,6,1.5668303328e-07
2,1,5742,11,31,6,6,1.3179506860e-07


==> data/model_error_sweep/model_QC_0_v_11_t_32_th1_6_th2_6.csv <==
2,1,440,11,32,6,6,1.0000000000e+00
2,1,550,11,32,6,6,1.0000000000e+00
2,1,649,11,32,6,6,1.0000000000e+00
2,1,748,11,32,6,6,1.0000000000e+00
2,1,847,11,32,6,6,9.9999999995e-01
2,1,946,11,32,6,6,9.9999999159e-01
2,1,1045,11,32,6,6,9.9999918750e-01
2,1,1144,11,32,6,6,9.9996138807e-01
2,1,1243,11,32,6,6,9.9912645453e-01
2,1,1342,11,32,6,6,9.9042586428e-01
2,1,1441,11,32,6,6,9.4576935813e-01
2,1,1540,11,32,6,6,8.2387156896e-01
2,1,1650,11,32,6,6,6.0380105144e-01
2,1,1749,11,32,6,6,3.9716754544e-01
2,1,1848,11,32,6,6,2.3677048323e-01
2,1,1947,11,32,6,6,1.3286661115e-01
2,1,2046,11,32,6,6,7.2339861936e-02
2,1,2145,11,32,6,6,3.9016656109e-02
2,1,2244,11,32,6,6,2.1125216228e-02
2,1,2343,11,32,6,6,1.1576076457e-02
2,1,2442,11,32,6,6,6.4508611669e-03
2,1,2541,11,32,6,6,3.6656535113e-03
2,1,2640,11,32,6,6,2.1270557905e-03
2,1,2750,11,32,6,6,1.1915555896e-03
2,1,2849,11,32,6,6,7.2361567741e-04
2,1,2948,11,32,6,6,4.4887636099e-04
2,1,3047,11,32,6,6,2.8426564003e-04
2,1,3146,11,32,6,6,1.8364808245e-04
2,1,3245,11,32,6,6,1.2093562082e-04
2,1,3344,11,32,6,6,8.1104130553e-05
2,1,3443,11,32,6,6,5.5341956985e-05
2,1,3542,11,32,6,6,3.8387276455e-05
2,1,3641,11,32,6,6,2.7042285095e-05
2,1,3740,11,32,6,6,1.9330074764e-05
2,1,3850,11,32,6,6,1.3526750517e-05
2,1,3949,11,32,6,6,9.9434213318e-06
2,1,4048,11,32,6,6,7.3975916928e-06
2,1,4147,11,32,6,6,5.5658372375e-06
2,1,4246,11,32,6,6,4.2320258327e-06
2,1,4345,11,32,6,6,3.2497764747e-06
2,1,4444,11,32,6,6,2.5186842768e-06
2,1,4543,11,32,6,6,1.9690384427e-06
2,1,4642,11,32,6,6,1.5518757684e-06
2,1,4741,11,32,6,6,1.2324245823e-06
2,1,4840,11,32,6,6,9.8573056724e-07
2,1,4950,11,32,6,6,7.7513079337e-07
2,1,5049,11,32,6,6,6.2848323445e-07
2,1,5148,11,32,6,6,5.1257292066e-07
2,1,5247,11,32,6,6,4.2034878144e-07
2,1,5346,11,32,6,6,3.4651037562e-07
2,1,5445,11,32,6,6,2.8704209029e-07
2,1,5544,11,32,6,6,2.3887910220e-07
2,1,5643,11,32,6,6,1.9966557727e-07
2,1,5742,11,32,6,6,1.6757849146e-07


==> data/model_error_sweep/model_QC_0_v_11_t_33_th1_6_th2_6.csv <==
2,1,440,11,33,6,6,1.0000000000e+00
2,1,550,11,33,6,6,1.0000000000e+00
2,1,649,11,33,6,6,1.0000000000e+00
2,1,748,11,33,6,6,1.0000000000e+00
2,1,847,11,33,6,6,9.9999999999e-01
2,1,946,11,33,6,6,9.9999999887e-01
2,1,1045,11,33,6,6,9.9999986805e-01
2,1,1144,11,33,6,6,9.9999216185e-01
2,1,1243,11,33,6,6,9.9976572449e-01
2,1,1342,11,33,6,6,9.9662294791e-01
2,1,1441,11,33,6,6,9.7510883725e-01
2,1,1540,11,33,6,6,8.9798607078e-01
2,1,1650,11,33,6,6,7.1831683267e-01
2,1,1749,11,33,6,6,5.1117612590e-01
2,1,1848,11,33,6,6,3.2491876479e-01
2,1,1947,11,33,6,6,1.9098200098e-01
2,1,2046,11,33,6,6,1.0727007058e-01
2,1,2145,11,33,6,6,5.9009921706e-02
2,1,2244,11,33,6,6,3.2323781359e-02
2,1,2343,11,33,6,6,1.7817281794e-02
2,1,2442,11,33,6,6,9.9469234611e-03
2,1,2541,11,33,6,6,5.6458958664e-03
2,1,2640,11,33,6,6,3.2653005603e-03
2,1,2750,11,33,6,6,1.8190059889e-03
2,1,2849,11,33,6,6,1.0977132353e-03
2,1,2948,11,33,6,6,6.7605029819e-04
2,1,3047,11,33,6,6,4.2478065888e-04
2,1,3146,11,33,6,6,2.7215674646e-04
2,1,3245,11,33,6,6,1.7768706095e-04
2,1,3344,11,33,6,6,1.1812710446e-04
2,1,3443,11,33,6,6,7.9900834028e-05
2,1,3542,11,33,6,6,5.4941383013e-05
2,1,3641,11,33,6,6,3.8373281864e-05
2,1,3740,11,33,6,6,2.7200459761e-05
2,1,3850,11,33,6,6,1.8863050043e-05
2,1,3949,11,33,6,6,1.3757853947e-05
2,1,4048,11,33,6,6,1.0158631134e-05
2,1,4147,11,33,6,6,7.5883515718e-06
2,1,4246,11,33,6,6,5.7303955439e-06
2,1,4345,11,33,6,6,4.3717916011e-06
2,1,4444,11,33,6,6,3.3674457012e-06
2,1,4543,11,33,6,6,2.6172933732e-06
2,1,4642,11,33,6,6,2.0515151522e-06
2,1,4741,11,33,6,6,1.6208489446e-06
2,1,4840,11,33,6,6,1.2901653238e-06
2,1,4950,11,33,6,6,1.0094691645e-06
2,1,5049,11,33,6,6,8.1507279393e-07
2,1,5148,11,33,6,6,6.6216542851e-07
2,1,5247,11,33,6,6,5.4106086153e-07
2,1,5346,11,33,6,6,4.4451782121e-07
2,1,5445,11,33,6,6,3.6707943136e-07
2,1,5544,11,33,6,6,3.0460207598e-07
2,1,5643,11,33,6,6,2.5391643446e-07
2,1,5742,11,33,6,6,2.1258157271e-07


==> data/model_error_sweep/model_QC_0_v_11_t_34_th1_6_th2_6.csv <==
2,1,440,11,34,6,6,1.0000000000e+00
2,1,550,11,34,6,6,1.0000000000e+00
2,1,649,11,34,6,6,1.0000000000e+00
2,1,748,11,34,6,6,1.0000000000e+00
2,1,847,11,34,6,6,1.0000000000e+00
2,1,946,11,34,6,6,9.9999999986e-01
2,1,1045,11,34,6,6,9.9999997984e-01
2,1,1144,11,34,6,6,9.9999849308e-01
2,1,1243,11,34,6,6,9.9994310449e-01
2,1,1342,11,34,6,6,9.9893167321e-01
2,1,1441,11,34,6,6,9.8976108020e-01
2,1,1540,11,34,6,6,9.4657626845e-01
2,1,1650,11,34,6,6,8.1547388508e-01
2,1,1749,11,34,6,6,6.2718037578e-01
2,1,1848,11,34,6,6,4.2742866038e-01
2,1,1947,11,34,6,6,2.6516543094e-01
2,1,2046,11,34,6,6,1.5474378590e-01
2,1,2145,11,34,6,6,8.7329485529e-02
2,1,2244,11,34,6,6,4.8615472466e-02
2,1,2343,11,34,6,6,2.7050514123e-02
2,1,2442,11,34,6,6,1.5170823070e-02
2,1,2541,11,34,6,6,8.6205251037e-03
2,1,2640,11,34,6,6,4.9783955219e-03
2,1,2750,11,34,6,6,2.7627191803e-03
2,1,2849,11,34,6,6,1.6589856204e-03
2,1,2948,11,34,6,6,1.0155895672e-03
2,1,3047,11,34,6,6,6.3377947874e-04
2,1,3146,11,34,6,6,4.0305883249e-04
2,1,3245,11,34,6,6,2.6109563592e-04
2,1,3344,11,34,6,6,1.7217511333e-04
2,1,3443,11,34,6,6,1.1550077164e-04
2,1,3542,11,34,6,6,7.8763636671e-05
2,1,3641,11,34,6,6,5.4558690110e-05
2,1,3740,11,34,6,6,3.8358893279e-05
2,1,3850,11,34,6,6,2.6366099903e-05
2,1,3949,11,34,6,6,1.9081402364e-05
2,1,4048,11,34,6,6,1.3983850871e-05
2,1,4147,11,34,6,6,1.0370240195e-05
2,1,4246,11,34,6,6,7.7768183528e-06
2,1,4345,11,34,6,6,5.8936566411e-06
2,1,4444,11,34,6,6,4.5109672030e-06
2,1,4543,11,34,6,6,3.4849984550e-06
2,1,4642,11,34,6,6,2.7160864381e-06
2,1,4741,11,34,6,6,2.1343538980e-06
2,1,4840,11,34,6,6,1.6902788393e-06
2,1,4950,11,34,6,6,1.3155361037e-06
2,1,5049,11,34,6,6,1.0574669052e-06
2,1,5148,11,34,6,6,8.5549889467e-07
2,1,5247,11,34,6,6,6.9630353183e-07
2,1,5346,11,34,6,6,5.6997121573e-07
2,1,5445,11,34,6,6,4.6907406873e-07
2,1,5544,11,34,6,6,3.8800092211e-07
2,1,5643,11,34,6,6,3.2248141589e-07
2,1,5742,11,34,6,6,2.6924243330e-07


==> data/model_error_sweep/model_QC_0_v_11_t_35_th1_6_th2_6.csv <==
2,1,440,11,35,6,6,1.0000000000e+00
2,1,550,11,35,6,6,1.0000000000e+00
2,1,649,11,35,6,6,1.0000000000e+00
2,1,748,11,35,6,6,1.0000000000e+00
2,1,847,11,35,6,6,1.0000000000e+00
2,1,946,11,35,6,6,9.9999999998e-01
2,1,1045,11,35,6,6,9.9999999709e-01
2,1,1144,11,35,6,6,9.9999973478e-01
2,1,1243,11,35,6,6,9.9998738031e-01
2,1,1342,11,35,6,6,9.9969492340e-01
2,1,1441,11,35,6,6,9.9621535762e-01
2,1,1540,11,35,6,6,9.7475547187e-01
2,1,1650,11,35,6,6,8.8936052977e-01
2,1,1749,11,35,6,6,7.3489529672e-01
2,1,1848,11,35,6,6,5.3836280127e-01
2,1,1947,11,35,6,6,3.5479628397e-01
2,1,2046,11,35,6,6,2.1662332374e-01
2,1,2145,11,35,6,6,1.2617394202e-01
2,1,2244,11,35,6,6,7.1730607892e-02
2,1,2343,11,35,6,6,4.0442908295e-02
2,1,2442,11,35,6,6,2.2854122615e-02
2,1,2541,11,35,6,6,1.3031773631e-02
2,1,2640,11,35,6,6,7.5298689660e-03
2,1,2750,11,35,6,6,4.1702917268e-03
2,1,2849,11,35,6,6,2.4953781842e-03
2,1,2948,11,35,6,6,1.5203139510e-03
2,1,3047,11,35,6,6,9.4331563354e-04
2,1,3146,11,35,6,6,5.9603694145e-04
2,1,3245,11,35,6,6,3.8340149593e-04
2,1,3344,11,35,6,6,2.5096054588e-04
2,1,3443,11,35,6,6,1.6706639218e-04
2,1,3542,11,35,6,6,1.1304073228e-04
2,1,3641,11,35,6,6,7.7687966760e-05
2,1,3740,11,35,6,6,5.4193249786e-05
2,1,3850,11,35,6,6,3.6929942098e-05
2,1,3949,11,35,6,6,2.6523722959e-05
2,1,4048,11,35,6,6,1.9293937370e-05
2,1,4147,11,35,6,6,1.4205136341e-05
2,1,4246,11,35,6,6,1.0578516788e-05
2,1,4345,11,35,6,6,7.9631708270e-06
2,1,4444,11,35,6,6,6.0557441025e-06
2,1,4543,11,35,6,6,4.6496411655e-06
2,1,4642,11,35,6,6,3.6025015930e-06
2,1,4741,11,35,6,6,2.8151167343e-06
2,1,4840,11,35,6,6,2.2175988407e-06
2,1,4950,11,35,6,6,1.7163707006e-06
2,1,5049,11,35,6,6,1.3731833458e-06
2,1,5148,11,35,6,6,1.1059939969e-06
2,1,5247,11,35,6,6,8.9643340960e-07
2,1,5346,11,35,6,6,7.3091847060e-07
2,1,5445,11,35,6,6,5.9932180976e-07
2,1,5544,11,35,6,6,4.9403253413e-07
2,1,5643,11,35,6,6,4.0928737101e-07
2,1,5742,11,35,6,6,3.4069041681e-07


==> data/model_error_sweep/model_QC_0_v_11_t_36_th1_6_th2_6.csv <==
2,1,440,11,36,6,6,1.0000000000e+00
2,1,550,11,36,6,6,1.0000000000e+00
2,1,649,11,36,6,6,1.0000000000e+00
2,1,748,11,36,6,6,1.0000000000e+00
2,1,847,11,36,6,6,1.0000000000e+00
2,1,946,11,36,6,6,1.0000000000e+00
2,1,1045,11,36,6,6,9.9999999960e-01
2,1,1144,11,36,6,6,9.9999995636e-01
2,1,1243,11,36,6,6,9.9999742026e-01
2,1,1342,11,36,6,6,9.9992069565e-01
2,1,1441,11,36,6,6,9.9873605180e-01
2,1,1540,11,36,6,6,9.8922367236e-01
2,1,1650,11,36,6,6,9.3951259892e-01
2,1,1749,11,36,6,6,8.2620476638e-01
2,1,1848,11,36,6,6,6.4913088584e-01
2,1,1947,11,36,6,6,4.5656682232e-01
2,1,2046,11,36,6,6,2.9357669823e-01
2,1,2145,11,36,6,6,1.7757149051e-01
2,1,2244,11,36,6,6,1.0361098887e-01
2,1,2343,11,36,6,6,5.9429840688e-02
2,1,2442,11,36,6,6,3.3947173402e-02
2,1,2541,11,36,6,6,1.9476328633e-02
2,1,2640,11,36,6,6,1.1284378520e-02
2,1,2750,11,36,6,6,6.2500596774e-03
2,1,2849,11,36,6,6,3.7324607133e-03
2,1,2948,11,36,6,6,2.2661545021e-03
2,1,3047,11,36,6,6,1.3996194286e-03
2,1,3146,11,36,6,6,8.7969498390e-04
2,1,3245,11,36,6,6,5.6225494098e-04
2,1,3344,11,36,6,6,3.6558061968e-04
2,1,3443,11,36,6,6,2.4166251560e-04
2,1,3542,11,36,6,6,1.6232799891e-04
2,1,3641,11,36,6,6,1.1073606398e-04
2,1,3740,11,36,6,6,7.6671079644e-05
2,1,3850,11,36,6,6,5.1815625004e-05
2,1,3949,11,36,6,6,3.6940657077e-05
2,1,4048,11,36,6,6,2.6676575323e-05
2,1,4147,11,36,6,6,1.9501193095e-05
2,1,4246,11,36,6,6,1.4422081527e-05
2,1,4345,11,36,6,6,1.0783705853e-05
2,1,4444,11,36,6,6,8.1475693936e-06
2,1,4543,11,36,6,6,6.2167651594e-06
2,1,4642,11,36,6,6,4.7878883906e-06
2,1,4741,11,36,6,6,3.7200109137e-06
2,1,4840,11,36,6,6,2.9144286249e-06
2,1,4950,11,36,6,6,2.2427187266e-06
2,1,5049,11,36,6,6,1.7854870783e-06
2,1,5148,11,36,6,6,1.4313899391e-06
2,1,5247,11,36,6,6,1.1550757397e-06
2,1,5346,11,36,6,6,9.3789882861e-07
2,1,5445,11,36,6,6,7.6603006799e-07
2,1,5544,11,36,6,6,6.2913001707e-07
2,1,5643,11,36,6,6,5.1940821690e-07
2,1,5742,11,36,6,6,4.3095159525e-07


==> data/model_error_sweep/model_QC_0_v_11_t_37_th1_6_th2_6.csv <==
2,1,440,11,37,6,6,1.0000000000e+00
2,1,550,11,37,6,6,1.0000000000e+00
2,1,649,11,37,6,6,1.0000000000e+00
2,1,748,11,37,6,6,1.0000000000e+00
2,1,847,11,37,6,6,1.0000000000e+00
2,1,946,11,37,6,6,1.0000000000e+00
2,1,1045,11,37,6,6,9.9999999995e-01
2,1,1144,11,37,6,6,9.9999999324e-01
2,1,1243,11,37,6,6,9.9999951156e-01
2,1,1342,11,37,6,6,9.9998114993e-01
2,1,1441,11,37,6,6,9.9961737498e-01
2,1,1540,11,37,6,6,9.9584132861e-01
2,1,1650,11,37,6,6,9.6993633059e-01
2,1,1749,11,37,6,6,8.9427915604e-01
2,1,1848,11,37,6,6,7.5050837188e-01
2,1,1947,11,37,6,6,5.6428417027e-01
2,1,2046,11,37,6,6,3.8423583082e-01
2,1,2145,11,37,6,6,2.4287586750e-01
2,1,2244,11,37,6,6,1.4627182448e-01
2,1,2343,11,37,6,6,8.5739275287e-02
2,1,2442,11,37,6,6,4.9677564594e-02
2,1,2541,11,37,6,6,2.8752760173e-02
2,1,2640,11,37,6,6,1.6739522156e-02
2,1,2750,11,37,6,6,9.2897044089e-03
2,1,2849,11,37,6,6,5.5448974938e-03
2,1,2948,11,37,6,6,3.3593634371e-03
2,1,3047,11,37,6,6,2.0677115183e-03
2,1,3146,11,37,6,6,1.2935700307e-03
2,1,3245,11,37,6,6,8.2265108748e-04
2,1,3344,11,37,6,6,5.3177374967e-04
2,1,3443,11,37,6,6,3.4931064549e-04
2,1,3542,11,37,6,6,2.3308104427e-04
2,1,3641,11,37,6,6,1.5791085256e-04
2,1,3740,11,37,6,6,1.0856783560e-04
2,1,3850,11,37,6,6,7.2795405198e-05
2,1,3949,11,37,6,6,5.1530398343e-05
2,1,4048,11,37,6,6,3.6951117539e-05
2,1,4147,11,37,6,6,2.6824959108e-05
2,1,4246,11,37,6,6,1.9703506502e-05
2,1,4345,11,37,6,6,1.4634953399e-05
2,1,4444,11,37,6,6,1.0985996125e-05
2,1,4543,11,37,6,6,8.3301412372e-06
2,1,4642,11,37,6,6,6.3768057416e-06
2,1,4741,11,37,6,6,4.9257689191e-06
2,1,4840,11,37,6,6,3.8375712724e-06
2,1,4950,11,37,6,6,2.9356483365e-06
2,1,5049,11,37,6,6,2.3253094116e-06
2,1,5148,11,37,6,6,1.8551629634e-06
2,1,5247,11,37,6,6,1.4901805331e-06
2,1,5346,11,37,6,6,1.2047345821e-06
2,1,5445,11,37,6,6,9.7991555707e-07
2,1,5544,11,37,6,6,8.0165683933e-07
2,1,5643,11,37,6,6,6.5941233717e-07
2,1,5742,11,37,6,6,5.4521579033e-07


==> data/model_error_sweep/model_QC_0_v_11_t_38_th1_6_th2_6.csv <==
2,1,440,11,38,6,6,1.0000000000e+00
2,1,550,11,38,6,6,1.0000000000e+00
2,1,649,11,38,6,6,1.0000000000e+00
2,1,748,11,38,6,6,1.0000000000e+00
2,1,847,11,38,6,6,1.0000000000e+00
2,1,946,11,38,6,6,1.0000000000e+00
2,1,1045,11,38,6,6,9.9999999999e-01
2,1,1144,11,38,6,6,9.9999999900e-01
2,1,1243,11,38,6,6,9.9999991354e-01
2,1,1342,11,38,6,6,9.9999587506e-01
2,1,1441,11,38,6,6,9.9989451085e-01
2,1,1540,11,38,6,6,9.9854575109e-01
2,1,1650,11,38,6,6,9.8642918145e-01
2,1,1749,11,38,6,6,9.4129922137e-01
2,1,1848,11,38,6,6,8.3505895027e-01
2,1,1947,11,38,6,6,6.6980267998e-01
2,1,2046,11,38,6,6,4.8460266755e-01
2,1,2145,11,38,6,6,3.2189864189e-01
2,1,2244,11,38,6,6,2.0123490667e-01
2,1,2343,11,38,6,6,1.2113779223e-01
2,1,2442,11,38,6,6,7.1477137665e-02
2,1,2541,11,38,6,6,4.1865790844e-02
2,1,2640,11,38,6,6,2.4551865602e-02
2,1,2750,11,38,6,6,1.3681680845e-02
2,1,2849,11,38,6,6,8.1753951518e-03
2,1,2948,11,38,6,6,4.9492368821e-03
2,1,3047,11,38,6,6,3.0395308570e-03
2,1,3146,11,38,6,6,1.8951529303e-03
2,1,3245,11,38,6,6,1.2000861256e-03
2,1,3344,11,38,6,6,7.7188585921e-04
2,1,3443,11,38,6,6,5.0422310817e-04
2,1,3542,11,38,6,6,3.3443786370e-04
2,1,3641,11,38,6,6,2.2516640351e-04
2,1,3740,11,38,6,6,1.5379110319e-04
2,1,3850,11,38,6,6,1.0235522491e-04
2,1,3949,11,38,6,6,7.1967492142e-05
2,1,4048,11,38,6,6,5.1258168013e-05
2,1,4147,11,38,6,6,3.6961861059e-05
2,1,4246,11,38,6,6,2.6969421457e-05
2,1,4345,11,38,6,6,1.9901300451e-05
2,1,4444,11,38,6,6,1.4844044642e-05
2,1,4543,11,38,6,6,1.1185577921e-05
2,1,4642,11,38,6,6,8.5110075743e-06
2,1,4741,11,38,6,6,6.5359432330e-06
2,1,4840,11,38,6,6,5.0633344862e-06
2,1,4950,11,38,6,6,3.8500514259e-06
2,1,5049,11,38,6,6,3.0338071837e-06
2,1,5148,11,38,6,6,2.4084109706e-06
2,1,5247,11,38,6,6,1.9254207731e-06
2,1,5346,11,38,6,6,1.5495759121e-06
2,1,5445,11,38,6,6,1.2549900938e-06
2,1,5544,11,38,6,6,1.0225019857e-06
2,1,5643,11,38,6,6,8.3781578249e-07
2,1,5742,11,38,6,6,6.9018438026e-07


==> data/model_error_sweep/model_QC_0_v_11_t_39_th1_6_th2_6.csv <==
2,1,440,11,39,6,6,1.0000000000e+00
2,1,550,11,39,6,6,1.0000000000e+00
2,1,649,11,39,6,6,1.0000000000e+00
2,1,748,11,39,6,6,1.0000000000e+00
2,1,847,11,39,6,6,1.0000000000e+00
2,1,946,11,39,6,6,1.0000000000e+00
2,1,1045,11,39,6,6,1.0000000000e+00
2,1,1144,11,39,6,6,9.9999999986e-01
2,1,1243,11,39,6,6,9.9999998561e-01
2,1,1342,11,39,6,6,9.9999916310e-01
2,1,1441,11,39,6,6,9.9997334069e-01
2,1,1540,11,39,6,6,9.9953715709e-01
2,1,1650,11,39,6,6,9.9443132203e-01
2,1,1749,11,39,6,6,9.7020435340e-01
2,1,1848,11,39,6,6,8.9918475333e-01
2,1,1947,11,39,6,6,7.6516155674e-01
2,1,2046,11,39,6,6,5.8872127022e-01
2,1,2145,11,39,6,6,4.1276370276e-01
2,1,2244,11,39,6,6,2.6928548955e-01
2,1,2343,11,39,6,6,1.6730270686e-01
2,1,2442,11,39,6,6,1.0095111843e-01
2,1,2541,11,39,6,6,6.0039827530e-02
2,1,2640,11,39,6,6,3.5562394614e-02
2,1,2750,11,39,6,6,1.9946461385e-02
2,1,2849,11,39,6,6,1.1952452138e-02
2,1,2948,11,39,6,6,7.2406588319e-03
2,1,3047,11,39,6,6,4.4424445096e-03
2,1,3146,11,39,6,6,2.7635903104e-03
2,1,3245,11,39,6,6,1.7442510017e-03
2,1,3344,11,39,6,6,1.1172732213e-03
2,1,3443,11,39,6,6,7.2636307322e-04
2,1,3542,11,39,6,6,4.7923279077e-04
2,1,3641,11,39,6,6,3.2080225253e-04
2,1,3740,11,39,6,6,2.1781403467e-04
2,1,3850,11,39,6,6,1.4396781376e-04
2,1,3949,11,39,6,6,1.0058443119e-04
2,1,4048,11,39,6,6,7.1181286778e-05
2,1,4147,11,39,6,6,5.0998448151e-05
2,1,4246,11,39,6,6,3.6973141784e-05
2,1,4345,11,39,6,6,2.7110356411e-05
2,1,4444,11,39,6,6,2.0094914274e-05
2,1,4543,11,39,6,6,1.5049599450e-05
2,1,4642,11,39,6,6,1.1382613407e-05
2,1,4741,11,39,6,6,8.6902714051e-06
2,1,4840,11,39,6,6,6.6942426353e-06
2,1,4950,11,39,6,6,5.0593225961e-06
2,1,5049,11,39,6,6,3.9657720104e-06
2,1,5148,11,39,6,6,3.1323566808e-06
2,1,5247,11,39,6,6,2.4920429795e-06
2,1,5346,11,39,6,6,1.9962788001e-06
2,1,5445,11,39,6,6,1.6095937467e-06
2,1,5544,11,39,6,6,1.3058593454e-06
2,1,5643,11,39,6,6,1.0656744312e-06
2,1,5742,11,39,6,6,8.7452235948e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_10_th1_6_th2_6.csv <==
2,1,440,11,10,6,6,7.98309497e-01
2,1,550,11,10,6,6,2.61203282e-01
2,1,649,11,10,6,6,5.74021098e-02
2,1,748,11,10,6,6,1.29509166e-02
2,1,847,11,10,6,6,3.47152676e-03
2,1,946,11,10,6,6,1.11272940e-03
2,1,1045,11,10,6,6,4.17123601e-04
2,1,1144,11,10,6,6,1.78323943e-04
2,1,1243,11,10,6,6,8.50383407e-05
2,1,1342,11,10,6,6,4.44269513e-05
2,1,1441,11,10,6,6,2.50620721e-05
2,1,1540,11,10,6,6,1.50872483e-05
2,1,1650,11,10,6,6,9.15495411e-06
2,1,1749,11,10,6,6,6.13232749e-06
2,1,1848,11,10,6,6,4.27113098e-06
2,1,1947,11,10,6,6,3.07481055e-06
2,1,2046,11,10,6,6,2.27644443e-06
2,1,2145,11,10,6,6,1.72590208e-06
2,1,2244,11,10,6,6,1.33524441e-06
2,1,2343,11,10,6,6,1.05104258e-06
2,1,2442,11,10,6,6,8.39743867e-07
2,1,2541,11,10,6,6,6.79637143e-07
2,1,2640,11,10,6,6,5.56286520e-07
2,1,2750,11,10,6,6,4.50484418e-07
2,1,2849,11,10,6,6,3.76022693e-07
2,1,2948,11,10,6,6,3.16308725e-07
2,1,3047,11,10,6,6,2.67937925e-07
2,1,3146,11,10,6,6,2.28400330e-07
2,1,3245,11,10,6,6,1.95819465e-07
2,1,3344,11,10,6,6,1.68772414e-07
2,1,3443,11,10,6,6,1.46168370e-07
2,1,3542,11,10,6,6,1.27160545e-07
2,1,3641,11,10,6,6,1.11086240e-07
2,1,3740,11,10,6,6,9.74214609e-08
2,1,3850,11,10,6,6,8.45594664e-08
2,1,3949,11,10,6,6,7.47095915e-08
2,1,4048,11,10,6,6,6.62175504e-08
2,1,4147,11,10,6,6,5.88678476e-08
2,1,4246,11,10,6,6,5.24829470e-08
2,1,4345,11,10,6,6,4.69172580e-08
2,1,4444,11,10,6,6,4.20492262e-08
2,1,4543,11,10,6,6,3.77782018e-08
2,1,4642,11,10,6,6,3.40204730e-08
2,1,4741,11,10,6,6,3.07040281e-08
2,1,4840,11,10,6,6,2.77696747e-08
2,1,4950,11,10,6,6,2.48968549e-08
2,1,5049,11,10,6,6,2.26116552e-08
2,1,5148,11,10,6,6,2.05749866e-08
2,1,5247,11,10,6,6,1.87554718e-08
2,1,5346,11,10,6,6,1.71253862e-08
2,1,5445,11,10,6,6,1.56631488e-08
2,1,5544,11,10,6,6,1.43483430e-08
2,1,5643,11,10,6,6,1.31644124e-08
2,1,5742,11,10,6,6,1.20955669e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_11_th1_6_th2_6.csv <==
2,1,440,11,11,6,6,9.39022198e-01
2,1,550,11,11,6,6,5.01971288e-01
2,1,649,11,11,6,6,1.45081473e-01
2,1,748,11,11,6,6,3.45400324e-02
2,1,847,11,11,6,6,8.95476439e-03
2,1,946,11,11,6,6,2.69998956e-03
2,1,1045,11,11,6,6,9.45176662e-04
2,1,1144,11,11,6,6,3.77591820e-04
2,1,1243,11,11,6,6,1.68850750e-04
2,1,1342,11,11,6,6,8.30556507e-05
2,1,1441,11,11,6,6,4.42855068e-05
2,1,1540,11,11,6,6,2.52921372e-05
2,1,1650,11,11,6,6,1.45386545e-05
2,1,1749,11,11,6,6,9.31408620e-06
2,1,1848,11,11,6,6,6.23032701e-06
2,1,1947,11,11,6,6,4.32613277e-06
2,1,2046,11,11,6,6,3.10244537e-06
2,1,2145,11,11,6,6,2.28775290e-06
2,1,2244,11,11,6,6,1.72805629e-06
2,1,2343,11,11,6,6,1.33267905e-06
2,1,2442,11,11,6,6,1.04639483e-06
2,1,2541,11,11,6,6,8.34516367e-07
2,1,2640,11,11,6,6,6.74636550e-07
2,1,2750,11,11,6,6,5.40089219e-07
2,1,2849,11,11,6,6,4.46961202e-07
2,1,2948,11,11,6,6,3.73282611e-07
2,1,3047,11,11,6,6,3.14294164e-07
2,1,3146,11,11,6,6,2.66562403e-07
2,1,3245,11,11,6,6,2.27568321e-07
2,1,3344,11,11,6,6,1.95437844e-07
2,1,3443,11,11,6,6,1.68756755e-07
2,1,3542,11,11,6,6,1.46443541e-07
2,1,3641,11,11,6,6,1.27662560e-07
2,1,3740,11,11,6,6,1.11761761e-07
2,1,3850,11,11,6,6,9.68486516e-08
2,1,3949,11,11,6,6,8.54634542e-08
2,1,4048,11,11,6,6,7.56728718e-08
2,1,4147,11,11,6,6,6.72170838e-08
2,1,4246,11,11,6,6,5.98852136e-08
2,1,4345,11,11,6,6,5.35034539e-08
2,1,4444,11,11,6,6,4.79295175e-08
2,1,4543,11,11,6,6,4.30452551e-08
2,1,4642,11,11,6,6,3.87513535e-08
2,1,4741,11,11,6,6,3.49656069e-08
2,1,4840,11,11,6,6,3.16187522e-08
2,1,4950,11,11,6,6,2.83426593e-08
2,1,5049,11,11,6,6,2.57396321e-08
2,1,5148,11,11,6,6,2.34195036e-08
2,1,5247,11,11,6,6,2.13470587e-08
2,1,5346,11,11,6,6,1.94922805e-08
2,1,5445,11,11,6,6,1.78285677e-08
2,1,5544,11,11,6,6,1.63325844e-08
2,1,5643,11,11,6,6,1.49855314e-08
2,1,5742,11,11,6,6,1.37699492e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_12_th1_6_th2_6.csv <==
2,1,440,11,12,6,6,9.86653651e-01
2,1,550,11,12,6,6,7.43703212e-01
2,1,649,11,12,6,6,3.07671939e-01
2,1,748,11,12,6,6,8.50802861e-02
2,1,847,11,12,6,6,2.24202271e-02
2,1,946,11,12,6,6,6.52961299e-03
2,1,1045,11,12,6,6,2.16778878e-03
2,1,1144,11,12,6,6,8.16911404e-04
2,1,1243,11,12,6,6,3.44715481e-04
2,1,1342,11,12,6,6,1.60436781e-04
2,1,1441,11,12,6,6,8.12124313e-05
2,1,1540,11,12,6,6,4.41757637e-05
2,1,1650,11,12,6,6,2.41395177e-05
2,1,1749,11,12,6,6,1.48196922e-05
2,1,1848,11,12,6,6,9.52621678e-06
2,1,1947,11,12,6,6,6.37496772e-06
2,1,2046,11,12,6,6,4.41939617e-06
2,1,2145,11,12,6,6,3.16009118e-06
2,1,2244,11,12,6,6,2.32187210e-06
2,1,2343,11,12,6,6,1.74712849e-06
2,1,2442,11,12,6,6,1.34239410e-06
2,1,2541,11,12,6,6,1.05046952e-06
2,1,2640,11,12,6,6,8.35331603e-07
2,1,2750,11,12,6,6,6.58305872e-07
2,1,2849,11,12,6,6,5.38249225e-07
2,1,2948,11,12,6,6,4.44879488e-07
2,1,3047,11,12,6,6,3.71257188e-07
2,1,3146,11,12,6,6,3.12482540e-07
2,1,3245,11,12,6,6,2.65036496e-07
2,1,3344,11,12,6,6,2.26349558e-07
2,1,3443,11,12,6,6,1.94517555e-07
2,1,3542,11,12,6,6,1.68110519e-07
2,1,3641,11,12,6,6,1.46040094e-07
2,1,3740,11,12,6,6,1.27468536e-07
2,1,3850,11,12,6,6,1.10148883e-07
2,1,3949,11,12,6,6,9.69912076e-08
2,1,4048,11,12,6,6,8.57219571e-08
2,1,4147,11,12,6,6,7.60234498e-08
2,1,4246,11,12,6,6,6.76396032e-08
2,1,4345,11,12,6,6,6.03620763e-08
2,1,4444,11,12,6,6,5.40208769e-08
2,1,4543,11,12,6,6,4.84751502e-08
2,1,4642,11,12,6,6,4.36085457e-08
2,1,4741,11,12,6,6,3.93245945e-08
2,1,4840,11,12,6,6,3.55423518e-08
2,1,4950,11,12,6,6,3.18446517e-08
2,1,5049,11,12,6,6,2.89094512e-08
2,1,5148,11,12,6,6,2.62963530e-08
2,1,5247,11,12,6,6,2.39633993e-08
2,1,5346,11,12,6,6,2.18767397e-08
2,1,5445,11,12,6,6,2.00063535e-08
2,1,5544,11,12,6,6,1.83257019e-08
2,1,5643,11,12,6,6,1.68128163e-08
2,1,5742,11,12,6,6,1.54479248e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_13_th1_6_th2_6.csv <==
2,1,440,11,13,6,6,9.97771903e-01
2,1,550,11,13,6,6,9.01796982e-01
2,1,649,11,13,6,6,5.29983735e-01
2,1,748,11,13,6,6,1.86329164e-01
2,1,847,11,13,6,6,5.31336986e-02
2,1,946,11,13,6,6,1.54556148e-02
2,1,1045,11,13,6,6,4.96221275e-03
2,1,1144,11,13,6,6,1.78533373e-03
2,1,1243,11,13,6,6,7.16312827e-04
2,1,1342,11,13,6,6,3.17029513e-04
2,1,1441,11,13,6,6,1.52922290e-04
2,1,1540,11,13,6,6,7.94829798e-05
2,1,1650,11,13,6,6,4.14257677e-05
2,1,1749,11,13,6,6,2.44370787e-05
2,1,1848,11,13,6,6,1.51285705e-05
2,1,1947,11,13,6,6,9.77157530e-06
2,1,2046,11,13,6,6,6.55221039e-06
2,1,2145,11,13,6,6,4.54162007e-06
2,1,2244,11,13,6,6,3.24201684e-06
2,1,2343,11,13,6,6,2.37560571e-06
2,1,2442,11,13,6,6,1.78164202e-06
2,1,2541,11,13,6,6,1.36402905e-06
2,1,2640,11,13,6,6,1.06359719e-06
2,1,2750,11,13,6,6,8.22177075e-07
2,1,2849,11,13,6,6,6.62047558e-07
2,1,2948,11,13,6,6,5.39890695e-07
2,1,3047,11,13,6,6,4.45257345e-07
2,1,3146,11,13,6,6,3.70917069e-07
2,1,3245,11,13,6,6,3.11775116e-07
2,1,3344,11,13,6,6,2.64181997e-07
2,1,3443,11,13,6,6,2.25482919e-07
2,1,3542,11,13,6,6,1.93716709e-07
2,1,3641,11,13,6,6,1.67417153e-07
2,1,3740,11,13,6,6,1.45471982e-07
2,1,3850,11,13,6,6,1.25166345e-07
2,1,3949,11,13,6,6,1.09847533e-07
2,1,4048,11,13,6,6,9.68029306e-08
2,1,4147,11,13,6,6,8.56337984e-08
2,1,4246,11,13,6,6,7.60233177e-08
2,1,4345,11,13,6,6,6.77145656e-08
2,1,4444,11,13,6,6,6.04998578e-08
2,1,4543,11,13,6,6,5.42106571e-08
2,1,4642,11,13,6,6,4.87071614e-08
2,1,4741,11,13,6,6,4.38742605e-08
2,1,4840,11,13,6,6,3.96162786e-08
2,1,4950,11,13,6,6,3.54631300e-08
2,1,5049,11,13,6,6,3.21716838e-08
2,1,5148,11,13,6,6,2.92458666e-08
2,1,5247,11,13,6,6,2.66374753e-08
2,1,5346,11,13,6,6,2.43069807e-08
2,1,5445,11,13,6,6,2.22198300e-08
2,1,5544,11,13,6,6,2.03461852e-08
2,1,5643,11,13,6,6,1.86615662e-08
2,1,5742,11,13,6,6,1.71426614e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_14_th1_6_th2_6.csv <==
2,1,440,11,14,6,6,9.99703238e-01
2,1,550,11,14,6,6,9.71665128e-01
2,1,649,11,14,6,6,7.45399345e-01
2,1,748,11,14,6,6,3.50663991e-01
2,1,847,11,14,6,6,1.16052294e-01
2,1,946,11,14,6,6,3.51513788e-02
2,1,1045,11,14,6,6,1.11778556e-02
2,1,1144,11,14,6,6,3.89737653e-03
2,1,1243,11,14,6,6,1.50122747e-03
2,1,1342,11,14,6,6,6.35795636e-04
2,1,1441,11,14,6,6,2.93458018e-04
2,1,1540,11,14,6,6,1.46180406e-04
2,1,1650,11,14,6,6,7.28642059e-05
2,1,1749,11,14,6,6,4.13937976e-05
2,1,1848,11,14,6,6,2.47332745e-05
2,1,1947,11,14,6,6,1.54493472e-05
2,1,2046,11,14,6,6,1.00364929e-05
2,1,2145,11,14,6,6,6.75139487e-06
2,1,2244,11,14,6,6,4.68501068e-06
2,1,2343,11,14,6,6,3.34282005e-06
2,1,2442,11,14,6,6,2.44540668e-06
2,1,2541,11,14,6,6,1.82942037e-06
2,1,2640,11,14,6,6,1.39638392e-06
2,1,2750,11,14,6,6,1.05636478e-06
2,1,2849,11,14,6,6,8.35798873e-07
2,1,2948,11,14,6,6,6.70837487e-07
2,1,3047,11,14,6,6,5.45404665e-07
2,1,3146,11,14,6,6,4.48572862e-07
2,1,3245,11,14,6,6,3.72777164e-07
2,1,3344,11,14,6,6,3.12690264e-07
2,1,3443,11,14,6,6,2.64501078e-07
2,1,3542,11,14,6,6,2.25441818e-07
2,1,3641,11,14,6,6,1.93474206e-07
2,1,3740,11,14,6,6,1.67077230e-07
2,1,3850,11,14,6,6,1.42893904e-07
2,1,3949,11,14,6,6,1.24812861e-07
2,1,4048,11,14,6,6,1.09533403e-07
2,1,4147,11,14,6,6,9.65408037e-08
2,1,4246,11,14,6,6,8.54291955e-08
2,1,4345,11,14,6,6,7.58759495e-08
2,1,4444,11,14,6,6,6.76221366e-08
2,1,4543,11,14,6,6,6.04585672e-08
2,1,4642,11,14,6,6,5.42148825e-08
2,1,4741,11,14,6,6,4.87518486e-08
2,1,4840,11,14,6,6,4.39539012e-08
2,1,4950,11,14,6,6,3.92880379e-08
2,1,5049,11,14,6,6,3.56003261e-08
2,1,5148,11,14,6,6,3.23292026e-08
2,1,5247,11,14,6,6,2.94197888e-08
2,1,5346,11,14,6,6,2.68245242e-08
2,1,5445,11,14,6,6,2.45042099e-08
2,1,5544,11,14,6,6,2.24243495e-08
2,1,5643,11,14,6,6,2.05560033e-08
2,1,5742,11,14,6,6,1.88739954e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_15_th1_6_th2_6.csv <==
2,1,440,11,15,6,6,9.99967408e-01
2,1,550,11,15,6,6,9.93661023e-01
2,1,649,11,15,6,6,8.92416020e-01
2,1,748,11,15,6,6,5.56768761e-01
2,1,847,11,15,6,6,2.27359416e-01
2,1,946,11,15,6,6,7.53529420e-02
2,1,1045,11,15,6,6,2.44303833e-02
2,1,1144,11,15,6,6,8.40321183e-03
2,1,1243,11,15,6,6,3.14417022e-03
2,1,1342,11,15,6,6,1.28432405e-03
2,1,1441,11,15,6,6,5.70229938e-04
2,1,1540,11,15,6,6,2.73194726e-04
2,1,1650,11,15,6,6,1.30590718e-04
2,1,1749,11,15,6,6,7.15820166e-05
2,1,1848,11,15,6,6,4.13511168e-05
2,1,1947,11,15,6,6,2.50200815e-05
2,1,2046,11,15,6,6,1.57724310e-05
2,1,2145,11,15,6,6,1.03118790e-05
2,1,2244,11,15,6,6,6.96484633e-06
2,1,2343,11,15,6,6,4.84352460e-06
2,1,2442,11,15,6,6,3.45797301e-06
2,1,2541,11,15,6,6,2.52802039e-06
2,1,2640,11,15,6,6,1.88822010e-06
2,1,2750,11,15,6,6,1.39667593e-06
2,1,2849,11,15,6,6,1.08451160e-06
2,1,2948,11,15,6,6,8.55478979e-07
2,1,3047,11,15,6,6,6.84500261e-07
2,1,3146,11,15,6,6,5.54803762e-07
2,1,3245,11,15,6,6,4.54961067e-07
2,1,3344,11,15,6,6,3.77048626e-07
2,1,3443,11,15,6,6,3.15482643e-07
2,1,3542,11,15,6,6,2.66267749e-07
2,1,3641,11,15,6,6,2.26505277e-07
2,1,3740,11,15,6,6,1.94062704e-07
2,1,3850,11,15,6,6,1.64683498e-07
2,1,3949,11,15,6,6,1.42951696e-07
2,1,4048,11,15,6,6,1.24756293e-07
2,1,4147,11,15,6,6,1.09414620e-07
2,1,4246,11,15,6,6,9.63945064e-08
2,1,4345,11,15,6,6,8.52789979e-08
2,1,4444,11,15,6,6,7.57363361e-08
2,1,4543,11,15,6,6,6.75023357e-08
2,1,4642,11,15,6,6,6.03635250e-08
2,1,4741,11,15,6,6,5.41466019e-08
2,1,4840,11,15,6,6,4.87104618e-08
2,1,4950,11,15,6,6,4.34453339e-08
2,1,5049,11,15,6,6,3.92993565e-08
2,1,5148,11,15,6,6,3.56335551e-08
2,1,5247,11,15,6,6,3.23820422e-08
2,1,5346,11,15,6,6,2.94900512e-08
2,1,5445,11,15,6,6,2.69092290e-08
2,1,5544,11,15,6,6,2.46014214e-08
2,1,5643,11,15,6,6,2.25322457e-08
2,1,5742,11,15,6,6,2.06724367e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_16_th1_6_th2_6.csv <==
2,1,440,11,16,6,6,9.99996985e-01
2,1,550,11,16,6,6,9.98863655e-01
2,1,649,11,16,6,6,9.64465746e-01
2,1,748,11,16,6,6,7.50782229e-01
2,1,847,11,16,6,6,3.90593532e-01
2,1,946,11,16,6,6,1.49201202e-01
2,1,1045,11,16,6,6,5.10659944e-02
2,1,1144,11,16,6,6,1.76968426e-02
2,1,1243,11,16,6,6,6.52086823e-03
2,1,1342,11,16,6,6,2.59337590e-03
2,1,1441,11,16,6,6,1.11487995e-03
2,1,1540,11,16,6,6,5.16040951e-04
2,1,1650,11,16,6,6,2.37355107e-04
2,1,1749,11,16,6,6,1.25795351e-04
2,1,1848,11,16,6,6,7.03670656e-05
2,1,1947,11,16,6,6,4.12974808e-05
2,1,2046,11,16,6,6,2.52938405e-05
2,1,2145,11,16,6,6,1.60922448e-05
2,1,2244,11,16,6,6,1.05918378e-05
2,1,2343,11,16,6,6,7.18720657e-06
2,1,2442,11,16,6,6,5.01267192e-06
2,1,2541,11,16,6,6,3.58390362e-06
2,1,2640,11,16,6,6,2.62071431e-06
2,1,2750,11,16,6,6,1.89570275e-06
2,1,2849,11,16,6,6,1.44436159e-06
2,1,2948,11,16,6,6,1.11915719e-06
2,1,3047,11,16,6,6,8.80592748e-07
2,1,3146,11,16,6,6,7.02658633e-07
2,1,3245,11,16,6,6,5.67891066e-07
2,1,3344,11,16,6,6,4.64354209e-07
2,1,3443,11,16,6,6,3.83753382e-07
2,1,3542,11,16,6,6,3.20233545e-07
2,1,3641,11,16,6,6,2.69602083e-07
2,1,3740,11,16,6,6,2.28815590e-07
2,1,3850,11,16,6,6,1.92342983e-07
2,1,3949,11,16,6,6,1.65682660e-07
2,1,4048,11,16,6,6,1.43592231e-07
2,1,4147,11,16,6,6,1.25146071e-07
2,1,4246,11,16,6,6,1.09632068e-07
2,1,4345,11,16,6,6,9.64968544e-08
2,1,4444,11,16,6,6,8.53067663e-08
2,1,4543,11,16,6,6,7.57189125e-08
2,1,4642,11,16,6,6,6.74601515e-08
2,1,4741,11,16,6,6,6.03110110e-08
2,1,4840,11,16,6,6,5.40933261e-08
2,1,4950,11,16,6,6,4.81023533e-08
2,1,5049,11,16,6,6,4.34081450e-08
2,1,5148,11,16,6,6,3.92744443e-08
2,1,5247,11,16,6,6,3.56216015e-08
2,1,5346,11,16,6,6,3.23830263e-08
2,1,5445,11,16,6,6,2.95030755e-08
2,1,5544,11,16,6,6,2.69347214e-08
2,1,5643,11,16,6,6,2.46381456e-08
2,1,5742,11,16,6,6,2.25789960e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_17_th1_6_th2_6.csv <==
2,1,440,11,17,6,6,9.99999764e-01
2,1,550,11,17,6,6,9.99831890e-01
2,1,649,11,17,6,6,9.90669606e-01
2,1,748,11,17,6,6,8.86822509e-01
2,1,847,11,17,6,6,5.82231237e-01
2,1,946,11,17,6,6,2.67532512e-01
2,1,1045,11,17,6,6,1.00554392e-01
2,1,1144,11,17,6,6,3.59972733e-02
2,1,1243,11,17,6,6,1.32718914e-02
2,1,1342,11,17,6,6,5.19522050e-03
2,1,1441,11,17,6,6,2.17922889e-03
2,1,1540,11,17,6,6,9.79898862e-04
2,1,1650,11,17,6,6,4.35522613e-04
2,1,1749,11,17,6,6,2.23761747e-04
2,1,1848,11,17,6,6,1.21426291e-04
2,1,1947,11,17,6,6,6.92165314e-05
2,1,2046,11,17,6,6,4.12341798e-05
2,1,2145,11,17,6,6,2.55532871e-05
2,1,2244,11,17,6,6,1.64056838e-05
2,1,2343,11,17,6,6,1.08726169e-05
2,1,2442,11,17,6,6,7.41480223e-06
2,1,2541,11,17,6,6,5.18919872e-06
2,1,2640,11,17,6,6,3.71789250e-06
2,1,2750,11,17,6,6,2.63182049e-06
2,1,2849,11,17,6,6,1.96838244e-06
2,1,2948,11,17,6,6,1.49846224e-06
2,1,3047,11,17,6,6,1.15938115e-06
2,1,3146,11,17,6,6,9.10482499e-07
2,1,3245,11,17,6,6,7.24859132e-07
2,1,3344,11,17,6,6,5.84370517e-07
2,1,3443,11,17,6,6,4.76574714e-07
2,1,3542,11,17,6,6,3.92800896e-07
2,1,3641,11,17,6,6,3.26916652e-07
2,1,3740,11,17,6,6,2.74522556e-07
2,1,3850,11,17,6,6,2.28271918e-07
2,1,3949,11,17,6,6,1.94880537e-07
2,1,4048,11,17,6,6,1.67517369e-07
2,1,4147,11,17,6,6,1.44905693e-07
2,1,4246,11,17,6,6,1.26075157e-07
2,1,4345,11,17,6,6,1.10278500e-07
2,1,4444,11,17,6,6,9.69372404e-08
2,1,4543,11,17,6,6,8.55985701e-08
2,1,4642,11,17,6,6,7.59048208e-08
2,1,4741,11,17,6,6,6.75715260e-08
2,1,4840,11,17,6,6,6.03716183e-08
2,1,4950,11,17,6,6,5.34775058e-08
2,1,5049,11,17,6,6,4.81070795e-08
2,1,5148,11,17,6,6,4.34021158e-08
2,1,5247,11,17,6,6,3.92636176e-08
2,1,5346,11,17,6,6,3.56106606e-08
2,1,5445,11,17,6,6,3.23747841e-08
2,1,5544,11,17,6,6,2.94995093e-08
2,1,5643,11,17,6,6,2.69370541e-08
2,1,5742,11,17,6,6,2.46467784e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_18_th1_6_th2_6.csv <==
2,1,440,11,18,6,6,9.99999986e-01
2,1,550,11,18,6,6,9.99978994e-01
2,1,649,11,18,6,6,9.98007399e-01
2,1,748,11,18,6,6,9.58591311e-01
2,1,847,11,18,6,6,7.58344827e-01
2,1,946,11,18,6,6,4.27785607e-01
2,1,1045,11,18,6,6,1.83629174e-01
2,1,1144,11,18,6,6,6.99124421e-02
2,1,1243,11,18,6,6,2.62733729e-02
2,1,1342,11,18,6,6,1.02487640e-02
2,1,1441,11,18,6,6,4.23176331e-03
2,1,1540,11,18,6,6,1.86038815e-03
2,1,1650,11,18,6,6,8.03097778e-04
2,1,1749,11,18,6,6,4.01300841e-04
2,1,1848,11,18,6,6,2.11753913e-04
2,1,1947,11,18,6,6,1.17433867e-04
2,1,2046,11,18,6,6,6.81276482e-05
2,1,2145,11,18,6,6,4.11630381e-05
2,1,2244,11,18,6,6,2.57984263e-05
2,1,2343,11,18,6,6,1.67111390e-05
2,1,2442,11,18,6,6,1.11518690e-05
2,1,2541,11,18,6,6,7.64514219e-06
2,1,2640,11,18,6,6,5.37077856e-06
2,1,2750,11,18,6,6,3.72345590e-06
2,1,2849,11,18,6,6,2.73539860e-06
2,1,2948,11,18,6,6,2.04693333e-06
2,1,3047,11,18,6,6,1.55791663e-06
2,1,3146,11,18,6,6,1.20436332e-06
2,1,3245,11,18,6,6,9.44527784e-07
2,1,3344,11,18,6,6,7.50644696e-07
2,1,3443,11,18,6,6,6.03914194e-07
2,1,3542,11,18,6,6,4.91395591e-07
2,1,3641,11,18,6,6,4.04043739e-07
2,1,3740,11,18,6,6,3.35444104e-07
2,1,3850,11,18,6,6,2.75653811e-07
2,1,3949,11,18,6,6,2.33017145e-07
2,1,4048,11,18,6,6,1.98466420e-07
2,1,4147,11,18,6,6,1.70220306e-07
2,1,4246,11,18,6,6,1.46936580e-07
2,1,4345,11,18,6,6,1.27593899e-07
2,1,4444,11,18,6,6,1.11408547e-07
2,1,4543,11,18,6,6,9.77724713e-08
2,1,4642,11,18,6,6,8.62107629e-08
2,1,4741,11,18,6,6,7.63491410e-08
2,1,4840,11,18,6,6,6.78902569e-08
2,1,4950,11,18,6,6,5.98493485e-08
2,1,5049,11,18,6,6,5.36275863e-08
2,1,5148,11,18,6,6,4.82086298e-08
2,1,5247,11,18,6,6,4.34688358e-08
2,1,5346,11,18,6,6,3.93062766e-08
2,1,5445,11,18,6,6,3.56369706e-08
2,1,5544,11,18,6,6,3.23908603e-08
2,1,5643,11,18,6,6,2.95100605e-08
2,1,5742,11,18,6,6,2.69446454e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_19_th1_6_th2_6.csv <==
2,1,440,11,19,6,6,1.00000000e+00
2,1,550,11,19,6,6,9.99997765e-01
2,1,649,11,19,6,6,9.99645813e-01
2,1,748,11,19,6,6,9.87678947e-01
2,1,847,11,19,6,6,8.84046569e-01
2,1,946,11,19,6,6,6.06357527e-01
2,1,1045,11,19,6,6,3.06469012e-01
2,1,1144,11,19,6,6,1.28081625e-01
2,1,1243,11,19,6,6,5.01327563e-02
2,1,1342,11,19,6,6,1.97655605e-02
2,1,1441,11,19,6,6,8.11326061e-03
2,1,1540,11,19,6,6,3.51251464e-03
2,1,1650,11,19,6,6,1.48142298e-03
2,1,1749,11,19,6,6,7.22764722e-04
2,1,1848,11,19,6,6,3.71912233e-04
2,1,1947,11,19,6,6,2.01083810e-04
2,1,2046,11,19,6,6,1.13775336e-04
2,1,2145,11,19,6,6,6.70975679e-05
2,1,2244,11,19,6,6,4.10859402e-05
2,1,2343,11,19,6,6,2.60299021e-05
2,1,2442,11,19,6,6,1.70078919e-05
2,1,2541,11,19,6,6,1.14281539e-05
2,1,2640,11,19,6,6,7.87654624e-06
2,1,2750,11,19,6,6,5.35156849e-06
2,1,2849,11,19,6,6,3.86397749e-06
2,1,2948,11,19,6,6,2.84388703e-06
2,1,3047,11,19,6,6,2.13029117e-06
2,1,3146,11,19,6,6,1.62185622e-06
2,1,3245,11,19,6,6,1.25340765e-06
2,1,3344,11,19,6,6,9.82181159e-07
2,1,3443,11,19,6,6,7.79591311e-07
2,1,3542,11,19,6,6,6.26200993e-07
2,1,3641,11,19,6,6,5.08579911e-07
2,1,3740,11,19,6,6,4.17310948e-07
2,1,3850,11,19,6,6,3.38730466e-07
2,1,3949,11,19,6,6,2.83361925e-07
2,1,4048,11,19,6,6,2.38981990e-07
2,1,4147,11,19,6,6,2.03082568e-07
2,1,4246,11,19,6,6,1.73791082e-07
2,1,4345,11,19,6,6,1.49696432e-07
2,1,4444,11,19,6,6,1.29724434e-07
2,1,4543,11,19,6,6,1.13050404e-07
2,1,4642,11,19,6,6,9.90346058e-08
2,1,4741,11,19,6,6,8.71780952e-08
2,1,4840,11,19,6,6,7.70875982e-08
2,1,4950,11,19,6,6,6.75706247e-08
2,1,5049,11,19,6,6,6.02611260e-08
2,1,5148,11,19,6,6,5.39370266e-08
2,1,5247,11,19,6,6,4.84399149e-08
2,1,5346,11,19,6,6,4.36402870e-08
2,1,5445,11,19,6,6,3.94326830e-08
2,1,5544,11,19,6,6,3.57295259e-08
2,1,5643,11,19,6,6,3.24582519e-08
2,1,5742,11,19,6,6,2.95587153e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_20_th1_6_th2_6.csv <==
2,1,440,11,20,6,6,1.00000000e+00
2,1,550,11,20,6,6,9.99999801e-01
2,1,649,11,20,6,6,9.99946530e-01
2,1,748,11,20,6,6,9.96971826e-01
2,1,847,11,20,6,6,9.54059565e-01
2,1,946,11,20,6,6,7.67175209e-01
2,1,1045,11,20,6,6,4.62501975e-01
2,1,1144,11,20,6,6,2.18639930e-01
2,1,1243,11,20,6,6,9.13363579e-02
2,1,1342,11,20,6,6,3.69959144e-02
2,1,1441,11,20,6,6,1.52651848e-02
2,1,1540,11,20,6,6,6.56072083e-03
2,1,1650,11,20,6,6,2.72128519e-03
2,1,1749,11,20,6,6,1.30208738e-03
2,1,1848,11,20,6,6,6.55592355e-04
2,1,1947,11,20,6,6,3.46458054e-04
2,1,2046,11,20,6,6,1.91551210e-04
2,1,2145,11,20,6,6,1.10413791e-04
2,1,2244,11,20,6,6,6.61233659e-05
2,1,2343,11,20,6,6,4.10046253e-05
2,1,2442,11,20,6,6,2.62486489e-05
2,1,2541,11,20,6,6,1.72957488e-05
2,1,2640,11,20,6,6,1.17006148e-05
2,1,2750,11,20,6,6,7.79491094e-06
2,1,2849,11,20,6,6,5.53410544e-06
2,1,2948,11,20,6,6,4.00800898e-06
2,1,3047,11,20,6,6,2.95631854e-06
2,1,3146,11,20,6,6,2.21762537e-06
2,1,3245,11,20,6,6,1.68958327e-06
2,1,3344,11,20,6,6,1.30593930e-06
2,1,3443,11,20,6,6,1.02297609e-06
2,1,3542,11,20,6,6,8.11326938e-07
2,1,3641,11,20,6,6,6.50937552e-07
2,1,3740,11,20,6,6,5.27899981e-07
2,1,3850,11,20,6,6,4.23199160e-07
2,1,3949,11,20,6,6,3.50267158e-07
2,1,4048,11,20,6,6,2.92421683e-07
2,1,4147,11,20,6,6,2.46105551e-07
2,1,4246,11,20,6,6,2.08689398e-07
2,1,4345,11,20,6,6,1.78207812e-07
2,1,4444,11,20,6,6,1.53177078e-07
2,1,4543,11,20,6,6,1.32467830e-07
2,1,4642,11,20,6,6,1.15212076e-07
2,1,4741,11,20,6,6,1.00737312e-07
2,1,4840,11,20,6,6,8.85181144e-08
2,1,4950,11,20,6,6,7.70867453e-08
2,1,5049,11,20,6,6,6.83755452e-08
2,1,5148,11,20,6,6,6.08916447e-08
2,1,5247,11,20,6,6,5.44298244e-08
2,1,5346,11,20,6,6,4.88239666e-08
2,1,5445,11,20,6,6,4.39389552e-08
2,1,5544,11,20,6,6,3.96639196e-08
2,1,5643,11,20,6,6,3.59082068e-08
2,1,5742,11,20,6,6,3.25960067e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_21_th1_6_th2_6.csv <==
2,1,440,11,21,6,6,1.00000000e+00
2,1,550,11,21,6,6,9.99999987e-01
2,1,649,11,21,6,6,9.99993052e-01
2,1,748,11,21,6,6,9.99374407e-01
2,1,847,11,21,6,6,9.84899404e-01
2,1,946,11,21,6,6,8.83338533e-01
2,1,1045,11,21,6,6,6.29172761e-01
2,1,1144,11,21,6,6,3.43949919e-01
2,1,1243,11,21,6,6,1.57323044e-01
2,1,1342,11,21,6,6,6.67028155e-02
2,1,1441,11,21,6,6,2.80184116e-02
2,1,1540,11,21,6,6,1.20613039e-02
2,1,1650,11,21,6,6,4.95605417e-03
2,1,1749,11,21,6,6,2.33720992e-03
2,1,1848,11,21,6,6,1.15585917e-03
2,1,1947,11,21,6,6,5.98807355e-04
2,1,2046,11,21,6,6,3.24242229e-04
2,1,2145,11,21,6,6,1.82992798e-04
2,1,2244,11,21,6,6,1.07317263e-04
2,1,2343,11,21,6,6,6.52020891e-05
2,1,2442,11,21,6,6,4.09206109e-05
2,1,2541,11,21,6,6,2.64557022e-05
2,1,2640,11,21,6,6,1.75748157e-05
2,1,2750,11,21,6,6,1.14851529e-05
2,1,2849,11,21,6,6,8.02074851e-06
2,1,2948,11,21,6,6,5.71820934e-06
2,1,3047,11,21,6,6,4.15474266e-06
2,1,3146,11,21,6,6,3.07195925e-06
2,1,3245,11,21,6,6,2.30829215e-06
2,1,3344,11,21,6,6,1.76054606e-06
2,1,3443,11,21,6,6,1.36149333e-06
2,1,3542,11,21,6,6,1.06652612e-06
2,1,3641,11,21,6,6,8.45533881e-07
2,1,3740,11,21,6,6,6.77866876e-07
2,1,3850,11,21,6,6,5.36780047e-07
2,1,3949,11,21,6,6,4.39576883e-07
2,1,4048,11,21,6,6,3.63253239e-07
2,1,4147,11,21,6,6,3.02739132e-07
2,1,4246,11,21,6,6,2.54318569e-07
2,1,4345,11,21,6,6,2.15237650e-07
2,1,4444,11,21,6,6,1.83436243e-07
2,1,4543,11,21,6,6,1.57356709e-07
2,1,4642,11,21,6,6,1.35812414e-07
2,1,4741,11,21,6,6,1.17890403e-07
2,1,4840,11,21,6,6,1.02883250e-07
2,1,4950,11,21,6,6,8.89585900e-08
2,1,5049,11,21,6,6,7.84313559e-08
2,1,5148,11,21,6,6,6.94528818e-08
2,1,5247,11,21,6,6,6.17543756e-08
2,1,5346,11,21,6,6,5.51201111e-08
2,1,5445,11,21,6,6,4.93761238e-08
2,1,5544,11,21,6,6,4.43800297e-08
2,1,5643,11,21,6,6,4.00157875e-08
2,1,5742,11,21,6,6,3.61891999e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_22_th1_6_th2_6.csv <==
2,1,440,11,22,6,6,1.00000000e+00
2,1,550,11,22,6,6,9.99999999e-01
2,1,649,11,22,6,6,9.99999234e-01
2,1,748,11,22,6,6,9.99889526e-01
2,1,847,11,22,6,6,9.95838890e-01
2,1,946,11,22,6,6,9.50751220e-01
2,1,1045,11,22,6,6,7.76700143e-01
2,1,1144,11,22,6,6,4.94959381e-01
2,1,1243,11,22,6,6,2.53704723e-01
2,1,1342,11,22,6,6,1.14935882e-01
2,1,1441,11,22,6,6,4.98629120e-02
2,1,1540,11,22,6,6,2.17157960e-02
2,1,1650,11,22,6,6,8.91060258e-03
2,1,1749,11,22,6,6,4.16403077e-03
2,1,1848,11,22,6,6,2.03128518e-03
2,1,1947,11,22,6,6,1.03505305e-03
2,1,2046,11,22,6,6,5.50333802e-04
2,1,2145,11,22,6,6,3.04718472e-04
2,1,2244,11,22,6,6,1.75274216e-04
2,1,2343,11,22,6,6,1.04457973e-04
2,1,2442,11,22,6,6,6.43308098e-05
2,1,2541,11,22,6,6,4.08351816e-05
2,1,2640,11,22,6,6,2.66520993e-05
2,1,2750,11,22,6,6,1.70928357e-05
2,1,2849,11,22,6,6,1.17456928e-05
2,1,2948,11,22,6,6,8.24554055e-06
2,1,3047,11,22,6,6,5.90327438e-06
2,1,3146,11,22,6,6,4.30357700e-06
2,1,3245,11,22,6,6,3.19025143e-06
2,1,3344,11,22,6,6,2.40179325e-06
2,1,3443,11,22,6,6,1.83430990e-06
2,1,3542,11,22,6,6,1.41969644e-06
2,1,3641,11,22,6,6,1.11251501e-06
2,1,3740,11,22,6,6,8.81947649e-07
2,1,3850,11,22,6,6,6.90032440e-07
2,1,3949,11,22,6,6,5.59207263e-07
2,1,4048,11,22,6,6,4.57475672e-07
2,1,4147,11,22,6,6,3.77573881e-07
2,1,4246,11,22,6,6,3.14224715e-07
2,1,4345,11,22,6,6,2.63550239e-07
2,1,4444,11,22,6,6,2.22673532e-07
2,1,4543,11,22,6,6,1.89436679e-07
2,1,4642,11,22,6,6,1.62206857e-07
2,1,4741,11,22,6,6,1.39738616e-07
2,1,4840,11,22,6,6,1.21072538e-07
2,1,4950,11,22,6,6,1.03893317e-07
2,1,5049,11,22,6,6,9.10078491e-08
2,1,5148,11,22,6,6,8.00973862e-08
2,1,5247,11,22,6,6,7.08076653e-08
2,1,5346,11,22,6,6,6.28565476e-08
2,1,5445,11,22,6,6,5.60169741e-08
2,1,5544,11,22,6,6,5.01059032e-08
2,1,5643,11,22,6,6,4.49739305e-08
2,1,5742,11,22,6,6,4.04992350e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_23_th1_6_th2_6.csv <==
2,1,440,11,23,6,6,1.00000000e+00
2,1,550,11,23,6,6,1.00000000e+00
2,1,649,11,23,6,6,9.99999937e-01
2,1,748,11,23,6,6,9.99983086e-01
2,1,847,11,23,6,6,9.99026114e-01
2,1,946,11,23,6,6,9.82451160e-01
2,1,1045,11,23,6,6,8.84136382e-01
2,1,1144,11,23,6,6,6.50721076e-01
2,1,1243,11,23,6,6,3.79857399e-01
2,1,1342,11,23,6,6,1.87737674e-01
2,1,1441,11,23,6,6,8.54962885e-02
2,1,1540,11,23,6,6,3.80991487e-02
2,1,1650,11,23,6,6,1.57498468e-02
2,1,1749,11,23,6,6,7.33646182e-03
2,1,1848,11,23,6,6,3.54642213e-03
2,1,1947,11,23,6,6,1.78392435e-03
2,1,2046,11,23,6,6,9.34080982e-04
2,1,2145,11,23,6,6,5.08592611e-04
2,1,2244,11,23,6,6,2.87452896e-04
2,1,2343,11,23,6,6,1.68284047e-04
2,1,2442,11,23,6,6,1.01811713e-04
2,1,2541,11,23,6,6,6.35066691e-05
2,1,2640,11,23,6,6,4.07494030e-05
2,1,2750,11,23,6,6,2.56610160e-05
2,1,2849,11,23,6,6,1.73574330e-05
2,1,2948,11,23,6,6,1.20019507e-05
2,1,3047,11,23,6,6,8.46892990e-06
2,1,3146,11,23,6,6,6.08885859e-06
2,1,3245,11,23,6,6,4.45405861e-06
2,1,3344,11,23,6,6,3.31076764e-06
2,1,3443,11,23,6,6,2.49774187e-06
2,1,3542,11,23,6,6,1.91053306e-06
2,1,3641,11,23,6,6,1.48025158e-06
2,1,3740,11,23,6,6,1.16068749e-06
2,1,3850,11,23,6,6,8.97519062e-07
2,1,3949,11,23,6,6,7.19974618e-07
2,1,4048,11,23,6,6,5.83210483e-07
2,1,4147,11,23,6,6,4.76770898e-07
2,1,4246,11,23,6,6,3.93127204e-07
2,1,4345,11,23,6,6,3.26794508e-07
2,1,4444,11,23,6,6,2.73734831e-07
2,1,4543,11,23,6,6,2.30944550e-07
2,1,4642,11,23,6,6,1.96167911e-07
2,1,4741,11,23,6,6,1.67696048e-07
2,1,4840,11,23,6,6,1.44223445e-07
2,1,4950,11,23,6,6,1.22788891e-07
2,1,5049,11,23,6,6,1.06835806e-07
2,1,5148,11,23,6,6,9.34230335e-08
2,1,5247,11,23,6,6,8.20815828e-08
2,1,5346,11,23,6,6,7.24399915e-08
2,1,5445,11,23,6,6,6.42003599e-08
2,1,5544,11,23,6,6,5.71239516e-08
2,1,5643,11,23,6,6,5.10182685e-08
2,1,5742,11,23,6,6,4.57263762e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_24_th1_6_th2_6.csv <==
2,1,440,11,24,6,6,1.00000000e+00
2,1,550,11,24,6,6,1.00000000e+00
2,1,649,11,24,6,6,9.99999997e-01
2,1,748,11,24,6,6,9.99997753e-01
2,1,847,11,24,6,6,9.99803773e-01
2,1,946,11,24,6,6,9.94685506e-01
2,1,1045,11,24,6,6,9.48498463e-01
2,1,1144,11,24,6,6,7.86548947e-01
2,1,1243,11,24,6,6,5.25341797e-01
2,1,1342,11,24,6,6,2.88428098e-01
2,1,1441,11,24,6,6,1.40300242e-01
2,1,1540,11,24,6,6,6.47979644e-02
2,1,1650,11,24,6,6,2.72551743e-02
2,1,1749,11,24,6,6,1.27368028e-02
2,1,1848,11,24,6,6,6.13155027e-03
2,1,1947,11,24,6,6,3.05678539e-03
2,1,2046,11,24,6,6,1.58123524e-03
2,1,2145,11,24,6,6,8.48804717e-04
2,1,2244,11,24,6,6,4.72365158e-04
2,1,2343,11,24,6,6,2.72097135e-04
2,1,2442,11,24,6,6,1.61929218e-04
2,1,2541,11,24,6,6,9.93573137e-05
2,1,2640,11,24,6,6,6.27269114e-05
2,1,2750,11,24,6,6,3.88122754e-05
2,1,2849,11,24,6,6,2.58539379e-05
2,1,2948,11,24,6,6,1.76145906e-05
2,1,3047,11,24,6,6,1.22538900e-05
2,1,3146,11,24,6,6,8.69067456e-06
2,1,3245,11,24,6,6,6.27463353e-06
2,1,3344,11,24,6,6,4.60584144e-06
2,1,3443,11,24,6,6,3.43317562e-06
2,1,3542,11,24,6,6,2.59583454e-06
2,1,3641,11,24,6,6,1.98894539e-06
2,1,3740,11,24,6,6,1.54292160e-06
2,1,3850,11,24,6,6,1.17946875e-06
2,1,3949,11,24,6,6,9.36766109e-07
2,1,4048,11,24,6,6,7.51536342e-07
2,1,4147,11,24,6,6,6.08663048e-07
2,1,4246,11,24,6,6,4.97356593e-07
2,1,4345,11,24,6,6,4.09824235e-07
2,1,4444,11,24,6,6,3.40375405e-07
2,1,4543,11,24,6,6,2.84810859e-07
2,1,4642,11,24,6,6,2.40000550e-07
2,1,4741,11,24,6,6,2.03590133e-07
2,1,4840,11,24,6,6,1.73792875e-07
2,1,4950,11,24,6,6,1.46789370e-07
2,1,5049,11,24,6,6,1.26840366e-07
2,1,5148,11,24,6,6,1.10183440e-07
2,1,5247,11,24,6,6,9.61935212e-08
2,1,5346,11,24,6,6,8.43780721e-08
2,1,5445,11,24,6,6,7.43457713e-08
2,1,5544,11,24,6,6,6.57835955e-08
2,1,5643,11,24,6,6,5.84411574e-08
2,1,5742,11,24,6,6,5.21150876e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_25_th1_6_th2_6.csv <==
2,1,440,11,25,6,6,1.00000000e+00
2,1,550,11,25,6,6,1.00000000e+00
2,1,649,11,25,6,6,1.00000000e+00
2,1,748,11,25,6,6,9.99999757e-01
2,1,847,11,25,6,6,9.99965534e-01
2,1,946,11,25,6,6,9.98618927e-01
2,1,1045,11,25,6,6,9.80387001e-01
2,1,1144,11,25,6,6,8.86022289e-01
2,1,1243,11,25,6,6,6.71055751e-01
2,1,1342,11,25,6,6,4.14138630e-01
2,1,1441,11,25,6,6,2.18862572e-01
2,1,1540,11,25,6,6,1.06254586e-01
2,1,1650,11,25,6,6,4.59833884e-02
2,1,1749,11,25,6,6,2.17122494e-02
2,1,1848,11,25,6,6,1.04655361e-02
2,1,1947,11,25,6,6,5.19287099e-03
2,1,2046,11,25,6,6,2.66285264e-03
2,1,2145,11,25,6,6,1.41316479e-03
2,1,2244,11,25,6,6,7.76108850e-04
2,1,2343,11,25,6,6,4.40698666e-04
2,1,2442,11,25,6,6,2.58368707e-04
2,1,2541,11,25,6,6,1.56131443e-04
2,1,2640,11,25,6,6,9.70762116e-05
2,1,2750,11,25,6,6,5.90677250e-05
2,1,2849,11,25,6,6,3.87705913e-05
2,1,2948,11,25,6,6,2.60387502e-05
2,1,3047,11,25,6,6,1.78646757e-05
2,1,3146,11,25,6,6,1.25015381e-05
2,1,3245,11,25,6,6,8.91061122e-06
2,1,3344,11,25,6,6,6.46035316e-06
2,1,3443,11,25,6,6,4.75865613e-06
2,1,3542,11,25,6,6,3.55721375e-06
2,1,3641,11,25,6,6,2.69583095e-06
2,1,3740,11,25,6,6,2.06933205e-06
2,1,3850,11,25,6,6,1.56413859e-06
2,1,3949,11,25,6,6,1.23019666e-06
2,1,4048,11,25,6,6,9.77664956e-07
2,1,4147,11,25,6,6,7.84595286e-07
2,1,4246,11,25,6,6,6.35460694e-07
2,1,4345,11,25,6,6,5.19142865e-07
2,1,4444,11,25,6,6,4.27588755e-07
2,1,4543,11,25,6,6,3.54902862e-07
2,1,4642,11,25,6,6,2.96724701e-07
2,1,4741,11,25,6,6,2.49797194e-07
2,1,4840,11,25,6,6,2.11666407e-07
2,1,4950,11,25,6,6,1.77362946e-07
2,1,5049,11,25,6,6,1.52203264e-07
2,1,5148,11,25,6,6,1.31335045e-07
2,1,5247,11,25,6,6,1.13922120e-07
2,1,5346,11,25,6,6,9.93093247e-08
2,1,5445,11,25,6,6,8.69787261e-08
2,1,5544,11,25,6,6,7.65197912e-08
2,1,5643,11,25,6,6,6.76038961e-08
2,1,5742,11,25,6,6,5.99670592e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_26_th1_6_th2_6.csv <==
2,1,440,11,26,6,6,1.00000000e+00
2,1,550,11,26,6,6,1.00000000e+00
2,1,649,11,26,6,6,1.00000000e+00
2,1,748,11,26,6,6,9.99999982e-01
2,1,847,11,26,6,6,9.99994684e-01
2,1,946,11,26,6,6,9.99688700e-01
2,1,1045,11,26,6,6,9.93572991e-01
2,1,1144,11,26,6,6,9.47128096e-01
2,1,1243,11,26,6,6,7.96477178e-01
2,1,1342,11,26,6,6,5.53808626e-01
2,1,1441,11,26,6,6,3.22518514e-01
2,1,1540,11,26,6,6,1.67034380e-01
2,1,1650,11,26,6,6,7.53065523e-02
2,1,1749,11,26,6,6,3.62143600e-02
2,1,1848,11,26,6,6,1.75810298e-02
2,1,1947,11,26,6,6,8.72217094e-03
2,1,2046,11,26,6,6,4.44999987e-03
2,1,2145,11,26,6,6,2.34172431e-03
2,1,2244,11,26,6,6,1.27230616e-03
2,1,2343,11,26,6,6,7.13613064e-04
2,1,2442,11,26,6,6,4.12839353e-04
2,1,2541,11,26,6,6,2.46036472e-04
2,1,2640,11,26,6,6,1.50824461e-04
2,1,2750,11,26,6,6,9.03353296e-05
2,1,2849,11,26,6,6,5.84664096e-05
2,1,2948,11,26,6,6,3.87288317e-05
2,1,3047,11,26,6,6,2.62161852e-05
2,1,3146,11,26,6,6,1.81080582e-05
2,1,3245,11,26,6,6,1.27449630e-05
2,1,3344,11,26,6,6,9.12863226e-06
2,1,3443,11,26,6,6,6.64582855e-06
2,1,3542,11,26,6,6,4.91228955e-06
2,1,3641,11,26,6,6,3.68267323e-06
2,1,3740,11,26,6,6,2.79753759e-06
2,1,3850,11,26,6,6,2.09117626e-06
2,1,3949,11,26,6,6,1.62895213e-06
2,1,4048,11,26,6,6,1.28259047e-06
2,1,4147,11,26,6,6,1.02010137e-06
2,1,4246,11,26,6,6,8.19052451e-07
2,1,4345,11,26,6,6,6.63517431e-07
2,1,4444,11,26,6,6,5.42056055e-07
2,1,4543,11,26,6,6,4.46357599e-07
2,1,4642,11,26,6,6,3.70322800e-07
2,1,4741,11,26,6,6,3.09429682e-07
2,1,4840,11,26,6,6,2.60294780e-07
2,1,4950,11,26,6,6,2.16405679e-07
2,1,5049,11,26,6,6,1.84440163e-07
2,1,5148,11,26,6,6,1.58097398e-07
2,1,5247,11,26,6,6,1.36254635e-07
2,1,5346,11,26,6,6,1.18036977e-07
2,1,5445,11,26,6,6,1.02757643e-07
2,1,5544,11,26,6,6,8.98741017e-08
2,1,5643,11,26,6,6,7.89548515e-08
2,1,5742,11,26,6,6,6.96552518e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_27_th1_6_th2_6.csv <==
2,1,440,11,27,6,6,1.00000000e+00
2,1,550,11,27,6,6,1.00000000e+00
2,1,649,11,27,6,6,1.00000000e+00
2,1,748,11,27,6,6,1.00000000e+00
2,1,847,11,27,6,6,9.99999298e-01
2,1,946,11,27,6,6,9.99938509e-01
2,1,1045,11,27,6,6,9.98174974e-01
2,1,1144,11,27,6,6,9.78715450e-01
2,1,1243,11,27,6,6,8.88685484e-01
2,1,1342,11,27,6,6,6.90233989e-01
2,1,1441,11,27,6,6,4.46783160e-01
2,1,1540,11,27,6,6,2.50310603e-01
2,1,1650,11,27,6,6,1.19163545e-01
2,1,1749,11,27,6,6,5.88845444e-02
2,1,1848,11,27,6,6,2.89803390e-02
2,1,1947,11,27,6,6,1.44466525e-02
2,1,2046,11,27,6,6,7.36200685e-03
2,1,2145,11,27,6,6,3.85373339e-03
2,1,2244,11,27,6,6,2.07683651e-03
2,1,2343,11,27,6,6,1.15311303e-03
2,1,2442,11,27,6,6,6.59474162e-04
2,1,2541,11,27,6,6,3.88184419e-04
2,1,2640,11,27,6,6,2.34909721e-04
2,1,2750,11,27,6,6,1.38651237e-04
2,1,2849,11,27,6,6,8.85570753e-05
2,1,2948,11,27,6,6,5.78958442e-05
2,1,3047,11,27,6,6,3.86875416e-05
2,1,3146,11,27,6,6,2.63869105e-05
2,1,3245,11,27,6,6,1.83451014e-05
2,1,3344,11,27,6,6,1.29842574e-05
2,1,3443,11,27,6,6,9.34466900e-06
2,1,3542,11,27,6,6,6.83091460e-06
2,1,3641,11,27,6,6,5.06656916e-06
2,1,3740,11,27,6,6,3.80938157e-06
2,1,3850,11,27,6,6,2.81639652e-06
2,1,3949,11,27,6,6,2.17309755e-06
2,1,4048,11,27,6,6,1.69540838e-06
2,1,4147,11,27,6,6,1.33654431e-06
2,1,4246,11,27,6,6,1.06398275e-06
2,1,4345,11,27,6,6,8.54826934e-07
2,1,4444,11,27,6,6,6.92763209e-07
2,1,4543,11,27,6,6,5.66034605e-07
2,1,4642,11,27,6,6,4.66077472e-07
2,1,4741,11,27,6,6,3.86588910e-07
2,1,4840,11,27,6,6,3.22887068e-07
2,1,4950,11,27,6,6,2.66381782e-07
2,1,5049,11,27,6,6,2.25508588e-07
2,1,5148,11,27,6,6,1.92035988e-07
2,1,5247,11,27,6,6,1.64451149e-07
2,1,5346,11,27,6,6,1.41581877e-07
2,1,5445,11,27,6,6,1.22513899e-07
2,1,5544,11,27,6,6,1.06527751e-07
2,1,5643,11,27,6,6,9.30553607e-08
2,1,5742,11,27,6,6,8.16444011e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_28_th1_6_th2_6.csv <==
2,1,440,11,28,6,6,1.00000000e+00
2,1,550,11,28,6,6,1.00000000e+00
2,1,649,11,28,6,6,1.00000000e+00
2,1,748,11,28,6,6,1.00000000e+00
2,1,847,11,28,6,6,9.99999935e-01
2,1,946,11,28,6,6,9.99989272e-01
2,1,1045,11,28,6,6,9.99547133e-01
2,1,1144,11,28,6,6,9.92544661e-01
2,1,1243,11,28,6,6,9.46480377e-01
2,1,1342,11,28,6,6,8.06321809e-01
2,1,1441,11,28,6,6,5.80500291e-01
2,1,1540,11,28,6,6,3.55764685e-01
2,1,1650,11,28,6,6,1.81324024e-01
2,1,1749,11,28,6,6,9.29819678e-02
2,1,1848,11,28,6,6,4.67300505e-02
2,1,1947,11,28,6,6,2.35341629e-02
2,1,2046,11,28,6,6,1.20294931e-02
2,1,2145,11,28,6,6,6.28506531e-03
2,1,2244,11,28,6,6,3.36901503e-03
2,1,2343,11,28,6,6,1.85600016e-03
2,1,2442,11,28,6,6,1.05137095e-03
2,1,2541,11,28,6,6,6.12247383e-04
2,1,2640,11,28,6,6,3.66247032e-04
2,1,2750,11,28,6,6,2.13294064e-04
2,1,2849,11,28,6,6,1.34564813e-04
2,1,2948,11,28,6,6,8.68926862e-05
2,1,3047,11,28,6,6,5.73543354e-05
2,1,3146,11,28,6,6,3.86471665e-05
2,1,3245,11,28,6,6,2.65515307e-05
2,1,3344,11,28,6,6,1.85761542e-05
2,1,3443,11,28,6,6,1.32195304e-05
2,1,3542,11,28,6,6,9.55868027e-06
2,1,3641,11,28,6,6,7.01549437e-06
2,1,3740,11,28,6,6,5.22135373e-06
2,1,3850,11,28,6,6,3.81856421e-06
2,1,3949,11,28,6,6,2.91874526e-06
2,1,4048,11,28,6,6,2.25656552e-06
2,1,4147,11,28,6,6,1.76340614e-06
2,1,4246,11,28,6,6,1.39196965e-06
2,1,4345,11,28,6,6,1.10923273e-06
2,1,4444,11,28,6,6,8.91852986e-07
2,1,4543,11,28,6,6,7.23140735e-07
2,1,4642,11,28,6,6,5.91029288e-07
2,1,4741,11,28,6,6,4.86704788e-07
2,1,4840,11,28,6,6,4.03663813e-07
2,1,4950,11,28,6,6,3.30510604e-07
2,1,5049,11,28,6,6,2.77950423e-07
2,1,5148,11,28,6,6,2.35171779e-07
2,1,5247,11,28,6,6,2.00129133e-07
2,1,5346,11,28,6,6,1.71247043e-07
2,1,5445,11,28,6,6,1.47302737e-07
2,1,5544,11,28,6,6,1.27340472e-07
2,1,5643,11,28,6,6,1.10609268e-07
2,1,5742,11,28,6,6,9.65135443e-08


==> data/model_error_sweep_ex/model_QC_0_v_11_t_29_th1_6_th2_6.csv <==
2,1,440,11,29,6,6,1.00000000e+00
2,1,550,11,29,6,6,1.00000000e+00
2,1,649,11,29,6,6,1.00000000e+00
2,1,748,11,29,6,6,1.00000000e+00
2,1,847,11,29,6,6,9.99999997e-01
2,1,946,11,29,6,6,9.99998350e-01
2,1,1045,11,29,6,6,9.99900942e-01
2,1,1144,11,29,6,6,9.97716316e-01
2,1,1243,11,29,6,6,9.77418660e-01
2,1,1342,11,29,6,6,8.91893947e-01
2,1,1441,11,29,6,6,7.08314049e-01
2,1,1540,11,29,6,6,4.77808334e-01
2,1,1650,11,29,6,6,2.64069707e-01
2,1,1749,11,29,6,6,1.42009910e-01
2,1,1848,11,29,6,6,7.34719130e-02
2,1,1947,11,29,6,6,3.76070981e-02
2,1,2046,11,29,6,6,1.93696419e-02
2,1,2145,11,29,6,6,1.01374483e-02
2,1,2244,11,29,6,6,5.42091912e-03
2,1,2343,11,29,6,6,2.97041991e-03
2,1,2442,11,29,6,6,1.67010434e-03
2,1,2541,11,29,6,6,9.63834524e-04
2,1,2640,11,29,6,6,5.70787610e-04
2,1,2750,11,29,6,6,3.28440403e-04
2,1,2849,11,29,6,6,2.04884402e-04
2,1,2948,11,29,6,6,1.30786127e-04
2,1,3047,11,29,6,6,8.53325127e-05
2,1,3146,11,29,6,6,5.68402779e-05
2,1,3245,11,29,6,6,3.86080703e-05
2,1,3344,11,29,6,6,2.67105937e-05
2,1,3443,11,29,6,6,1.88015514e-05
2,1,3542,11,29,6,6,1.34509006e-05
2,1,3641,11,29,6,6,9.77064521e-06
2,1,3740,11,29,6,6,7.19947798e-06
2,1,3850,11,29,6,6,5.20902463e-06
2,1,3949,11,29,6,6,3.94464592e-06
2,1,4048,11,29,6,6,3.02242350e-06
2,1,4147,11,29,6,6,2.34148155e-06
2,1,4246,11,29,6,6,1.83285977e-06
2,1,4345,11,29,6,6,1.44879369e-06
2,1,4444,11,29,6,6,1.15578831e-06
2,1,4543,11,29,6,6,9.30076654e-07
2,1,4642,11,29,6,6,7.54603157e-07
2,1,4741,11,29,6,6,6.16999675e-07
2,1,4840,11,29,6,6,5.08204756e-07
2,1,4950,11,29,6,6,4.13018541e-07
2,1,5049,11,29,6,6,3.45082832e-07
2,1,5148,11,29,6,6,2.90126605e-07
2,1,5247,11,29,6,6,2.45374759e-07
2,1,5346,11,29,6,6,2.08702596e-07
2,1,5445,11,29,6,6,1.78469798e-07
2,1,5544,11,29,6,6,1.53403024e-07
2,1,5643,11,29,6,6,1.32505265e-07
2,1,5742,11,29,6,6,1.14991499e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_30_th1_6_th2_6.csv <==
2,1,440,11,30,6,6,1.00000000e+00
2,1,550,11,30,6,6,1.00000000e+00
2,1,649,11,30,6,6,1.00000000e+00
2,1,748,11,30,6,6,1.00000000e+00
2,1,847,11,30,6,6,1.00000000e+00
2,1,946,11,30,6,6,9.99999795e-01
2,1,1045,11,30,6,6,9.99980760e-01
2,1,1144,11,30,6,6,9.99384239e-01
2,1,1243,11,30,6,6,9.91627515e-01
2,1,1342,11,30,6,6,9.46415685e-01
2,1,1441,11,30,6,6,8.15973835e-01
2,1,1540,11,30,6,6,6.05542121e-01
2,1,1650,11,30,6,6,3.66529488e-01
2,1,1749,11,30,6,6,2.08911457e-01
2,1,1848,11,30,6,6,1.12253497e-01
2,1,1947,11,30,6,6,5.87883235e-02
2,1,2046,11,30,6,6,3.06637042e-02
2,1,2145,11,30,6,6,1.61385966e-02
2,1,2244,11,30,6,6,8.63613090e-03
2,1,2343,11,30,6,6,4.71906863e-03
2,1,2442,11,30,6,6,2.63920750e-03
2,1,2541,11,30,6,6,1.51224151e-03
2,1,2640,11,30,6,6,8.87974008e-04
2,1,2750,11,30,6,6,5.05591734e-04
2,1,2849,11,30,6,6,3.12203268e-04
2,1,2948,11,30,6,6,1.97198156e-04
2,1,3047,11,30,6,6,1.27283687e-04
2,1,3146,11,30,6,6,8.38679323e-05
2,1,3245,11,30,6,6,5.63521548e-05
2,1,3344,11,30,6,6,3.85705470e-05
2,1,3443,11,30,6,6,2.68645950e-05
2,1,3542,11,30,6,6,1.90216101e-05
2,1,3641,11,30,6,6,1.36784913e-05
2,1,3740,11,30,6,6,9.98055886e-06
2,1,3850,11,30,6,6,7.14535705e-06
2,1,3949,11,30,6,6,5.36147873e-06
2,1,4048,11,30,6,6,4.07165577e-06
2,1,4147,11,30,6,6,3.12733413e-06
2,1,4246,11,30,6,6,2.42776129e-06
2,1,4345,11,30,6,6,1.90369678e-06
2,1,4444,11,30,6,6,1.50695442e-06
2,1,4543,11,30,6,6,1.20359794e-06
2,1,4642,11,30,6,6,9.69452844e-07
2,1,4741,11,30,6,6,7.87112233e-07
2,1,4840,11,30,6,6,6.43912474e-07
2,1,4950,11,30,6,6,5.19475829e-07
2,1,5049,11,30,6,6,4.31252775e-07
2,1,5148,11,30,6,6,3.60316761e-07
2,1,5247,11,30,6,6,3.02890913e-07
2,1,5346,11,30,6,6,2.56101038e-07
2,1,5445,11,30,6,6,2.17740763e-07
2,1,5544,11,30,6,6,1.86106379e-07
2,1,5643,11,30,6,6,1.59871678e-07
2,1,5742,11,30,6,6,1.37998248e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_31_th1_6_th2_6.csv <==
2,1,440,11,31,6,6,1.00000000e+00
2,1,550,11,31,6,6,1.00000000e+00
2,1,649,11,31,6,6,1.00000000e+00
2,1,748,11,31,6,6,1.00000000e+00
2,1,847,11,31,6,6,1.00000000e+00
2,1,946,11,31,6,6,9.99999983e-01
2,1,1045,11,31,6,6,9.99996674e-01
2,1,1144,11,31,6,6,9.99852805e-01
2,1,1243,11,31,6,6,9.97262282e-01
2,1,1342,11,31,6,6,9.76464762e-01
2,1,1441,11,31,6,6,8.95473643e-01
2,1,1540,11,31,6,6,7.25353626e-01
2,1,1650,11,31,6,6,4.83399380e-01
2,1,1749,11,31,6,6,2.94846596e-01
2,1,1848,11,31,6,6,1.66067526e-01
2,1,1947,11,31,6,6,8.96418440e-02
2,1,2046,11,31,6,6,4.76142112e-02
2,1,2145,11,31,6,6,2.53076990e-02
2,1,2244,11,31,6,6,1.35978022e-02
2,1,2343,11,31,6,6,7.42991760e-03
2,1,2442,11,31,6,6,4.14270727e-03
2,1,2541,11,31,6,6,2.36135834e-03
2,1,2640,11,31,6,6,1.37710618e-03
2,1,2750,11,31,6,6,7.77078326e-04
2,1,2849,11,31,6,6,4.75562786e-04
2,1,2948,11,31,6,6,2.97530514e-04
2,1,3047,11,31,6,6,1.90151105e-04
2,1,3146,11,31,6,6,1.24030059e-04
2,1,3245,11,31,6,6,8.24912218e-05
2,1,3344,11,31,6,6,5.58885371e-05
2,1,3443,11,31,6,6,3.85348326e-05
2,1,3542,11,31,6,6,2.70139836e-05
2,1,3641,11,31,6,6,1.92366300e-05
2,1,3740,11,31,6,6,1.39024281e-05
2,1,3850,11,31,6,6,9.85070730e-06
2,1,3949,11,31,6,6,7.32494153e-06
2,1,4048,11,31,6,6,5.51421224e-06
2,1,4147,11,31,6,6,4.19950203e-06
2,1,4246,11,31,6,6,3.23339218e-06
2,1,4345,11,31,6,6,2.51532952e-06
2,1,4444,11,31,6,6,1.97585375e-06
2,1,4543,11,31,6,6,1.56639855e-06
2,1,4642,11,31,6,6,1.25261632e-06
2,1,4741,11,31,6,6,1.00994448e-06
2,1,4840,11,31,6,6,8.20636777e-07
2,1,4950,11,31,6,6,6.57249945e-07
2,1,5049,11,31,6,6,5.42177277e-07
2,1,5148,11,31,6,6,4.50210305e-07
2,1,5247,11,31,6,6,3.76194798e-07
2,1,5346,11,31,6,6,3.16228772e-07
2,1,5445,11,31,6,6,2.67336740e-07
2,1,5544,11,31,6,6,2.27232363e-07
2,1,5643,11,31,6,6,1.94146312e-07
2,1,5742,11,31,6,6,1.66699873e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_32_th1_6_th2_6.csv <==
2,1,440,11,32,6,6,1.00000000e+00
2,1,550,11,32,6,6,1.00000000e+00
2,1,649,11,32,6,6,1.00000000e+00
2,1,748,11,32,6,6,1.00000000e+00
2,1,847,11,32,6,6,1.00000000e+00
2,1,946,11,32,6,6,1.00000000e+00
2,1,1045,11,32,6,6,9.99999507e-01
2,1,1144,11,32,6,6,9.99968596e-01
2,1,1243,11,32,6,6,9.99206513e-01
2,1,1342,11,32,6,6,9.90835549e-01
2,1,1441,11,32,6,6,9.46815472e-01
2,1,1540,11,32,6,6,8.25360928e-01
2,1,1650,11,32,6,6,6.05066641e-01
2,1,1749,11,32,6,6,3.97863725e-01
2,1,1848,11,32,6,6,2.37036019e-01
2,1,1947,11,32,6,6,1.32925377e-01
2,1,2046,11,32,6,6,7.23420113e-02
2,1,2145,11,32,6,6,3.90127282e-02
2,1,2244,11,32,6,6,2.11230501e-02
2,1,2343,11,32,6,6,1.15747494e-02
2,1,2442,11,32,6,6,6.44967894e-03
2,1,2541,11,32,6,6,3.66460274e-03
2,1,2640,11,32,6,6,2.12624156e-03
2,1,2750,11,32,6,6,1.19103103e-03
2,1,2849,11,32,6,6,7.23307578e-04
2,1,2948,11,32,6,6,4.48725568e-04
2,1,3047,11,32,6,6,2.84220706e-04
2,1,3146,11,32,6,6,1.83671233e-04
2,1,3245,11,32,6,6,1.21001241e-04
2,1,3344,11,32,6,6,8.11954442e-05
2,1,3443,11,32,6,6,5.54480801e-05
2,1,3542,11,32,6,6,3.85011149e-05
2,1,3641,11,32,6,6,2.71591663e-05
2,1,3740,11,32,6,6,1.94468937e-05
2,1,3850,11,32,6,6,1.36411048e-05
2,1,3949,11,32,6,6,1.00541551e-05
2,1,4048,11,32,6,6,7.50386573e-06
2,1,4147,11,32,6,6,5.66714856e-06
2,1,4246,11,32,6,6,4.32810355e-06
2,1,4345,11,32,6,6,3.34052142e-06
2,1,4444,11,32,6,6,2.60411999e-06
2,1,4543,11,32,6,6,2.04927378e-06
2,1,4642,11,32,6,6,1.62707955e-06
2,1,4741,11,32,6,6,1.30280495e-06
2,1,4840,11,32,6,6,1.05151989e-06
2,1,4950,11,32,6,6,8.36108203e-07
2,1,5049,11,32,6,6,6.85395372e-07
2,1,5148,11,32,6,6,5.65669836e-07
2,1,5247,11,32,6,6,4.69875678e-07
2,1,5346,11,32,6,6,3.92703129e-07
2,1,5445,11,32,6,6,3.30127436e-07
2,1,5544,11,32,6,6,2.79071375e-07
2,1,5643,11,32,6,6,2.37167911e-07
2,1,5742,11,32,6,6,2.02581466e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_33_th1_6_th2_6.csv <==
2,1,440,11,33,6,6,1.00000000e+00
2,1,550,11,33,6,6,1.00000000e+00
2,1,649,11,33,6,6,1.00000000e+00
2,1,748,11,33,6,6,1.00000000e+00
2,1,847,11,33,6,6,1.00000000e+00
2,1,946,11,33,6,6,1.00000000e+00
2,1,1045,11,33,6,6,9.99999944e-01
2,1,1144,11,33,6,6,9.99994003e-01
2,1,1243,11,33,6,6,9.99794959e-01
2,1,1342,11,33,6,6,9.96828400e-01
2,1,1441,11,33,6,6,9.75815732e-01
2,1,1540,11,33,6,6,8.99293494e-01
2,1,1650,11,33,6,6,7.19730305e-01
2,1,1749,11,33,6,6,5.12125168e-01
2,1,1848,11,33,6,6,3.25328886e-01
2,1,1947,11,33,6,6,1.91079079e-01
2,1,2046,11,33,6,6,1.07265159e-01
2,1,2145,11,33,6,6,5.89942631e-02
2,1,2244,11,33,6,6,3.23155422e-02
2,1,2343,11,33,6,6,1.78139669e-02
2,1,2442,11,33,6,6,9.94527871e-03
2,1,2541,11,33,6,6,5.64469444e-03
2,1,2640,11,33,6,6,3.26432578e-03
2,1,2750,11,33,6,6,1.81829765e-03
2,1,2849,11,33,6,6,1.09723731e-03
2,1,2948,11,33,6,6,6.75764295e-04
2,1,3047,11,33,6,6,4.24633482e-04
2,1,3146,11,33,6,6,2.72104317e-04
2,1,3245,11,33,6,6,1.77696645e-04
2,1,3344,11,33,6,6,1.18176153e-04
2,1,3443,11,33,6,6,7.99743565e-05
2,1,3542,11,33,6,6,5.50295229e-05
2,1,3641,11,33,6,6,3.84695404e-05
2,1,3740,11,33,6,6,2.73005115e-05
2,1,3850,11,33,6,6,1.89639485e-05
2,1,3949,11,33,6,6,1.38574926e-05
2,1,4048,11,33,6,6,1.02557395e-05
2,1,4147,11,33,6,6,7.68208658e-06
2,1,4246,11,33,6,6,5.82021967e-06
2,1,4345,11,33,6,6,4.45738647e-06
2,1,4444,11,33,6,6,3.44865354e-06
2,1,4543,11,33,6,6,2.69407215e-06
2,1,4642,11,33,6,6,2.12390681e-06
2,1,4741,11,33,6,6,1.68895540e-06
2,1,4840,11,33,6,6,1.35412993e-06
2,1,4950,11,33,6,6,1.06903321e-06
2,1,5049,11,33,6,6,8.70875989e-07
2,1,5148,11,33,6,6,7.14406125e-07
2,1,5247,11,33,6,6,5.89939866e-07
2,1,5346,11,33,6,6,4.90235298e-07
2,1,5445,11,33,6,6,4.09831258e-07
2,1,5544,11,33,6,6,3.44577514e-07
2,1,5643,11,33,6,6,2.91296718e-07
2,1,5742,11,33,6,6,2.47539904e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_34_th1_6_th2_6.csv <==
2,1,440,11,34,6,6,1.00000000e+00
2,1,550,11,34,6,6,1.00000000e+00
2,1,649,11,34,6,6,1.00000000e+00
2,1,748,11,34,6,6,1.00000000e+00
2,1,847,11,34,6,6,1.00000000e+00
2,1,946,11,34,6,6,1.00000000e+00
2,1,1045,11,34,6,6,9.99999997e-01
2,1,1144,11,34,6,6,9.99998984e-01
2,1,1243,11,34,6,6,9.99952483e-01
2,1,1342,11,34,6,6,9.99020712e-01
2,1,1441,11,34,6,6,9.90173133e-01
2,1,1540,11,34,6,6,9.47580763e-01
2,1,1650,11,34,6,6,8.16914635e-01
2,1,1749,11,34,6,6,6.28429709e-01
2,1,1848,11,34,6,6,4.28157609e-01
2,1,1947,11,34,6,6,2.65441927e-01
2,1,2046,11,34,6,6,1.54794339e-01
2,1,2145,11,34,6,6,8.73164938e-02
2,1,2244,11,34,6,6,4.86002352e-02
2,1,2343,11,34,6,6,2.70427944e-02
2,1,2442,11,34,6,6,1.51675387e-02
2,1,2541,11,34,6,6,8.61877414e-03
2,1,2640,11,34,6,6,4.97723512e-03
2,1,2750,11,34,6,6,2.76184780e-03
2,1,2849,11,34,6,6,1.65834446e-03
2,1,2948,11,34,6,6,1.01515618e-03
2,1,3047,11,34,6,6,6.33513515e-04
2,1,3146,11,34,6,6,4.02915926e-04
2,1,3245,11,34,6,6,2.61037811e-04
2,1,3344,11,34,6,6,1.72173879e-04
2,1,3443,11,34,6,6,1.15536215e-04
2,1,3542,11,34,6,6,7.88223256e-05
2,1,3641,11,34,6,6,5.46316805e-05
2,1,3740,11,34,6,6,3.84402229e-05
2,1,3850,11,34,6,6,2.64520543e-05
2,1,3949,11,34,6,6,1.91687199e-05
2,1,4048,11,34,6,6,1.40707425e-05
2,1,4147,11,34,6,6,1.04554782e-05
2,1,4246,11,34,6,6,7.85956900e-06
2,1,4345,11,34,6,6,5.97336598e-06
2,1,4444,11,34,6,6,4.58728512e-06
2,1,4543,11,34,6,6,3.55772477e-06
2,1,4642,11,34,6,6,2.78513057e-06
2,1,4741,11,34,6,6,2.19970624e-06
2,1,4840,11,34,6,6,1.75198839e-06
2,1,4950,11,34,6,6,1.37330698e-06
2,1,5049,11,34,6,6,1.11182215e-06
2,1,5148,11,34,6,6,9.06580871e-07
2,1,5247,11,34,6,6,7.44266257e-07
2,1,5346,11,34,6,6,6.14974437e-07
2,1,5445,11,34,6,6,5.11280002e-07
2,1,5544,11,34,6,6,4.27570148e-07
2,1,5643,11,34,6,6,3.59572014e-07
2,1,5742,11,34,6,6,3.04006628e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_35_th1_6_th2_6.csv <==
2,1,440,11,35,6,6,1.00000000e+00
2,1,550,11,35,6,6,1.00000000e+00
2,1,649,11,35,6,6,1.00000000e+00
2,1,748,11,35,6,6,1.00000000e+00
2,1,847,11,35,6,6,1.00000000e+00
2,1,946,11,35,6,6,1.00000000e+00
2,1,1045,11,35,6,6,1.00000000e+00
2,1,1144,11,35,6,6,9.99999857e-01
2,1,1243,11,35,6,6,9.99990080e-01
2,1,1342,11,35,6,6,9.99728949e-01
2,1,1441,11,35,6,6,9.96426096e-01
2,1,1540,11,35,6,6,9.75432162e-01
2,1,1650,11,35,6,6,8.90639282e-01
2,1,1749,11,35,6,6,7.36291991e-01
2,1,1848,11,35,6,6,5.39404003e-01
2,1,1947,11,35,6,6,3.55335441e-01
2,1,2046,11,35,6,6,2.16803109e-01
2,1,2145,11,35,6,6,1.26195303e-01
2,1,2244,11,35,6,6,7.17139743e-02
2,1,2343,11,35,6,6,4.04286968e-02
2,1,2442,11,35,6,6,2.28470217e-02
2,1,2541,11,35,6,6,1.30286142e-02
2,1,2640,11,35,6,6,7.52822225e-03
2,1,2750,11,35,6,6,4.16922465e-03
2,1,2849,11,35,6,6,2.49457846e-03
2,1,2948,11,35,6,6,1.51973157e-03
2,1,3047,11,35,6,6,9.42919551e-04
2,1,3146,11,35,6,6,5.95789174e-04
2,1,3245,11,35,6,6,3.83263272e-04
2,1,3344,11,35,6,6,2.50898964e-04
2,1,3443,11,35,6,6,1.67056549e-04
2,1,3542,11,35,6,6,1.13064989e-04
2,1,3641,11,35,6,6,7.77342586e-05
2,1,3740,11,35,6,6,5.42534440e-05
2,1,3850,11,35,6,6,3.69992401e-05
2,1,3949,11,35,6,6,2.65973928e-05
2,1,4048,11,35,6,6,1.93695326e-05
2,1,4147,11,35,6,6,1.42809620e-05
2,1,4246,11,35,6,6,1.06533946e-05
2,1,4345,11,35,6,6,8.03628373e-06
2,1,4444,11,35,6,6,6.12653383e-06
2,1,4543,11,35,6,6,4.71773881e-06
2,1,4642,11,35,6,6,3.66767717e-06
2,1,4741,11,35,6,6,2.87724438e-06
2,1,4840,11,35,6,6,2.27662893e-06
2,1,4950,11,35,6,6,1.77197031e-06
2,1,5049,11,35,6,6,1.42575110e-06
2,1,5148,11,35,6,6,1.15561300e-06
2,1,5247,11,35,6,6,9.43206882e-07
2,1,5346,11,35,6,6,7.74963095e-07
2,1,5445,11,35,6,6,6.40763535e-07
2,1,5544,11,35,6,6,5.33001096e-07
2,1,5643,11,35,6,6,4.45913995e-07
2,1,5742,11,35,6,6,3.75105207e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_36_th1_6_th2_6.csv <==
2,1,440,11,36,6,6,1.00000000e+00
2,1,550,11,36,6,6,1.00000000e+00
2,1,649,11,36,6,6,1.00000000e+00
2,1,748,11,36,6,6,1.00000000e+00
2,1,847,11,36,6,6,1.00000000e+00
2,1,946,11,36,6,6,1.00000000e+00
2,1,1045,11,36,6,6,1.00000000e+00
2,1,1144,11,36,6,6,9.99999987e-01
2,1,1243,11,36,6,6,9.99998147e-01
2,1,1342,11,36,6,6,9.99932415e-01
2,1,1441,11,36,6,6,9.98833223e-01
2,1,1540,11,36,6,6,9.89637979e-01
2,1,1650,11,36,6,6,9.40552683e-01
2,1,1749,11,36,6,6,8.26898388e-01
2,1,1848,11,36,6,6,6.50395536e-01
2,1,1947,11,36,6,6,4.57349039e-01
2,1,2046,11,36,6,6,2.93907699e-01
2,1,2145,11,36,6,6,1.77657218e-01
2,1,2244,11,36,6,6,1.03615595e-01
2,1,2343,11,36,6,6,5.94225615e-02
2,1,2442,11,36,6,6,3.39428739e-02
2,1,2541,11,36,6,6,1.94742220e-02
2,1,2640,11,36,6,6,1.12827644e-02
2,1,2750,11,36,6,6,6.24851067e-03
2,1,2849,11,36,6,6,3.73109801e-03
2,1,2948,11,36,6,6,2.26509505e-03
2,1,3047,11,36,6,6,1.39887321e-03
2,1,3146,11,36,6,6,8.79014340e-04
2,1,3245,11,36,6,6,5.61958932e-04
2,1,3344,11,36,6,6,3.65415190e-04
2,1,3443,11,36,6,6,2.41583148e-04
2,1,3542,11,36,6,6,1.62304235e-04
2,1,3641,11,36,6,6,1.10747887e-04
2,1,3740,11,36,6,6,7.67055398e-05
2,1,3850,11,36,6,6,5.18655418e-05
2,1,3949,11,36,6,6,3.69988576e-05
2,1,4048,11,36,6,6,2.67395639e-05
2,1,4147,11,36,6,6,1.95665953e-05
2,1,4246,11,36,6,6,1.44882585e-05
2,1,4345,11,36,6,6,1.08495142e-05
2,1,4444,11,36,6,6,8.21220797e-06
2,1,4543,11,36,6,6,6.27967657e-06
2,1,4642,11,36,6,6,4.84869195e-06
2,1,4741,11,36,6,6,3.77845706e-06
2,1,4840,11,36,6,6,2.97036506e-06
2,1,4950,11,36,6,6,2.29577632e-06
2,1,5049,11,36,6,6,1.83593143e-06
2,1,5148,11,36,6,6,1.47924229e-06
2,1,5247,11,36,6,6,1.20038637e-06
2,1,5346,11,36,6,6,9.80738865e-07
2,1,5445,11,36,6,6,8.06486205e-07
2,1,5544,11,36,6,6,6.67298908e-07
2,1,5643,11,36,6,6,5.55392398e-07
2,1,5742,11,36,6,6,4.64857188e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_37_th1_6_th2_6.csv <==
2,1,440,11,37,6,6,1.00000000e+00
2,1,550,11,37,6,6,1.00000000e+00
2,1,649,11,37,6,6,1.00000000e+00
2,1,748,11,37,6,6,1.00000000e+00
2,1,847,11,37,6,6,1.00000000e+00
2,1,946,11,37,6,6,1.00000000e+00
2,1,1045,11,37,6,6,1.00000000e+00
2,1,1144,11,37,6,6,1.00000000e+00
2,1,1243,11,37,6,6,9.99999700e-01
2,1,1342,11,37,6,6,9.99984754e-01
2,1,1441,11,37,6,6,9.99656769e-01
2,1,1540,11,37,6,6,9.96063079e-01
2,1,1650,11,37,6,6,9.70677120e-01
2,1,1749,11,37,6,6,8.95536602e-01
2,1,1848,11,37,6,6,7.51865287e-01
2,1,1947,11,37,6,6,5.65279396e-01
2,1,2046,11,37,6,6,3.84722949e-01
2,1,2145,11,37,6,6,2.43017661e-01
2,1,2244,11,37,6,6,1.46275394e-01
2,1,2343,11,37,6,6,8.57179992e-02
2,1,2442,11,37,6,6,4.96637104e-02
2,1,2541,11,37,6,6,2.87467332e-02
2,1,2640,11,37,6,6,1.67368495e-02
2,1,2750,11,37,6,6,9.28799425e-03
2,1,2849,11,37,6,6,5.54342110e-03
2,1,2948,11,37,6,6,3.35812185e-03
2,1,3047,11,37,6,6,2.06675717e-03
2,1,3146,11,37,6,6,1.29289494e-03
2,1,3245,11,37,6,6,8.22205197e-04
2,1,3344,11,37,6,6,5.31497204e-04
2,1,3443,11,37,6,6,3.49151505e-04
2,1,3542,11,37,6,6,2.33000354e-04
2,1,3641,11,37,6,6,1.57881568e-04
2,1,3740,11,37,6,6,1.08571921e-04
2,1,3850,11,37,6,6,7.28228973e-05
2,1,3949,11,37,6,6,5.15710265e-05
2,1,4048,11,37,6,6,3.70000010e-05
2,1,4147,11,37,6,6,2.68788201e-05
2,1,4246,11,37,6,6,1.97601057e-05
2,1,4345,11,37,6,6,1.46927353e-05
2,1,4444,11,37,6,6,1.10438655e-05
2,1,4543,11,37,6,6,8.38732333e-06
2,1,4642,11,37,6,6,6.43275106e-06
2,1,4741,11,37,6,6,4.98009420e-06
2,1,4840,11,37,6,6,3.89001404e-06
2,1,4950,11,37,6,6,2.98580313e-06
2,1,5049,11,37,6,6,2.37330220e-06
2,1,5148,11,37,6,6,1.90095040e-06
2,1,5247,11,37,6,6,1.53375696e-06
2,1,5346,11,37,6,6,1.24612414e-06
2,1,5445,11,37,6,6,1.01916397e-06
2,1,5544,11,37,6,6,8.38825102e-07
2,1,5643,11,37,6,6,6.94573303e-07
2,1,5742,11,37,6,6,5.78448715e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_38_th1_6_th2_6.csv <==
2,1,440,11,38,6,6,1.00000000e+00
2,1,550,11,38,6,6,1.00000000e+00
2,1,649,11,38,6,6,1.00000000e+00
2,1,748,11,38,6,6,1.00000000e+00
2,1,847,11,38,6,6,1.00000000e+00
2,1,946,11,38,6,6,1.00000000e+00
2,1,1045,11,38,6,6,1.00000000e+00
2,1,1144,11,38,6,6,1.00000000e+00
2,1,1243,11,38,6,6,9.99999964e-01
2,1,1342,11,38,6,6,9.99996895e-01
2,1,1441,11,38,6,6,9.99908637e-01
2,1,1540,11,38,6,6,9.98649635e-01
2,1,1650,11,38,6,6,9.86891523e-01
2,1,1749,11,38,6,6,9.42296823e-01
2,1,1848,11,38,6,6,8.36416975e-01
2,1,1947,11,38,6,6,6.71050378e-01
2,1,2046,11,38,6,6,4.85400837e-01
2,1,2145,11,38,6,6,3.22244190e-01
2,1,2244,11,38,6,6,2.01316596e-01
2,1,2343,11,38,6,6,1.21127189e-01
2,1,2442,11,38,6,6,7.14555173e-02
2,1,2541,11,38,6,6,4.18529295e-02
2,1,2640,11,38,6,6,2.45461004e-02
2,1,2750,11,38,6,6,1.36791459e-02
2,1,2849,11,38,6,6,8.17370010e-03
2,1,2948,11,38,6,6,4.94785164e-03
2,1,3047,11,38,6,6,3.03840009e-03
2,1,3146,11,38,6,6,1.89429048e-03
2,1,3245,11,38,6,6,1.19947313e-03
2,1,3344,11,38,6,6,7.71476040e-04
2,1,3443,11,38,6,6,5.03964315e-04
2,1,3542,11,38,6,6,3.34284961e-04
2,1,3641,11,38,6,6,2.25072786e-04
2,1,3740,11,38,6,6,1.53757486e-04
2,1,3850,11,38,6,6,1.02355654e-04
2,1,3949,11,38,6,6,7.19874762e-05
2,1,4048,11,38,6,6,5.12908764e-05
2,1,4147,11,38,6,6,3.70027396e-05
2,1,4246,11,38,6,6,2.70153928e-05
2,1,4345,11,38,6,6,1.99502495e-05
2,1,4444,11,38,6,6,1.48944934e-05
2,1,4543,11,38,6,6,1.12364805e-05
2,1,4642,11,38,6,6,8.56161531e-06
2,1,4741,11,38,6,6,6.58572019e-06
2,1,4840,11,38,6,6,5.11189777e-06
2,1,4950,11,38,6,6,3.89695568e-06
2,1,5049,11,38,6,6,3.07903062e-06
2,1,5148,11,38,6,6,2.45184259e-06
2,1,5247,11,38,6,6,1.96699787e-06
2,1,5346,11,38,6,6,1.58927302e-06
2,1,5445,11,38,6,6,1.29281029e-06
2,1,5544,11,38,6,6,1.05846952e-06
2,1,5643,11,38,6,6,8.71971338e-07
2,1,5742,11,38,6,6,7.22579909e-07


==> data/model_error_sweep_ex/model_QC_0_v_11_t_39_th1_6_th2_6.csv <==
2,1,440,11,39,6,6,1.00000000e+00
2,1,550,11,39,6,6,1.00000000e+00
2,1,649,11,39,6,6,1.00000000e+00
2,1,748,11,39,6,6,1.00000000e+00
2,1,847,11,39,6,6,1.00000000e+00
2,1,946,11,39,6,6,1.00000000e+00
2,1,1045,11,39,6,6,1.00000000e+00
2,1,1144,11,39,6,6,1.00000000e+00
2,1,1243,11,39,6,6,9.99999998e-01
2,1,1342,11,39,6,6,9.99999443e-01
2,1,1441,11,39,6,6,9.99977912e-01
2,1,1540,11,39,6,6,9.99580590e-01
2,1,1650,11,39,6,6,9.94688073e-01
2,1,1749,11,39,6,6,9.70907514e-01
2,1,1848,11,39,6,6,9.00375995e-01
2,1,1947,11,39,6,6,7.66511018e-01
2,1,2046,11,39,6,6,5.89800557e-01
2,1,2145,11,39,6,6,4.13380101e-01
2,1,2244,11,39,6,6,2.69522107e-01
2,1,2343,11,39,6,6,1.67344078e-01
2,1,2442,11,39,6,6,1.00932928e-01
2,1,2541,11,39,6,6,6.00190932e-02
2,1,2640,11,39,6,6,3.55506527e-02
2,1,2750,11,39,6,6,1.99414954e-02
2,1,2849,11,39,6,6,1.19499577e-02
2,1,2948,11,39,6,6,7.23901541e-03
2,1,3047,11,39,6,6,4.44115222e-03
2,1,3146,11,39,6,6,2.76255912e-03
2,1,3245,11,39,6,6,1.74346899e-03
2,1,3344,11,39,6,6,1.11671465e-03
2,1,3443,11,39,6,6,7.25985330e-04
2,1,3542,11,39,6,6,4.78990226e-04
2,1,3641,11,39,6,6,3.20655475e-04
2,1,3740,11,39,6,6,2.17732904e-04
2,1,3850,11,39,6,6,1.43934723e-04
2,1,3949,11,39,6,6,1.00579443e-04
2,1,4048,11,39,6,6,7.11949295e-05
2,1,4147,11,39,6,6,5.10243907e-05
2,1,4246,11,39,6,6,3.70071283e-05
2,1,4345,11,39,6,6,2.71494926e-05
2,1,4444,11,39,6,6,2.01372002e-05
2,1,4543,11,39,6,6,1.50936316e-05
2,1,4642,11,39,6,6,1.14273911e-05
2,1,4741,11,39,6,6,8.73507443e-06
2,1,4840,11,39,6,6,6.73854928e-06
2,1,4950,11,39,6,6,5.10264015e-06
2,1,5049,11,39,6,6,4.00791979e-06
2,1,5148,11,39,6,6,3.17315241e-06
2,1,5247,11,39,6,6,2.53136378e-06
2,1,5346,11,39,6,6,2.03404772e-06
2,1,5445,11,39,6,6,1.64576945e-06
2,1,5544,11,39,6,6,1.34042843e-06
2,1,5643,11,39,6,6,1.09864444e-06
2,1,5742,11,39,6,6,9.05916232e-07


==> data/model_sw_2_11_18_0.csv <==
w_init_val,w_end_val,prob
0,1,0.00000000e+00
2,3,0.00000000e+00
4,5,0.00000000e+00
6,7,0.00000000e+00
8,9,0.00000000e+00
10,11,0.00000000e+00
12,13,0.00000000e+00
14,15,0.00000000e+00
16,17,0.00000000e+00
18,19,0.00000000e+00
20,21,0.00000000e+00
22,23,0.00000000e+00
24,25,0.00000000e+00
26,27,0.00000000e+00
28,29,0.00000000e+00
30,31,0.00000000e+00
32,33,0.00000000e+00
34,35,0.00000000e+00
36,37,0.00000000e+00
38,39,0.00000000e+00
40,41,0.00000000e+00
42,43,0.00000000e+00
44,45,0.00000000e+00
46,47,0.00000000e+00
48,49,0.00000000e+00
50,51,0.00000000e+00
52,53,0.00000000e+00
54,55,0.00000000e+00
56,57,0.00000000e+00
58,59,0.00000000e+00
60,61,6.34035335e-66
62,63,5.31611563e-64
64,65,4.11507420e-62
66,67,2.94694916e-60
68,69,1.95573148e-58
70,71,1.20462335e-56
72,73,6.89628691e-55
74,75,3.67430262e-53
76,77,1.82416336e-51
78,79,8.44847208e-50
80,81,3.65409533e-48
82,83,1.47739884e-46
84,85,5.58894641e-45
86,87,1.97991004e-43
88,89,6.57333359e-42
90,91,2.04675405e-40
92,93,5.98102101e-39
94,95,1.64127163e-37
96,97,4.23178497e-36
98,99,1.02571039e-34
100,101,2.33820268e-33
102,103,5.01502014e-32
104,105,1.01240055e-30
106,107,1.92422883e-29
108,109,3.44429957e-28
110,111,5.80737693e-27
112,113,9.22505432e-26
114,115,1.38077343e-24
116,117,1.94748854e-23
118,119,2.58845272e-22
120,121,3.24198705e-21
122,123,3.82612773e-20
124,125,4.25435946e-19
126,127,4.45617263e-18
128,129,4.39587997e-17
130,131,4.08285325e-16
132,133,3.56917615e-15
134,135,2.93550732e-14
136,137,2.27041330e-13
138,139,1.65043256e-12
140,141,1.12691977e-11
142,143,7.22247260e-11
144,145,4.34143141e-10
146,147,2.44539017e-09
148,149,1.28943407e-08
150,151,6.35773286e-08
152,153,2.92763682e-07
154,155,1.25730391e-06
156,157,5.02801764e-06
158,159,1.86909701e-05
160,161,6.44613170e-05
162,163,2.05801184e-04
164,165,6.06744765e-04
166,167,1.64725476e-03
168,169,4.10518902e-03
170,171,9.35722037e-03
172,173,1.94262019e-02
174,175,3.65554844e-02
176,177,6.19981015e-02
178,179,9.41350557e-02
180,181,1.26933796e-01
182,183,1.50521545e-01
184,185,1.55069222e-01
186,187,1.36653714e-01
188,189,1.00932698e-01
190,191,6.07604371e-02
192,193,2.86256949e-02
194,195,9.89698547e-03
196,197,2.23255120e-03
198,199,2.46492255e-04
200,201,0.00000000e+00
202,203,0.00000000e+00
204,205,0.00000000e+00
206,207,0.00000000e+00
208,209,0.00000000e+00
210,211,0.00000000e+00
212,213,0.00000000e+00
214,215,0.00000000e+00
216,217,0.00000000e+00
218,219,0.00000000e+00
220,221,0.00000000e+00
222,223,0.00000000e+00
224,225,0.00000000e+00
226,227,0.00000000e+00
228,229,0.00000000e+00
230,231,0.00000000e+00
232,233,0.00000000e+00
234,235,0.00000000e+00
236,237,0.00000000e+00
238,239,0.00000000e+00
240,241,0.00000000e+00
242,243,0.00000000e+00
244,245,0.00000000e+00
246,247,0.00000000e+00
248,249,0.00000000e+00
250,251,0.00000000e+00
252,253,0.00000000e+00
254,255,0.00000000e+00
256,257,0.00000000e+00
258,259,0.00000000e+00
260,261,0.00000000e+00
262,263,0.00000000e+00
264,265,0.00000000e+00
266,267,0.00000000e+00
268,269,0.00000000e+00
270,271,0.00000000e+00
272,273,0.00000000e+00
274,275,0.00000000e+00
276,277,0.00000000e+00
278,279,0.00000000e+00
280,281,0.00000000e+00
282,283,0.00000000e+00
284,285,0.00000000e+00
286,287,0.00000000e+00
288,289,0.00000000e+00
290,291,0.00000000e+00
292,293,0.00000000e+00
294,295,0.00000000e+00
296,297,0.00000000e+00
298,299,0.00000000e+00
300,301,0.00000000e+00
302,303,0.00000000e+00
304,305,0.00000000e+00
306,307,0.00000000e+00
308,309,0.00000000e+00
310,311,0.00000000e+00
312,313,0.00000000e+00
314,315,0.00000000e+00
316,317,0.00000000e+00
318,319,0.00000000e+00
320,321,0.00000000e+00
322,323,0.00000000e+00
324,325,0.00000000e+00
326,327,0.00000000e+00
328,329,0.00000000e+00
330,331,0.00000000e+00
332,333,0.00000000e+00
334,335,0.00000000e+00
336,337,0.00000000e+00
338,339,0.00000000e+00
340,341,0.00000000e+00
342,343,0.00000000e+00
344,345,0.00000000e+00
346,347,0.00000000e+00
348,349,0.00000000e+00
350,351,0.00000000e+00
352,353,0.00000000e+00
354,355,0.00000000e+00
356,357,0.00000000e+00
358,359,0.00000000e+00
360,361,0.00000000e+00
362,363,0.00000000e+00
364,365,0.00000000e+00
366,367,0.00000000e+00
368,369,0.00000000e+00
370,371,0.00000000e+00
372,373,0.00000000e+00
374,375,0.00000000e+00
376,377,0.00000000e+00
378,379,0.00000000e+00
380,381,0.00000000e+00
382,383,0.00000000e+00
384,385,0.00000000e+00
386,387,0.00000000e+00
388,389,0.00000000e+00
390,391,0.00000000e+00
392,393,0.00000000e+00
394,395,0.00000000e+00
396,397,0.00000000e+00
398,399,0.00000000e+00
400,401,0.00000000e+00
402,403,0.00000000e+00
404,405,0.00000000e+00
406,407,0.00000000e+00
408,409,0.00000000e+00
410,411,0.00000000e+00
412,413,0.00000000e+00
414,415,0.00000000e+00
416,417,0.00000000e+00
418,419,0.00000000e+00
420,421,0.00000000e+00
422,423,0.00000000e+00
424,425,0.00000000e+00
426,427,0.00000000e+00
428,429,0.00000000e+00
430,431,0.00000000e+00
432,433,0.00000000e+00
434,435,0.00000000e+00
436,437,0.00000000e+00
438,439,0.00000000e+00
440,441,0.00000000e+00
442,443,0.00000000e+00
444,445,0.00000000e+00
446,447,0.00000000e+00
448,449,0.00000000e+00
450,451,0.00000000e+00
452,453,0.00000000e+00
454,455,0.00000000e+00
456,457,0.00000000e+00
458,459,0.00000000e+00
460,461,0.00000000e+00
462,463,0.00000000e+00
464,465,0.00000000e+00
466,467,0.00000000e+00
468,469,0.00000000e+00
470,471,0.00000000e+00
472,473,0.00000000e+00
474,475,0.00000000e+00
476,477,0.00000000e+00
478,479,0.00000000e+00
480,481,0.00000000e+00
482,483,0.00000000e+00
484,485,0.00000000e+00
486,487,0.00000000e+00
488,489,0.00000000e+00
490,491,0.00000000e+00
492,493,0.00000000e+00
494,495,0.00000000e+00
496,497,0.00000000e+00
498,499,0.00000000e+00
500,501,0.00000000e+00
502,503,0.00000000e+00
504,505,0.00000000e+00
506,507,0.00000000e+00
508,509,0.00000000e+00
510,511,0.00000000e+00
512,513,0.00000000e+00
514,515,0.00000000e+00
516,517,0.00000000e+00
518,519,0.00000000e+00
520,521,0.00000000e+00
522,523,0.00000000e+00
524,525,0.00000000e+00
526,527,0.00000000e+00
528,529,0.00000000e+00
530,531,0.00000000e+00
532,533,0.00000000e+00
534,535,0.00000000e+00
536,537,0.00000000e+00
538,539,0.00000000e+00
540,541,0.00000000e+00
542,543,0.00000000e+00
544,545,0.00000000e+00
546,547,0.00000000e+00
548,549,0.00000000e+00
550,551,0.00000000e+00
552,553,0.00000000e+00
554,555,0.00000000e+00
556,557,0.00000000e+00
558,559,0.00000000e+00
560,561,0.00000000e+00
562,563,0.00000000e+00
564,565,0.00000000e+00
566,567,0.00000000e+00
568,569,0.00000000e+00
570,571,0.00000000e+00
572,573,0.00000000e+00
574,575,0.00000000e+00
576,577,0.00000000e+00
578,579,0.00000000e+00
580,581,0.00000000e+00
582,583,0.00000000e+00
584,585,0.00000000e+00
586,587,0.00000000e+00
588,589,0.00000000e+00
590,591,0.00000000e+00
592,593,0.00000000e+00
594,595,0.00000000e+00
596,597,0.00000000e+00
598,599,0.00000000e+00
600,601,0.00000000e+00
602,603,0.00000000e+00
604,605,0.00000000e+00
606,607,0.00000000e+00
608,609,0.00000000e+00
610,611,0.00000000e+00
612,613,0.00000000e+00
614,615,0.00000000e+00
616,617,0.00000000e+00
618,619,0.00000000e+00
620,621,0.00000000e+00
622,623,0.00000000e+00
624,625,0.00000000e+00
626,627,0.00000000e+00
628,629,0.00000000e+00
630,631,0.00000000e+00
632,633,0.00000000e+00
634,635,0.00000000e+00
636,637,0.00000000e+00
638,639,0.00000000e+00
640,641,0.00000000e+00
642,643,0.00000000e+00
644,645,0.00000000e+00
646,647,0.00000000e+00
648,649,0.00000000e+00
650,651,0.00000000e+00
652,653,0.00000000e+00
654,655,0.00000000e+00
656,657,0.00000000e+00
658,659,0.00000000e+00
660,661,0.00000000e+00
662,663,0.00000000e+00
664,665,0.00000000e+00
666,667,0.00000000e+00
668,669,0.00000000e+00
670,671,0.00000000e+00
672,673,0.00000000e+00
674,675,0.00000000e+00
676,677,0.00000000e+00
678,679,0.00000000e+00
680,681,0.00000000e+00
682,683,0.00000000e+00
684,685,0.00000000e+00
686,687,0.00000000e+00
688,689,0.00000000e+00
690,691,0.00000000e+00
692,693,0.00000000e+00
694,695,0.00000000e+00
696,697,0.00000000e+00
698,699,0.00000000e+00
700,701,0.00000000e+00
702,703,0.00000000e+00
704,705,0.00000000e+00
706,707,0.00000000e+00
708,709,0.00000000e+00
710,711,0.00000000e+00
712,713,0.00000000e+00
714,715,0.00000000e+00
716,717,0.00000000e+00
718,719,0.00000000e+00
720,721,0.00000000e+00
722,723,0.00000000e+00
724,725,0.00000000e+00
726,727,0.00000000e+00
728,729,0.00000000e+00
730,731,0.00000000e+00
732,733,0.00000000e+00
734,735,0.00000000e+00
736,737,0.00000000e+00
738,739,0.00000000e+00
740,741,0.00000000e+00
742,743,0.00000000e+00
744,745,0.00000000e+00
746,747,0.00000000e+00
748,749,0.00000000e+00
750,751,0.00000000e+00
752,753,0.00000000e+00
754,755,0.00000000e+00
756,757,0.00000000e+00
758,759,0.00000000e+00
760,761,0.00000000e+00
762,763,0.00000000e+00
764,765,0.00000000e+00
766,767,0.00000000e+00
768,769,0.00000000e+00
770,771,0.00000000e+00
772,773,0.00000000e+00
774,775,0.00000000e+00
776,777,0.00000000e+00
778,779,0.00000000e+00
780,781,0.00000000e+00
782,783,0.00000000e+00
784,785,0.00000000e+00
786,787,0.00000000e+00
788,789,0.00000000e+00
790,791,0.00000000e+00
792,793,0.00000000e+00
794,795,0.00000000e+00
796,797,0.00000000e+00
798,799,0.00000000e+00
800,801,0.00000000e+00
802,803,0.00000000e+00
804,805,0.00000000e+00
806,807,0.00000000e+00
808,809,0.00000000e+00
810,811,0.00000000e+00
812,813,0.00000000e+00
814,815,0.00000000e+00
816,817,0.00000000e+00
818,819,0.00000000e+00
820,821,0.00000000e+00
822,823,0.00000000e+00
824,825,0.00000000e+00
826,827,0.00000000e+00
828,829,0.00000000e+00
830,831,0.00000000e+00
832,833,0.00000000e+00
834,835,0.00000000e+00
836,837,0.00000000e+00
838,839,0.00000000e+00
840,841,0.00000000e+00
842,843,0.00000000e+00
844,845,0.00000000e+00
846,847,0.00000000e+00
848,849,0.00000000e+00
850,851,0.00000000e+00
852,853,0.00000000e+00
854,855,0.00000000e+00
856,857,0.00000000e+00
858,859,0.00000000e+00
860,861,0.00000000e+00
862,863,0.00000000e+00
864,865,0.00000000e+00
866,867,0.00000000e+00
868,869,0.00000000e+00
870,871,0.00000000e+00
872,873,0.00000000e+00
874,875,0.00000000e+00
876,877,0.00000000e+00
878,879,0.00000000e+00
880,881,0.00000000e+00
882,883,0.00000000e+00
884,885,0.00000000e+00
886,887,0.00000000e+00
888,889,0.00000000e+00
890,891,0.00000000e+00
892,893,0.00000000e+00
894,895,0.00000000e+00
896,897,0.00000000e+00
898,899,0.00000000e+00
900,901,0.00000000e+00
902,903,0.00000000e+00
904,905,0.00000000e+00
906,907,0.00000000e+00
908,909,0.00000000e+00
910,911,0.00000000e+00
912,913,0.00000000e+00
914,915,0.00000000e+00
916,917,0.00000000e+00
918,919,0.00000000e+00
920,921,0.00000000e+00
922,923,0.00000000e+00
924,925,0.00000000e+00
926,927,0.00000000e+00
928,929,0.00000000e+00
930,931,0.00000000e+00
932,933,0.00000000e+00
934,935,0.00000000e+00
936,937,0.00000000e+00
938,939,0.00000000e+00
940,941,0.00000000e+00
942,943,0.00000000e+00
944,945,0.00000000e+00
946,947,0.00000000e+00
948,949,0.00000000e+00
950,951,0.00000000e+00
952,953,0.00000000e+00
954,955,0.00000000e+00
956,957,0.00000000e+00
958,959,0.00000000e+00
960,961,0.00000000e+00
962,963,0.00000000e+00
964,965,0.00000000e+00
966,967,0.00000000e+00
968,969,0.00000000e+00
970,971,0.00000000e+00
972,973,0.00000000e+00
974,975,0.00000000e+00
976,977,0.00000000e+00
978,979,0.00000000e+00
980,981,0.00000000e+00
982,983,0.00000000e+00
984,985,0.00000000e+00
986,987,0.00000000e+00
988,989,0.00000000e+00
990,991,0.00000000e+00
992,993,0.00000000e+00
994,995,0.00000000e+00
996,997,0.00000000e+00
998,999,0.00000000e+00
1000,1001,0.00000000e+00
1002,1003,0.00000000e+00
1004,1005,0.00000000e+00
1006,1007,0.00000000e+00
1008,1009,0.00000000e+00
1010,1011,0.00000000e+00
1012,1013,0.00000000e+00
1014,1015,0.00000000e+00
1016,1017,0.00000000e+00
1018,1019,0.00000000e+00
1020,1021,0.00000000e+00
1022,1023,0.00000000e+00
1024,1025,0.00000000e+00
1026,1027,0.00000000e+00
1028,1029,0.00000000e+00
1030,1031,0.00000000e+00
1032,1033,0.00000000e+00
1034,1035,0.00000000e+00
1036,1037,0.00000000e+00
1038,1039,0.00000000e+00
1040,1041,0.00000000e+00
1042,1043,0.00000000e+00
1044,1045,0.00000000e+00
1046,1047,0.00000000e+00
1048,1049,0.00000000e+00
1050,1051,0.00000000e+00
1052,1053,0.00000000e+00
1054,1055,0.00000000e+00
1056,1057,0.00000000e+00
1058,1059,0.00000000e+00
1060,1061,0.00000000e+00
1062,1063,0.00000000e+00
1064,1065,0.00000000e+00
1066,1067,0.00000000e+00
1068,1069,0.00000000e+00
1070,1071,0.00000000e+00
1072,1073,0.00000000e+00
1074,1075,0.00000000e+00
1076,1077,0.00000000e+00
1078,1079,0.00000000e+00
1080,1081,0.00000000e+00
1082,1083,0.00000000e+00
1084,1085,0.00000000e+00
1086,1087,0.00000000e+00
1088,1089,0.00000000e+00
1090,1091,0.00000000e+00
1092,1093,0.00000000e+00
1094,1095,0.00000000e+00
1096,1097,0.00000000e+00
1098,1099,0.00000000e+00
1100,1101,0.00000000e+00
1102,1103,0.00000000e+00
1104,1105,0.00000000e+00
1106,1107,0.00000000e+00
1108,1109,0.00000000e+00
1110,1111,0.00000000e+00
1112,1113,0.00000000e+00
1114,1115,0.00000000e+00
1116,1117,0.00000000e+00
1118,1119,0.00000000e+00
1120,1121,0.00000000e+00
1122,1123,0.00000000e+00
1124,1125,0.00000000e+00
1126,1127,0.00000000e+00
1128,1129,0.00000000e+00
1130,1131,0.00000000e+00
1132,1133,0.00000000e+00
1134,1135,0.00000000e+00
1136,1137,0.00000000e+00
1138,1139,0.00000000e+00
1140,1141,0.00000000e+00
1142,1143,0.00000000e+00
1144,1145,0.00000000e+00
1146,1147,0.00000000e+00
1148,1149,0.00000000e+00
1150,1151,0.00000000e+00
1152,1153,0.00000000e+00
1154,1155,0.00000000e+00
1156,1157,0.00000000e+00
1158,1159,0.00000000e+00
1160,1161,0.00000000e+00
1162,1163,0.00000000e+00
1164,1165,0.00000000e+00
1166,1167,0.00000000e+00
1168,1169,0.00000000e+00
1170,1171,0.00000000e+00
1172,1173,0.00000000e+00
1174,1175,0.00000000e+00
1176,1177,0.00000000e+00
1178,1179,0.00000000e+00
1180,1181,0.00000000e+00
1182,1183,0.00000000e+00
1184,1185,0.00000000e+00
1186,1187,0.00000000e+00
1188,1189,0.00000000e+00
1190,1191,0.00000000e+00
1192,1193,0.00000000e+00
1194,1195,0.00000000e+00
1196,1197,0.00000000e+00
1198,1199,0.00000000e+00
1200,1201,0.00000000e+00
1202,1203,0.00000000e+00
1204,1205,0.00000000e+00
1206,1207,0.00000000e+00
1208,1209,0.00000000e+00
1210,1211,0.00000000e+00
1212,1213,0.00000000e+00
1214,1215,0.00000000e+00
1216,1217,0.00000000e+00
1218,1219,0.00000000e+00
1220,1221,0.00000000e+00
1222,1223,0.00000000e+00
1224,1225,0.00000000e+00
1226,1227,0.00000000e+00
1228,1229,0.00000000e+00
1230,1231,0.00000000e+00
1232,1233,0.00000000e+00
1234,1235,0.00000000e+00
1236,1237,0.00000000e+00
1238,1239,0.00000000e+00
1240,1241,0.00000000e+00
1242,1243,0.00000000e+00
1244,1245,0.00000000e+00
1246,1247,0.00000000e+00
1248,1249,0.00000000e+00
1250,1251,0.00000000e+00
1252,1253,0.00000000e+00
1254,1255,0.00000000e+00
1256,1257,0.00000000e+00
1258,1259,0.00000000e+00
1260,1261,0.00000000e+00
1262,1263,0.00000000e+00
1264,1265,0.00000000e+00
1266,1267,0.00000000e+00
1268,1269,0.00000000e+00
1270,1271,0.00000000e+00
1272,1273,0.00000000e+00
1274,1275,0.00000000e+00
1276,1277,0.00000000e+00
1278,1279,0.00000000e+00
1280,1281,0.00000000e+00
1282,1283,0.00000000e+00
1284,1285,0.00000000e+00
1286,1287,0.00000000e+00
1288,1289,0.00000000e+00
1290,1291,0.00000000e+00
1292,1293,0.00000000e+00
1294,1295,0.00000000e+00
1296,1297,0.00000000e+00
1298,1299,0.00000000e+00
1300,1301,0.00000000e+00
1302,1303,0.00000000e+00
1304,1305,0.00000000e+00
1306,1307,0.00000000e+00
1308,1309,0.00000000e+00
1310,1311,0.00000000e+00
1312,1313,0.00000000e+00
1314,1315,0.00000000e+00
1316,1317,0.00000000e+00
1318,1319,0.00000000e+00
1320,1321,0.00000000e+00
1322,1323,0.00000000e+00
1324,1325,0.00000000e+00
1326,1327,0.00000000e+00
1328,1329,0.00000000e+00
1330,1331,0.00000000e+00
1332,1333,0.00000000e+00
1334,1335,0.00000000e+00
1336,1337,0.00000000e+00
1338,1339,0.00000000e+00
1340,1341,0.00000000e+00
1342,1343,0.00000000e+00
1344,1345,0.00000000e+00
1346,1347,0.00000000e+00
1348,1349,0.00000000e+00
1350,1351,0.00000000e+00
1352,1353,0.00000000e+00
1354,1355,0.00000000e+00
1356,1357,0.00000000e+00
1358,1359,0.00000000e+00
1360,1361,0.00000000e+00
1362,1363,0.00000000e+00
1364,1365,0.00000000e+00
1366,1367,0.00000000e+00
1368,1369,0.00000000e+00
1370,1371,0.00000000e+00
1372,1373,0.00000000e+00
1374,1375,0.00000000e+00
1376,1377,0.00000000e+00
1378,1379,0.00000000e+00
1380,1381,0.00000000e+00
1382,1383,0.00000000e+00
1384,1385,0.00000000e+00
1386,1387,0.00000000e+00
1388,1389,0.00000000e+00
1390,1391,0.00000000e+00
1392,1393,0.00000000e+00
1394,1395,0.00000000e+00
1396,1397,0.00000000e+00
1398,1399,0.00000000e+00
1400,1401,0.00000000e+00
1402,1403,0.00000000e+00
1404,1405,0.00000000e+00
1406,1407,0.00000000e+00
1408,1409,0.00000000e+00
1410,1411,0.00000000e+00
1412,1413,0.00000000e+00
1414,1415,0.00000000e+00
1416,1417,0.00000000e+00
1418,1419,0.00000000e+00
1420,1421,0.00000000e+00
1422,1423,0.00000000e+00
1424,1425,0.00000000e+00
1426,1427,0.00000000e+00
1428,1429,0.00000000e+00
1430,1431,0.00000000e+00
1432,1433,0.00000000e+00
1434,1435,0.00000000e+00
1436,1437,0.00000000e+00
1438,1439,0.00000000e+00
1440,1441,0.00000000e+00
1442,1443,0.00000000e+00
1444,1445,0.00000000e+00
1446,1447,0.00000000e+00
1448,1449,0.00000000e+00
1450,1451,0.00000000e+00
1452,1453,0.00000000e+00
1454,1455,0.00000000e+00
1456,1457,0.00000000e+00
1458,1459,0.00000000e+00
1460,1461,0.00000000e+00
1462,1463,0.00000000e+00
1464,1465,0.00000000e+00
1466,1467,0.00000000e+00
1468,1469,0.00000000e+00
1470,1471,0.00000000e+00
1472,1473,0.00000000e+00
1474,1475,0.00000000e+00
1476,1477,0.00000000e+00
1478,1479,0.00000000e+00
1480,1481,0.00000000e+00
1482,1483,0.00000000e+00
1484,1485,0.00000000e+00
1486,1487,0.00000000e+00
1488,1489,0.00000000e+00
1490,1491,0.00000000e+00
1492,1493,0.00000000e+00
1494,1495,0.00000000e+00
1496,1497,0.00000000e+00
1498,1499,0.00000000e+00
1500,1501,0.00000000e+00
1502,1503,0.00000000e+00
1504,1505,0.00000000e+00
1506,1507,0.00000000e+00
1508,1509,0.00000000e+00
1510,1511,0.00000000e+00
1512,1513,0.00000000e+00
1514,1515,0.00000000e+00
1516,1517,0.00000000e+00
1518,1519,0.00000000e+00
1520,1521,0.00000000e+00
1522,1523,0.00000000e+00
1524,1525,0.00000000e+00
1526,1527,0.00000000e+00
1528,1529,0.00000000e+00
1530,1531,0.00000000e+00
1532,1533,0.00000000e+00
1534,1535,0.00000000e+00
1536,1537,0.00000000e+00
1538,1539,0.00000000e+00
1540,1541,0.00000000e+00
1542,1543,0.00000000e+00
1544,1545,0.00000000e+00
1546,1547,0.00000000e+00
1548,1549,0.00000000e+00
1550,1551,0.00000000e+00
1552,1553,0.00000000e+00
1554,1555,0.00000000e+00
1556,1557,0.00000000e+00
1558,1559,0.00000000e+00
1560,1561,0.00000000e+00
1562,1563,0.00000000e+00
1564,1565,0.00000000e+00
1566,1567,0.00000000e+00
1568,1569,0.00000000e+00
1570,1571,0.00000000e+00
1572,1573,0.00000000e+00
1574,1575,0.00000000e+00
1576,1577,0.00000000e+00
1578,1579,0.00000000e+00
1580,1581,0.00000000e+00
1582,1583,0.00000000e+00
1584,1585,0.00000000e+00
1586,1587,0.00000000e+00
1588,1589,0.00000000e+00
1590,1591,0.00000000e+00
1592,1593,0.00000000e+00
1594,1595,0.00000000e+00
1596,1597,0.00000000e+00
1598,1599,0.00000000e+00
1600,1601,0.00000000e+00
1602,1603,0.00000000e+00
1604,1605,0.00000000e+00
1606,1607,0.00000000e+00
1608,1609,0.00000000e+00
1610,1611,0.00000000e+00
1612,1613,0.00000000e+00
1614,1615,0.00000000e+00
1616,1617,0.00000000e+00
1618,1619,0.00000000e+00
1620,1621,0.00000000e+00
1622,1623,0.00000000e+00
1624,1625,0.00000000e+00
1626,1627,0.00000000e+00
1628,1629,0.00000000e+00
1630,1631,0.00000000e+00
1632,1633,0.00000000e+00
1634,1635,0.00000000e+00
1636,1637,0.00000000e+00
1638,1639,0.00000000e+00
1640,1641,0.00000000e+00
1642,1643,0.00000000e+00
1644,1645,0.00000000e+00
1646,1647,0.00000000e+00
1648,1649,0.00000000e+00
1650,1651,0.00000000e+00
1652,1653,0.00000000e+00
1654,1655,0.00000000e+00
1656,1657,0.00000000e+00
1658,1659,0.00000000e+00
1660,1661,0.00000000e+00
1662,1663,0.00000000e+00
1664,1665,0.00000000e+00
1666,1667,0.00000000e+00
1668,1669,0.00000000e+00
1670,1671,0.00000000e+00
1672,1673,0.00000000e+00
1674,1675,0.00000000e+00
1676,1677,0.00000000e+00
1678,1679,0.00000000e+00
1680,1681,0.00000000e+00
1682,1683,0.00000000e+00
1684,1685,0.00000000e+00
1686,1687,0.00000000e+00
1688,1689,0.00000000e+00
1690,1691,0.00000000e+00
1692,1693,0.00000000e+00
1694,1695,0.00000000e+00
1696,1697,0.00000000e+00
1698,1699,0.00000000e+00
1700,1701,0.00000000e+00
1702,1703,0.00000000e+00
1704,1705,0.00000000e+00
1706,1707,0.00000000e+00
1708,1709,0.00000000e+00
1710,1711,0.00000000e+00
1712,1713,0.00000000e+00
1714,1715,0.00000000e+00
1716,1717,0.00000000e+00
1718,1719,0.00000000e+00
1720,1721,0.00000000e+00
1722,1723,0.00000000e+00
1724,1725,0.00000000e+00
1726,1727,0.00000000e+00
1728,1729,0.00000000e+00
1730,1731,0.00000000e+00
1732,1733,0.00000000e+00
1734,1735,0.00000000e+00
1736,1737,0.00000000e+00
1738,1739,0.00000000e+00
1740,1741,0.00000000e+00
1742,1743,0.00000000e+00
1744,1745,0.00000000e+00
1746,1747,0.00000000e+00
1748,1749,0.00000000e+00
1750,1751,0.00000000e+00
1752,1753,0.00000000e+00
1754,1755,0.00000000e+00
1756,1757,0.00000000e+00
1758,1759,0.00000000e+00
1760,1761,0.00000000e+00
1762,1763,0.00000000e+00
1764,1765,0.00000000e+00
1766,1767,0.00000000e+00
1768,1769,0.00000000e+00
1770,1771,0.00000000e+00
1772,1773,0.00000000e+00
1774,1775,0.00000000e+00
1776,1777,0.00000000e+00
1778,1779,0.00000000e+00
1780,1781,0.00000000e+00
1782,1783,0.00000000e+00
1784,1785,0.00000000e+00
1786,1787,0.00000000e+00
1788,1789,0.00000000e+00
1790,1791,0.00000000e+00
1792,1793,0.00000000e+00
1794,1795,0.00000000e+00
1796,1797,0.00000000e+00
1798,1799,0.00000000e+00
1800,1801,0.00000000e+00
1802,1803,0.00000000e+00
1804,1805,0.00000000e+00
1806,1807,0.00000000e+00
1808,1809,0.00000000e+00
1810,1811,0.00000000e+00
1812,1813,0.00000000e+00
1814,1815,0.00000000e+00
1816,1817,0.00000000e+00
1818,1819,0.00000000e+00
1820,1821,0.00000000e+00
1822,1823,0.00000000e+00
1824,1825,0.00000000e+00
1826,1827,0.00000000e+00
1828,1829,0.00000000e+00
1830,1831,0.00000000e+00
1832,1833,0.00000000e+00
1834,1835,0.00000000e+00
1836,1837,0.00000000e+00
1838,1839,0.00000000e+00
1840,1841,0.00000000e+00
1842,1843,0.00000000e+00
1844,1845,0.00000000e+00
1846,1847,0.00000000e+00
1848,1849,0.00000000e+00
1850,1851,0.00000000e+00
1852,1853,0.00000000e+00
1854,1855,0.00000000e+00
1856,1857,0.00000000e+00
1858,1859,0.00000000e+00
1860,1861,0.00000000e+00
1862,1863,0.00000000e+00
1864,1865,0.00000000e+00
1866,1867,0.00000000e+00
1868,1869,0.00000000e+00
1870,1871,0.00000000e+00
1872,1873,0.00000000e+00
1874,1875,0.00000000e+00
1876,1877,0.00000000e+00
1878,1879,0.00000000e+00
1880,1881,0.00000000e+00
1882,1883,0.00000000e+00
1884,1885,0.00000000e+00
1886,1887,0.00000000e+00
1888,1889,0.00000000e+00
1890,1891,0.00000000e+00
1892,1893,0.00000000e+00
1894,1895,0.00000000e+00
1896,1897,0.00000000e+00
1898,1899,0.00000000e+00
1900,1901,0.00000000e+00
1902,1903,0.00000000e+00
1904,1905,0.00000000e+00
1906,1907,0.00000000e+00
1908,1909,0.00000000e+00
1910,1911,0.00000000e+00
1912,1913,0.00000000e+00
1914,1915,0.00000000e+00
1916,1917,0.00000000e+00
1918,1919,0.00000000e+00
1920,1921,0.00000000e+00
1922,1923,0.00000000e+00
1924,1925,0.00000000e+00
1926,1927,0.00000000e+00
1928,1929,0.00000000e+00
1930,1931,0.00000000e+00
1932,1933,0.00000000e+00
1934,1935,0.00000000e+00
1936,1937,0.00000000e+00
1938,1939,0.00000000e+00
1940,1941,0.00000000e+00
1942,1943,0.00000000e+00
1944,1945,0.00000000e+00
1946,1947,0.00000000e+00
1948,1949,0.00000000e+00
1950,1951,0.00000000e+00
1952,1953,0.00000000e+00
1954,1955,0.00000000e+00
1956,1957,0.00000000e+00
1958,1959,0.00000000e+00
1960,1961,0.00000000e+00
1962,1963,0.00000000e+00
1964,1965,0.00000000e+00
1966,1967,0.00000000e+00
1968,1969,0.00000000e+00
1970,1971,0.00000000e+00
1972,1973,0.00000000e+00
1974,1975,0.00000000e+00
1976,1977,0.00000000e+00
1978,1979,0.00000000e+00
1980,1981,0.00000000e+00
1982,1983,0.00000000e+00
1984,1985,0.00000000e+00
1986,1987,0.00000000e+00
1988,1989,0.00000000e+00
1990,1991,0.00000000e+00
1992,1993,0.00000000e+00
1994,1995,0.00000000e+00
1996,1997,0.00000000e+00
1998,1999,0.00000000e+00
2000,2001,0.00000000e+00
2002,2003,0.00000000e+00
2004,2005,0.00000000e+00
2006,2007,0.00000000e+00
2008,2009,0.00000000e+00
2010,2011,0.00000000e+00
2012,2013,0.00000000e+00
2014,2015,0.00000000e+00
2016,2017,0.00000000e+00
2018,2019,0.00000000e+00
2020,2021,0.00000000e+00
2022,2023,0.00000000e+00
2024,2025,0.00000000e+00
2026,2027,0.00000000e+00
2028,2029,0.00000000e+00
2030,2031,0.00000000e+00
2032,2033,0.00000000e+00
2034,2035,0.00000000e+00
2036,2037,0.00000000e+00
2038,2039,0.00000000e+00
2040,2041,0.00000000e+00
2042,2043,0.00000000e+00
2044,2045,0.00000000e+00
2046,2047,0.00000000e+00
2048,2049,0.00000000e+00
2050,2051,0.00000000e+00
2052,2053,0.00000000e+00
2054,2055,0.00000000e+00
2056,2057,0.00000000e+00
2058,2059,0.00000000e+00
2060,2061,0.00000000e+00
2062,2063,0.00000000e+00
2064,2065,0.00000000e+00
2066,2067,0.00000000e+00
2068,2069,0.00000000e+00
2070,2071,0.00000000e+00
2072,2073,0.00000000e+00
2074,2075,0.00000000e+00
2076,2077,0.00000000e+00
2078,2079,0.00000000e+00
2080,2081,0.00000000e+00
2082,2083,0.00000000e+00
2084,2085,0.00000000e+00
2086,2087,0.00000000e+00
2088,2089,0.00000000e+00
2090,2091,0.00000000e+00
2092,2093,0.00000000e+00
2094,2095,0.00000000e+00
2096,2097,0.00000000e+00
2098,2099,0.00000000e+00
2100,2101,0.00000000e+00
2102,2103,0.00000000e+00
2104,2105,0.00000000e+00
2106,2107,0.00000000e+00
2108,2109,0.00000000e+00
2110,2111,0.00000000e+00
2112,2113,0.00000000e+00
2114,2115,0.00000000e+00
2116,2117,0.00000000e+00
2118,2119,0.00000000e+00
2120,2121,0.00000000e+00
2122,2123,0.00000000e+00
2124,2125,0.00000000e+00
2126,2127,0.00000000e+00
2128,2129,0.00000000e+00
2130,2131,0.00000000e+00
2132,2133,0.00000000e+00
2134,2135,0.00000000e+00
2136,2137,0.00000000e+00
2138,2139,0.00000000e+00
2140,2141,0.00000000e+00
2142,2143,0.00000000e+00
2144,2145,0.00000000e+00
2146,2147,0.00000000e+00
2148,2149,0.00000000e+00
2150,2151,0.00000000e+00
2152,2153,0.00000000e+00
2154,2155,0.00000000e+00
2156,2157,0.00000000e+00
2158,2159,0.00000000e+00
2160,2161,0.00000000e+00
2162,2163,0.00000000e+00
2164,2165,0.00000000e+00
2166,2167,0.00000000e+00
2168,2169,0.00000000e+00
2170,2171,0.00000000e+00
2172,2173,0.00000000e+00
2174,2175,0.00000000e+00
2176,2177,0.00000000e+00
2178,2179,0.00000000e+00
2180,2181,0.00000000e+00
2182,2183,0.00000000e+00
2184,2185,0.00000000e+00
2186,2187,0.00000000e+00
2188,2189,0.00000000e+00
2190,2191,0.00000000e+00
2192,2193,0.00000000e+00
2194,2195,0.00000000e+00
2196,2197,0.00000000e+00
2198,2199,0.00000000e+00


==> data/model_sw_beta_4_13397_83_66.csv <==
w_init_val,w_end_val,prob
0,1,0.00000000e+00
2,3,0.00000000e+00
4,5,0.00000000e+00
6,7,0.00000000e+00
8,9,0.00000000e+00
10,11,0.00000000e+00
12,13,0.00000000e+00
14,15,0.00000000e+00
16,17,0.00000000e+00
18,19,0.00000000e+00
20,21,0.00000000e+00
22,23,0.00000000e+00
24,25,0.00000000e+00
26,27,0.00000000e+00
28,29,0.00000000e+00
30,31,0.00000000e+00
32,33,0.00000000e+00
34,35,0.00000000e+00
36,37,0.00000000e+00
38,39,0.00000000e+00
40,41,0.00000000e+00
42,43,0.00000000e+00
44,45,0.00000000e+00
46,47,0.00000000e+00
48,49,0.00000000e+00
50,51,0.00000000e+00
52,53,0.00000000e+00
54,55,0.00000000e+00
56,57,0.00000000e+00
58,59,0.00000000e+00
60,61,0.00000000e+00
62,63,0.00000000e+00
64,65,0.00000000e+00
66,67,0.00000000e+00
68,69,0.00000000e+00
70,71,0.00000000e+00
72,73,0.00000000e+00
74,75,0.00000000e+00
76,77,0.00000000e+00
78,79,0.00000000e+00
80,81,0.00000000e+00
82,83,0.00000000e+00
84,85,0.00000000e+00
86,87,0.00000000e+00
88,89,0.00000000e+00
90,91,0.00000000e+00
92,93,0.00000000e+00
94,95,0.00000000e+00
96,97,0.00000000e+00
98,99,0.00000000e+00
100,101,0.00000000e+00
102,103,0.00000000e+00
104,105,0.00000000e+00
106,107,0.00000000e+00
108,109,0.00000000e+00
110,111,0.00000000e+00
112,113,0.00000000e+00
114,115,0.00000000e+00
116,117,0.00000000e+00
118,119,0.00000000e+00
120,121,0.00000000e+00
122,123,0.00000000e+00
124,125,0.00000000e+00
126,127,0.00000000e+00
128,129,0.00000000e+00
130,131,0.00000000e+00
132,133,0.00000000e+00
134,135,0.00000000e+00
136,137,0.00000000e+00
138,139,0.00000000e+00
140,141,0.00000000e+00
142,143,0.00000000e+00
144,145,0.00000000e+00
146,147,0.00000000e+00
148,149,0.00000000e+00
150,151,0.00000000e+00
152,153,0.00000000e+00
154,155,0.00000000e+00
156,157,0.00000000e+00
158,159,0.00000000e+00
160,161,0.00000000e+00
162,163,0.00000000e+00
164,165,0.00000000e+00
166,167,0.00000000e+00
168,169,0.00000000e+00
170,171,0.00000000e+00
172,173,0.00000000e+00
174,175,0.00000000e+00
176,177,0.00000000e+00
178,179,0.00000000e+00
180,181,0.00000000e+00
182,183,0.00000000e+00
184,185,0.00000000e+00
186,187,0.00000000e+00
188,189,0.00000000e+00
190,191,0.00000000e+00
192,193,0.00000000e+00
194,195,0.00000000e+00
196,197,0.00000000e+00
198,199,0.00000000e+00
200,201,0.00000000e+00
202,203,0.00000000e+00
204,205,0.00000000e+00
206,207,0.00000000e+00
208,209,0.00000000e+00
210,211,0.00000000e+00
212,213,0.00000000e+00
214,215,0.00000000e+00
216,217,0.00000000e+00
218,219,0.00000000e+00
220,221,0.00000000e+00
222,223,0.00000000e+00
224,225,0.00000000e+00
226,227,0.00000000e+00
228,229,0.00000000e+00
230,231,0.00000000e+00
232,233,0.00000000e+00
234,235,0.00000000e+00
236,237,0.00000000e+00
238,239,0.00000000e+00
240,241,0.00000000e+00
242,243,0.00000000e+00
244,245,0.00000000e+00
246,247,0.00000000e+00
248,249,0.00000000e+00
250,251,0.00000000e+00
252,253,0.00000000e+00
254,255,0.00000000e+00
256,257,0.00000000e+00
258,259,0.00000000e+00
260,261,0.00000000e+00
262,263,0.00000000e+00
264,265,0.00000000e+00
266,267,0.00000000e+00
268,269,0.00000000e+00
270,271,0.00000000e+00
272,273,0.00000000e+00
274,275,0.00000000e+00
276,277,0.00000000e+00
278,279,0.00000000e+00
280,281,0.00000000e+00
282,283,0.00000000e+00
284,285,0.00000000e+00
286,287,0.00000000e+00
288,289,0.00000000e+00
290,291,0.00000000e+00
292,293,0.00000000e+00
294,295,0.00000000e+00
296,297,0.00000000e+00
298,299,0.00000000e+00
300,301,0.00000000e+00
302,303,0.00000000e+00
304,305,0.00000000e+00
306,307,0.00000000e+00
308,309,0.00000000e+00
310,311,0.00000000e+00
312,313,0.00000000e+00
314,315,0.00000000e+00
316,317,0.00000000e+00
318,319,0.00000000e+00
320,321,0.00000000e+00
322,323,0.00000000e+00
324,325,0.00000000e+00
326,327,0.00000000e+00
328,329,0.00000000e+00
330,331,0.00000000e+00
332,333,0.00000000e+00
334,335,0.00000000e+00
336,337,0.00000000e+00
338,339,0.00000000e+00
340,341,0.00000000e+00
342,343,0.00000000e+00
344,345,0.00000000e+00
346,347,0.00000000e+00
348,349,0.00000000e+00
350,351,0.00000000e+00
352,353,0.00000000e+00
354,355,0.00000000e+00
356,357,0.00000000e+00
358,359,0.00000000e+00
360,361,0.00000000e+00
362,363,0.00000000e+00
364,365,0.00000000e+00
366,367,0.00000000e+00
368,369,0.00000000e+00
370,371,0.00000000e+00
372,373,0.00000000e+00
374,375,0.00000000e+00
376,377,0.00000000e+00
378,379,0.00000000e+00
380,381,0.00000000e+00
382,383,0.00000000e+00
384,385,0.00000000e+00
386,387,0.00000000e+00
388,389,0.00000000e+00
390,391,0.00000000e+00
392,393,0.00000000e+00
394,395,0.00000000e+00
396,397,0.00000000e+00
398,399,0.00000000e+00
400,401,0.00000000e+00
402,403,0.00000000e+00
404,405,0.00000000e+00
406,407,0.00000000e+00
408,409,0.00000000e+00
410,411,0.00000000e+00
412,413,0.00000000e+00
414,415,0.00000000e+00
416,417,0.00000000e+00
418,419,0.00000000e+00
420,421,0.00000000e+00
422,423,0.00000000e+00
424,425,0.00000000e+00
426,427,0.00000000e+00
428,429,0.00000000e+00
430,431,0.00000000e+00
432,433,0.00000000e+00
434,435,0.00000000e+00
436,437,0.00000000e+00
438,439,0.00000000e+00
440,441,0.00000000e+00
442,443,0.00000000e+00
444,445,0.00000000e+00
446,447,0.00000000e+00
448,449,0.00000000e+00
450,451,0.00000000e+00
452,453,0.00000000e+00
454,455,0.00000000e+00
456,457,0.00000000e+00
458,459,0.00000000e+00
460,461,0.00000000e+00
462,463,0.00000000e+00
464,465,0.00000000e+00
466,467,0.00000000e+00
468,469,0.00000000e+00
470,471,0.00000000e+00
472,473,0.00000000e+00
474,475,0.00000000e+00
476,477,0.00000000e+00
478,479,0.00000000e+00
480,481,0.00000000e+00
482,483,0.00000000e+00
484,485,0.00000000e+00
486,487,0.00000000e+00
488,489,0.00000000e+00
490,491,0.00000000e+00
492,493,0.00000000e+00
494,495,0.00000000e+00
496,497,0.00000000e+00
498,499,0.00000000e+00
500,501,0.00000000e+00
502,503,0.00000000e+00
504,505,0.00000000e+00
506,507,0.00000000e+00
508,509,0.00000000e+00
510,511,0.00000000e+00
512,513,0.00000000e+00
514,515,0.00000000e+00
516,517,0.00000000e+00
518,519,0.00000000e+00
520,521,0.00000000e+00
522,523,0.00000000e+00
524,525,0.00000000e+00
526,527,0.00000000e+00
528,529,0.00000000e+00
530,531,0.00000000e+00
532,533,0.00000000e+00
534,535,0.00000000e+00
536,537,0.00000000e+00
538,539,0.00000000e+00
540,541,0.00000000e+00
542,543,0.00000000e+00
544,545,0.00000000e+00
546,547,0.00000000e+00
548,549,0.00000000e+00
550,551,0.00000000e+00
552,553,0.00000000e+00
554,555,0.00000000e+00
556,557,0.00000000e+00
558,559,0.00000000e+00
560,561,0.00000000e+00
562,563,0.00000000e+00
564,565,0.00000000e+00
566,567,0.00000000e+00
568,569,0.00000000e+00
570,571,0.00000000e+00
572,573,0.00000000e+00
574,575,0.00000000e+00
576,577,0.00000000e+00
578,579,0.00000000e+00
580,581,0.00000000e+00
582,583,0.00000000e+00
584,585,0.00000000e+00
586,587,0.00000000e+00
588,589,0.00000000e+00
590,591,0.00000000e+00
592,593,0.00000000e+00
594,595,0.00000000e+00
596,597,0.00000000e+00
598,599,0.00000000e+00
600,601,0.00000000e+00
602,603,0.00000000e+00
604,605,0.00000000e+00
606,607,0.00000000e+00
608,609,0.00000000e+00
610,611,0.00000000e+00
612,613,0.00000000e+00
614,615,0.00000000e+00
616,617,0.00000000e+00
618,619,0.00000000e+00
620,621,0.00000000e+00
622,623,0.00000000e+00
624,625,0.00000000e+00
626,627,0.00000000e+00
628,629,0.00000000e+00
630,631,0.00000000e+00
632,633,0.00000000e+00
634,635,0.00000000e+00
636,637,0.00000000e+00
638,639,0.00000000e+00
640,641,0.00000000e+00
642,643,0.00000000e+00
644,645,0.00000000e+00
646,647,0.00000000e+00
648,649,0.00000000e+00
650,651,0.00000000e+00
652,653,0.00000000e+00
654,655,0.00000000e+00
656,657,0.00000000e+00
658,659,0.00000000e+00
660,661,0.00000000e+00
662,663,0.00000000e+00
664,665,0.00000000e+00
666,667,0.00000000e+00
668,669,0.00000000e+00
670,671,0.00000000e+00
672,673,0.00000000e+00
674,675,0.00000000e+00
676,677,0.00000000e+00
678,679,0.00000000e+00
680,681,0.00000000e+00
682,683,0.00000000e+00
684,685,0.00000000e+00
686,687,0.00000000e+00
688,689,0.00000000e+00
690,691,0.00000000e+00
692,693,0.00000000e+00
694,695,0.00000000e+00
696,697,0.00000000e+00
698,699,0.00000000e+00
700,701,0.00000000e+00
702,703,0.00000000e+00
704,705,0.00000000e+00
706,707,0.00000000e+00
708,709,0.00000000e+00
710,711,0.00000000e+00
712,713,0.00000000e+00
714,715,0.00000000e+00
716,717,0.00000000e+00
718,719,0.00000000e+00
720,721,0.00000000e+00
722,723,0.00000000e+00
724,725,0.00000000e+00
726,727,0.00000000e+00
728,729,0.00000000e+00
730,731,0.00000000e+00
732,733,0.00000000e+00
734,735,0.00000000e+00
736,737,0.00000000e+00
738,739,0.00000000e+00
740,741,0.00000000e+00
742,743,0.00000000e+00
744,745,0.00000000e+00
746,747,0.00000000e+00
748,749,0.00000000e+00
750,751,0.00000000e+00
752,753,0.00000000e+00
754,755,0.00000000e+00
756,757,0.00000000e+00
758,759,0.00000000e+00
760,761,0.00000000e+00
762,763,0.00000000e+00
764,765,0.00000000e+00
766,767,0.00000000e+00
768,769,0.00000000e+00
770,771,0.00000000e+00
772,773,0.00000000e+00
774,775,0.00000000e+00
776,777,0.00000000e+00
778,779,0.00000000e+00
780,781,0.00000000e+00
782,783,0.00000000e+00
784,785,0.00000000e+00
786,787,0.00000000e+00
788,789,0.00000000e+00
790,791,0.00000000e+00
792,793,0.00000000e+00
794,795,0.00000000e+00
796,797,0.00000000e+00
798,799,0.00000000e+00
800,801,0.00000000e+00
802,803,0.00000000e+00
804,805,0.00000000e+00
806,807,0.00000000e+00
808,809,0.00000000e+00
810,811,0.00000000e+00
812,813,0.00000000e+00
814,815,0.00000000e+00
816,817,0.00000000e+00
818,819,0.00000000e+00
820,821,0.00000000e+00
822,823,0.00000000e+00
824,825,0.00000000e+00
826,827,0.00000000e+00
828,829,0.00000000e+00
830,831,0.00000000e+00
832,833,0.00000000e+00
834,835,0.00000000e+00
836,837,0.00000000e+00
838,839,0.00000000e+00
840,841,0.00000000e+00
842,843,0.00000000e+00
844,845,0.00000000e+00
846,847,0.00000000e+00
848,849,0.00000000e+00
850,851,0.00000000e+00
852,853,0.00000000e+00
854,855,0.00000000e+00
856,857,0.00000000e+00
858,859,0.00000000e+00
860,861,0.00000000e+00
862,863,0.00000000e+00
864,865,0.00000000e+00
866,867,0.00000000e+00
868,869,0.00000000e+00
870,871,0.00000000e+00
872,873,0.00000000e+00
874,875,0.00000000e+00
876,877,0.00000000e+00
878,879,0.00000000e+00
880,881,0.00000000e+00
882,883,0.00000000e+00
884,885,0.00000000e+00
886,887,0.00000000e+00
888,889,0.00000000e+00
890,891,0.00000000e+00
892,893,0.00000000e+00
894,895,0.00000000e+00
896,897,0.00000000e+00
898,899,0.00000000e+00
900,901,0.00000000e+00
902,903,0.00000000e+00
904,905,0.00000000e+00
906,907,0.00000000e+00
908,909,0.00000000e+00
910,911,0.00000000e+00
912,913,0.00000000e+00
914,915,0.00000000e+00
916,917,0.00000000e+00
918,919,0.00000000e+00
920,921,0.00000000e+00
922,923,0.00000000e+00
924,925,0.00000000e+00
926,927,0.00000000e+00
928,929,0.00000000e+00
930,931,0.00000000e+00
932,933,0.00000000e+00
934,935,0.00000000e+00
936,937,0.00000000e+00
938,939,0.00000000e+00
940,941,0.00000000e+00
942,943,0.00000000e+00
944,945,0.00000000e+00
946,947,0.00000000e+00
948,949,0.00000000e+00
950,951,0.00000000e+00
952,953,0.00000000e+00
954,955,0.00000000e+00
956,957,0.00000000e+00
958,959,0.00000000e+00
960,961,0.00000000e+00
962,963,0.00000000e+00
964,965,0.00000000e+00
966,967,0.00000000e+00
968,969,0.00000000e+00
970,971,0.00000000e+00
972,973,0.00000000e+00
974,975,0.00000000e+00
976,977,0.00000000e+00
978,979,0.00000000e+00
980,981,0.00000000e+00
982,983,0.00000000e+00
984,985,0.00000000e+00
986,987,0.00000000e+00
988,989,0.00000000e+00
990,991,0.00000000e+00
992,993,0.00000000e+00
994,995,0.00000000e+00
996,997,0.00000000e+00
998,999,0.00000000e+00
1000,1001,0.00000000e+00
1002,1003,0.00000000e+00
1004,1005,0.00000000e+00
1006,1007,0.00000000e+00
1008,1009,0.00000000e+00
1010,1011,0.00000000e+00
1012,1013,0.00000000e+00
1014,1015,0.00000000e+00
1016,1017,0.00000000e+00
1018,1019,0.00000000e+00
1020,1021,0.00000000e+00
1022,1023,0.00000000e+00
1024,1025,0.00000000e+00
1026,1027,0.00000000e+00
1028,1029,0.00000000e+00
1030,1031,0.00000000e+00
1032,1033,0.00000000e+00
1034,1035,0.00000000e+00
1036,1037,0.00000000e+00
1038,1039,0.00000000e+00
1040,1041,0.00000000e+00
1042,1043,0.00000000e+00
1044,1045,0.00000000e+00
1046,1047,0.00000000e+00
1048,1049,0.00000000e+00
1050,1051,0.00000000e+00
1052,1053,0.00000000e+00
1054,1055,0.00000000e+00
1056,1057,0.00000000e+00
1058,1059,0.00000000e+00
1060,1061,0.00000000e+00
1062,1063,0.00000000e+00
1064,1065,0.00000000e+00
1066,1067,0.00000000e+00
1068,1069,0.00000000e+00
1070,1071,0.00000000e+00
1072,1073,0.00000000e+00
1074,1075,0.00000000e+00
1076,1077,0.00000000e+00
1078,1079,0.00000000e+00
1080,1081,0.00000000e+00
1082,1083,0.00000000e+00
1084,1085,0.00000000e+00
1086,1087,0.00000000e+00
1088,1089,0.00000000e+00
1090,1091,0.00000000e+00
1092,1093,0.00000000e+00
1094,1095,0.00000000e+00
1096,1097,0.00000000e+00
1098,1099,0.00000000e+00
1100,1101,0.00000000e+00
1102,1103,0.00000000e+00
1104,1105,0.00000000e+00
1106,1107,0.00000000e+00
1108,1109,0.00000000e+00
1110,1111,0.00000000e+00
1112,1113,0.00000000e+00
1114,1115,0.00000000e+00
1116,1117,0.00000000e+00
1118,1119,0.00000000e+00
1120,1121,0.00000000e+00
1122,1123,0.00000000e+00
1124,1125,0.00000000e+00
1126,1127,0.00000000e+00
1128,1129,0.00000000e+00
1130,1131,0.00000000e+00
1132,1133,0.00000000e+00
1134,1135,0.00000000e+00
1136,1137,0.00000000e+00
1138,1139,0.00000000e+00
1140,1141,0.00000000e+00
1142,1143,0.00000000e+00
1144,1145,0.00000000e+00
1146,1147,0.00000000e+00
1148,1149,0.00000000e+00
1150,1151,0.00000000e+00
1152,1153,0.00000000e+00
1154,1155,0.00000000e+00
1156,1157,0.00000000e+00
1158,1159,0.00000000e+00
1160,1161,0.00000000e+00
1162,1163,0.00000000e+00
1164,1165,0.00000000e+00
1166,1167,0.00000000e+00
1168,1169,0.00000000e+00
1170,1171,0.00000000e+00
1172,1173,0.00000000e+00
1174,1175,0.00000000e+00
1176,1177,0.00000000e+00
1178,1179,0.00000000e+00
1180,1181,0.00000000e+00
1182,1183,0.00000000e+00
1184,1185,0.00000000e+00
1186,1187,0.00000000e+00
1188,1189,0.00000000e+00
1190,1191,0.00000000e+00
1192,1193,0.00000000e+00
1194,1195,0.00000000e+00
1196,1197,0.00000000e+00
1198,1199,0.00000000e+00
1200,1201,0.00000000e+00
1202,1203,0.00000000e+00
1204,1205,0.00000000e+00
1206,1207,0.00000000e+00
1208,1209,0.00000000e+00
1210,1211,0.00000000e+00
1212,1213,0.00000000e+00
1214,1215,0.00000000e+00
1216,1217,0.00000000e+00
1218,1219,0.00000000e+00
1220,1221,0.00000000e+00
1222,1223,0.00000000e+00
1224,1225,0.00000000e+00
1226,1227,0.00000000e+00
1228,1229,0.00000000e+00
1230,1231,0.00000000e+00
1232,1233,0.00000000e+00
1234,1235,0.00000000e+00
1236,1237,0.00000000e+00
1238,1239,0.00000000e+00
1240,1241,0.00000000e+00
1242,1243,0.00000000e+00
1244,1245,0.00000000e+00
1246,1247,0.00000000e+00
1248,1249,0.00000000e+00
1250,1251,0.00000000e+00
1252,1253,0.00000000e+00
1254,1255,0.00000000e+00
1256,1257,0.00000000e+00
1258,1259,0.00000000e+00
1260,1261,0.00000000e+00
1262,1263,0.00000000e+00
1264,1265,0.00000000e+00
1266,1267,0.00000000e+00
1268,1269,0.00000000e+00
1270,1271,0.00000000e+00
1272,1273,0.00000000e+00
1274,1275,0.00000000e+00
1276,1277,0.00000000e+00
1278,1279,0.00000000e+00
1280,1281,0.00000000e+00
1282,1283,0.00000000e+00
1284,1285,0.00000000e+00
1286,1287,0.00000000e+00
1288,1289,0.00000000e+00
1290,1291,0.00000000e+00
1292,1293,0.00000000e+00
1294,1295,0.00000000e+00
1296,1297,0.00000000e+00
1298,1299,0.00000000e+00
1300,1301,0.00000000e+00
1302,1303,0.00000000e+00
1304,1305,0.00000000e+00
1306,1307,0.00000000e+00
1308,1309,0.00000000e+00
1310,1311,0.00000000e+00
1312,1313,0.00000000e+00
1314,1315,0.00000000e+00
1316,1317,0.00000000e+00
1318,1319,0.00000000e+00
1320,1321,0.00000000e+00
1322,1323,0.00000000e+00
1324,1325,0.00000000e+00
1326,1327,0.00000000e+00
1328,1329,0.00000000e+00
1330,1331,0.00000000e+00
1332,1333,0.00000000e+00
1334,1335,0.00000000e+00
1336,1337,0.00000000e+00
1338,1339,0.00000000e+00
1340,1341,0.00000000e+00
1342,1343,0.00000000e+00
1344,1345,0.00000000e+00
1346,1347,0.00000000e+00
1348,1349,0.00000000e+00
1350,1351,0.00000000e+00
1352,1353,0.00000000e+00
1354,1355,0.00000000e+00
1356,1357,0.00000000e+00
1358,1359,0.00000000e+00
1360,1361,0.00000000e+00
1362,1363,0.00000000e+00
1364,1365,0.00000000e+00
1366,1367,0.00000000e+00
1368,1369,0.00000000e+00
1370,1371,0.00000000e+00
1372,1373,0.00000000e+00
1374,1375,0.00000000e+00
1376,1377,0.00000000e+00
1378,1379,0.00000000e+00
1380,1381,0.00000000e+00
1382,1383,0.00000000e+00
1384,1385,0.00000000e+00
1386,1387,0.00000000e+00
1388,1389,0.00000000e+00
1390,1391,0.00000000e+00
1392,1393,0.00000000e+00
1394,1395,0.00000000e+00
1396,1397,0.00000000e+00
1398,1399,0.00000000e+00
1400,1401,0.00000000e+00
1402,1403,0.00000000e+00
1404,1405,0.00000000e+00
1406,1407,0.00000000e+00
1408,1409,0.00000000e+00
1410,1411,0.00000000e+00
1412,1413,0.00000000e+00
1414,1415,0.00000000e+00
1416,1417,0.00000000e+00
1418,1419,0.00000000e+00
1420,1421,0.00000000e+00
1422,1423,0.00000000e+00
1424,1425,0.00000000e+00
1426,1427,0.00000000e+00
1428,1429,0.00000000e+00
1430,1431,0.00000000e+00
1432,1433,0.00000000e+00
1434,1435,0.00000000e+00
1436,1437,0.00000000e+00
1438,1439,0.00000000e+00
1440,1441,0.00000000e+00
1442,1443,0.00000000e+00
1444,1445,0.00000000e+00
1446,1447,0.00000000e+00
1448,1449,0.00000000e+00
1450,1451,0.00000000e+00
1452,1453,0.00000000e+00
1454,1455,0.00000000e+00
1456,1457,0.00000000e+00
1458,1459,0.00000000e+00
1460,1461,0.00000000e+00
1462,1463,0.00000000e+00
1464,1465,0.00000000e+00
1466,1467,0.00000000e+00
1468,1469,0.00000000e+00
1470,1471,0.00000000e+00
1472,1473,0.00000000e+00
1474,1475,0.00000000e+00
1476,1477,0.00000000e+00
1478,1479,0.00000000e+00
1480,1481,0.00000000e+00
1482,1483,0.00000000e+00
1484,1485,0.00000000e+00
1486,1487,0.00000000e+00
1488,1489,0.00000000e+00
1490,1491,0.00000000e+00
1492,1493,0.00000000e+00
1494,1495,0.00000000e+00
1496,1497,0.00000000e+00
1498,1499,0.00000000e+00
1500,1501,0.00000000e+00
1502,1503,0.00000000e+00
1504,1505,0.00000000e+00
1506,1507,0.00000000e+00
1508,1509,0.00000000e+00
1510,1511,0.00000000e+00
1512,1513,0.00000000e+00
1514,1515,0.00000000e+00
1516,1517,0.00000000e+00
1518,1519,0.00000000e+00
1520,1521,0.00000000e+00
1522,1523,0.00000000e+00
1524,1525,0.00000000e+00
1526,1527,0.00000000e+00
1528,1529,0.00000000e+00
1530,1531,0.00000000e+00
1532,1533,0.00000000e+00
1534,1535,0.00000000e+00
1536,1537,0.00000000e+00
1538,1539,0.00000000e+00
1540,1541,0.00000000e+00
1542,1543,0.00000000e+00
1544,1545,0.00000000e+00
1546,1547,0.00000000e+00
1548,1549,0.00000000e+00
1550,1551,0.00000000e+00
1552,1553,0.00000000e+00
1554,1555,0.00000000e+00
1556,1557,0.00000000e+00
1558,1559,0.00000000e+00
1560,1561,0.00000000e+00
1562,1563,0.00000000e+00
1564,1565,0.00000000e+00
1566,1567,0.00000000e+00
1568,1569,0.00000000e+00
1570,1571,0.00000000e+00
1572,1573,0.00000000e+00
1574,1575,0.00000000e+00
1576,1577,0.00000000e+00
1578,1579,0.00000000e+00
1580,1581,0.00000000e+00
1582,1583,0.00000000e+00
1584,1585,0.00000000e+00
1586,1587,0.00000000e+00
1588,1589,0.00000000e+00
1590,1591,0.00000000e+00
1592,1593,0.00000000e+00
1594,1595,0.00000000e+00
1596,1597,0.00000000e+00
1598,1599,0.00000000e+00
1600,1601,0.00000000e+00
1602,1603,0.00000000e+00
1604,1605,0.00000000e+00
1606,1607,0.00000000e+00
1608,1609,0.00000000e+00
1610,1611,0.00000000e+00
1612,1613,0.00000000e+00
1614,1615,0.00000000e+00
1616,1617,0.00000000e+00
1618,1619,0.00000000e+00
1620,1621,0.00000000e+00
1622,1623,0.00000000e+00
1624,1625,0.00000000e+00
1626,1627,0.00000000e+00
1628,1629,0.00000000e+00
1630,1631,0.00000000e+00
1632,1633,0.00000000e+00
1634,1635,0.00000000e+00
1636,1637,0.00000000e+00
1638,1639,0.00000000e+00
1640,1641,0.00000000e+00
1642,1643,0.00000000e+00
1644,1645,0.00000000e+00
1646,1647,0.00000000e+00
1648,1649,0.00000000e+00
1650,1651,0.00000000e+00
1652,1653,0.00000000e+00
1654,1655,0.00000000e+00
1656,1657,0.00000000e+00
1658,1659,0.00000000e+00
1660,1661,0.00000000e+00
1662,1663,0.00000000e+00
1664,1665,0.00000000e+00
1666,1667,0.00000000e+00
1668,1669,0.00000000e+00
1670,1671,0.00000000e+00
1672,1673,0.00000000e+00
1674,1675,0.00000000e+00
1676,1677,0.00000000e+00
1678,1679,0.00000000e+00
1680,1681,0.00000000e+00
1682,1683,0.00000000e+00
1684,1685,0.00000000e+00
1686,1687,0.00000000e+00
1688,1689,0.00000000e+00
1690,1691,0.00000000e+00
1692,1693,0.00000000e+00
1694,1695,0.00000000e+00
1696,1697,0.00000000e+00
1698,1699,0.00000000e+00
1700,1701,0.00000000e+00
1702,1703,0.00000000e+00
1704,1705,0.00000000e+00
1706,1707,0.00000000e+00
1708,1709,0.00000000e+00
1710,1711,0.00000000e+00
1712,1713,0.00000000e+00
1714,1715,0.00000000e+00
1716,1717,0.00000000e+00
1718,1719,0.00000000e+00
1720,1721,0.00000000e+00
1722,1723,0.00000000e+00
1724,1725,0.00000000e+00
1726,1727,0.00000000e+00
1728,1729,0.00000000e+00
1730,1731,0.00000000e+00
1732,1733,0.00000000e+00
1734,1735,0.00000000e+00
1736,1737,0.00000000e+00
1738,1739,0.00000000e+00
1740,1741,0.00000000e+00
1742,1743,0.00000000e+00
1744,1745,0.00000000e+00
1746,1747,0.00000000e+00
1748,1749,0.00000000e+00
1750,1751,0.00000000e+00
1752,1753,0.00000000e+00
1754,1755,0.00000000e+00
1756,1757,0.00000000e+00
1758,1759,0.00000000e+00
1760,1761,0.00000000e+00
1762,1763,0.00000000e+00
1764,1765,0.00000000e+00
1766,1767,0.00000000e+00
1768,1769,0.00000000e+00
1770,1771,0.00000000e+00
1772,1773,0.00000000e+00
1774,1775,0.00000000e+00
1776,1777,0.00000000e+00
1778,1779,0.00000000e+00
1780,1781,0.00000000e+00
1782,1783,0.00000000e+00
1784,1785,0.00000000e+00
1786,1787,0.00000000e+00
1788,1789,0.00000000e+00
1790,1791,0.00000000e+00
1792,1793,0.00000000e+00
1794,1795,0.00000000e+00
1796,1797,0.00000000e+00
1798,1799,0.00000000e+00
1800,1801,0.00000000e+00
1802,1803,0.00000000e+00
1804,1805,0.00000000e+00
1806,1807,0.00000000e+00
1808,1809,0.00000000e+00
1810,1811,0.00000000e+00
1812,1813,0.00000000e+00
1814,1815,0.00000000e+00
1816,1817,0.00000000e+00
1818,1819,0.00000000e+00
1820,1821,0.00000000e+00
1822,1823,0.00000000e+00
1824,1825,0.00000000e+00
1826,1827,0.00000000e+00
1828,1829,0.00000000e+00
1830,1831,0.00000000e+00
1832,1833,0.00000000e+00
1834,1835,0.00000000e+00
1836,1837,0.00000000e+00
1838,1839,0.00000000e+00
1840,1841,0.00000000e+00
1842,1843,0.00000000e+00
1844,1845,0.00000000e+00
1846,1847,0.00000000e+00
1848,1849,0.00000000e+00
1850,1851,0.00000000e+00
1852,1853,0.00000000e+00
1854,1855,0.00000000e+00
1856,1857,0.00000000e+00
1858,1859,0.00000000e+00
1860,1861,0.00000000e+00
1862,1863,0.00000000e+00
1864,1865,0.00000000e+00
1866,1867,0.00000000e+00
1868,1869,0.00000000e+00
1870,1871,0.00000000e+00
1872,1873,0.00000000e+00
1874,1875,0.00000000e+00
1876,1877,0.00000000e+00
1878,1879,0.00000000e+00
1880,1881,0.00000000e+00
1882,1883,0.00000000e+00
1884,1885,0.00000000e+00
1886,1887,0.00000000e+00
1888,1889,0.00000000e+00
1890,1891,0.00000000e+00
1892,1893,0.00000000e+00
1894,1895,0.00000000e+00
1896,1897,0.00000000e+00
1898,1899,0.00000000e+00
1900,1901,0.00000000e+00
1902,1903,0.00000000e+00
1904,1905,0.00000000e+00
1906,1907,0.00000000e+00
1908,1909,0.00000000e+00
1910,1911,0.00000000e+00
1912,1913,0.00000000e+00
1914,1915,0.00000000e+00
1916,1917,0.00000000e+00
1918,1919,0.00000000e+00
1920,1921,0.00000000e+00
1922,1923,0.00000000e+00
1924,1925,0.00000000e+00
1926,1927,0.00000000e+00
1928,1929,0.00000000e+00
1930,1931,0.00000000e+00
1932,1933,0.00000000e+00
1934,1935,0.00000000e+00
1936,1937,0.00000000e+00
1938,1939,0.00000000e+00
1940,1941,0.00000000e+00
1942,1943,0.00000000e+00
1944,1945,0.00000000e+00
1946,1947,0.00000000e+00
1948,1949,0.00000000e+00
1950,1951,0.00000000e+00
1952,1953,0.00000000e+00
1954,1955,0.00000000e+00
1956,1957,0.00000000e+00
1958,1959,0.00000000e+00
1960,1961,0.00000000e+00
1962,1963,0.00000000e+00
1964,1965,0.00000000e+00
1966,1967,0.00000000e+00
1968,1969,0.00000000e+00
1970,1971,0.00000000e+00
1972,1973,0.00000000e+00
1974,1975,0.00000000e+00
1976,1977,0.00000000e+00
1978,1979,0.00000000e+00
1980,1981,0.00000000e+00
1982,1983,0.00000000e+00
1984,1985,0.00000000e+00
1986,1987,0.00000000e+00
1988,1989,0.00000000e+00
1990,1991,0.00000000e+00
1992,1993,0.00000000e+00
1994,1995,0.00000000e+00
1996,1997,0.00000000e+00
1998,1999,0.00000000e+00
2000,2001,0.00000000e+00
2002,2003,0.00000000e+00
2004,2005,0.00000000e+00
2006,2007,0.00000000e+00
2008,2009,0.00000000e+00
2010,2011,0.00000000e+00
2012,2013,0.00000000e+00
2014,2015,0.00000000e+00
2016,2017,0.00000000e+00
2018,2019,0.00000000e+00
2020,2021,0.00000000e+00
2022,2023,0.00000000e+00
2024,2025,0.00000000e+00
2026,2027,0.00000000e+00
2028,2029,0.00000000e+00
2030,2031,0.00000000e+00
2032,2033,0.00000000e+00
2034,2035,0.00000000e+00
2036,2037,0.00000000e+00
2038,2039,0.00000000e+00
2040,2041,0.00000000e+00
2042,2043,0.00000000e+00
2044,2045,0.00000000e+00
2046,2047,0.00000000e+00
2048,2049,0.00000000e+00
2050,2051,0.00000000e+00
2052,2053,0.00000000e+00
2054,2055,0.00000000e+00
2056,2057,0.00000000e+00
2058,2059,0.00000000e+00
2060,2061,0.00000000e+00
2062,2063,0.00000000e+00
2064,2065,0.00000000e+00
2066,2067,0.00000000e+00
2068,2069,0.00000000e+00
2070,2071,0.00000000e+00
2072,2073,0.00000000e+00
2074,2075,0.00000000e+00
2076,2077,0.00000000e+00
2078,2079,0.00000000e+00
2080,2081,0.00000000e+00
2082,2083,0.00000000e+00
2084,2085,0.00000000e+00
2086,2087,0.00000000e+00
2088,2089,0.00000000e+00
2090,2091,0.00000000e+00
2092,2093,0.00000000e+00
2094,2095,0.00000000e+00
2096,2097,0.00000000e+00
2098,2099,0.00000000e+00
2100,2101,0.00000000e+00
2102,2103,0.00000000e+00
2104,2105,0.00000000e+00
2106,2107,0.00000000e+00
2108,2109,0.00000000e+00
2110,2111,0.00000000e+00
2112,2113,0.00000000e+00
2114,2115,0.00000000e+00
2116,2117,0.00000000e+00
2118,2119,0.00000000e+00
2120,2121,0.00000000e+00
2122,2123,0.00000000e+00
2124,2125,0.00000000e+00
2126,2127,0.00000000e+00
2128,2129,0.00000000e+00
2130,2131,0.00000000e+00
2132,2133,0.00000000e+00
2134,2135,0.00000000e+00
2136,2137,0.00000000e+00
2138,2139,0.00000000e+00
2140,2141,0.00000000e+00
2142,2143,0.00000000e+00
2144,2145,0.00000000e+00
2146,2147,0.00000000e+00
2148,2149,0.00000000e+00
2150,2151,0.00000000e+00
2152,2153,0.00000000e+00
2154,2155,0.00000000e+00
2156,2157,0.00000000e+00
2158,2159,0.00000000e+00
2160,2161,0.00000000e+00
2162,2163,0.00000000e+00
2164,2165,0.00000000e+00
2166,2167,0.00000000e+00
2168,2169,0.00000000e+00
2170,2171,0.00000000e+00
2172,2173,0.00000000e+00
2174,2175,0.00000000e+00
2176,2177,0.00000000e+00
2178,2179,0.00000000e+00
2180,2181,0.00000000e+00
2182,2183,0.00000000e+00
2184,2185,0.00000000e+00
2186,2187,0.00000000e+00
2188,2189,0.00000000e+00
2190,2191,0.00000000e+00
2192,2193,0.00000000e+00
2194,2195,0.00000000e+00
2196,2197,0.00000000e+00
2198,2199,0.00000000e+00
2200,2201,0.00000000e+00
2202,2203,0.00000000e+00
2204,2205,0.00000000e+00
2206,2207,0.00000000e+00
2208,2209,0.00000000e+00
2210,2211,0.00000000e+00
2212,2213,0.00000000e+00
2214,2215,0.00000000e+00
2216,2217,0.00000000e+00
2218,2219,0.00000000e+00
2220,2221,0.00000000e+00
2222,2223,0.00000000e+00
2224,2225,0.00000000e+00
2226,2227,0.00000000e+00
2228,2229,0.00000000e+00
2230,2231,0.00000000e+00
2232,2233,0.00000000e+00
2234,2235,0.00000000e+00
2236,2237,0.00000000e+00
2238,2239,0.00000000e+00
2240,2241,0.00000000e+00
2242,2243,0.00000000e+00
2244,2245,0.00000000e+00
2246,2247,0.00000000e+00
2248,2249,0.00000000e+00
2250,2251,0.00000000e+00
2252,2253,0.00000000e+00
2254,2255,0.00000000e+00
2256,2257,0.00000000e+00
2258,2259,0.00000000e+00
2260,2261,0.00000000e+00
2262,2263,0.00000000e+00
2264,2265,0.00000000e+00
2266,2267,0.00000000e+00
2268,2269,0.00000000e+00
2270,2271,0.00000000e+00
2272,2273,0.00000000e+00
2274,2275,0.00000000e+00
2276,2277,0.00000000e+00
2278,2279,0.00000000e+00
2280,2281,0.00000000e+00
2282,2283,0.00000000e+00
2284,2285,0.00000000e+00
2286,2287,0.00000000e+00
2288,2289,0.00000000e+00
2290,2291,0.00000000e+00
2292,2293,0.00000000e+00
2294,2295,0.00000000e+00
2296,2297,0.00000000e+00
2298,2299,0.00000000e+00
2300,2301,0.00000000e+00
2302,2303,0.00000000e+00
2304,2305,0.00000000e+00
2306,2307,0.00000000e+00
2308,2309,0.00000000e+00
2310,2311,0.00000000e+00
2312,2313,0.00000000e+00
2314,2315,0.00000000e+00
2316,2317,0.00000000e+00
2318,2319,0.00000000e+00
2320,2321,0.00000000e+00
2322,2323,0.00000000e+00
2324,2325,0.00000000e+00
2326,2327,0.00000000e+00
2328,2329,0.00000000e+00
2330,2331,0.00000000e+00
2332,2333,0.00000000e+00
2334,2335,0.00000000e+00
2336,2337,0.00000000e+00
2338,2339,0.00000000e+00
2340,2341,0.00000000e+00
2342,2343,0.00000000e+00
2344,2345,0.00000000e+00
2346,2347,0.00000000e+00
2348,2349,0.00000000e+00
2350,2351,0.00000000e+00
2352,2353,0.00000000e+00
2354,2355,0.00000000e+00
2356,2357,0.00000000e+00
2358,2359,0.00000000e+00
2360,2361,0.00000000e+00
2362,2363,0.00000000e+00
2364,2365,0.00000000e+00
2366,2367,0.00000000e+00
2368,2369,0.00000000e+00
2370,2371,0.00000000e+00
2372,2373,0.00000000e+00
2374,2375,0.00000000e+00
2376,2377,0.00000000e+00
2378,2379,0.00000000e+00
2380,2381,0.00000000e+00
2382,2383,0.00000000e+00
2384,2385,0.00000000e+00
2386,2387,0.00000000e+00
2388,2389,0.00000000e+00
2390,2391,0.00000000e+00
2392,2393,0.00000000e+00
2394,2395,0.00000000e+00
2396,2397,0.00000000e+00
2398,2399,0.00000000e+00
2400,2401,0.00000000e+00
2402,2403,0.00000000e+00
2404,2405,0.00000000e+00
2406,2407,0.00000000e+00
2408,2409,0.00000000e+00
2410,2411,0.00000000e+00
2412,2413,0.00000000e+00
2414,2415,0.00000000e+00
2416,2417,0.00000000e+00
2418,2419,0.00000000e+00
2420,2421,0.00000000e+00
2422,2423,0.00000000e+00
2424,2425,0.00000000e+00
2426,2427,0.00000000e+00
2428,2429,0.00000000e+00
2430,2431,0.00000000e+00
2432,2433,0.00000000e+00
2434,2435,0.00000000e+00
2436,2437,0.00000000e+00
2438,2439,0.00000000e+00
2440,2441,0.00000000e+00
2442,2443,0.00000000e+00
2444,2445,0.00000000e+00
2446,2447,0.00000000e+00
2448,2449,0.00000000e+00
2450,2451,0.00000000e+00
2452,2453,0.00000000e+00
2454,2455,0.00000000e+00
2456,2457,0.00000000e+00
2458,2459,0.00000000e+00
2460,2461,0.00000000e+00
2462,2463,0.00000000e+00
2464,2465,0.00000000e+00
2466,2467,0.00000000e+00
2468,2469,0.00000000e+00
2470,2471,0.00000000e+00
2472,2473,0.00000000e+00
2474,2475,0.00000000e+00
2476,2477,0.00000000e+00
2478,2479,0.00000000e+00
2480,2481,0.00000000e+00
2482,2483,0.00000000e+00
2484,2485,0.00000000e+00
2486,2487,0.00000000e+00
2488,2489,0.00000000e+00
2490,2491,0.00000000e+00
2492,2493,0.00000000e+00
2494,2495,0.00000000e+00
2496,2497,0.00000000e+00
2498,2499,0.00000000e+00
2500,2501,0.00000000e+00
2502,2503,0.00000000e+00
2504,2505,0.00000000e+00
2506,2507,0.00000000e+00
2508,2509,0.00000000e+00
2510,2511,0.00000000e+00
2512,2513,0.00000000e+00
2514,2515,0.00000000e+00
2516,2517,0.00000000e+00
2518,2519,0.00000000e+00
2520,2521,0.00000000e+00
2522,2523,0.00000000e+00
2524,2525,0.00000000e+00
2526,2527,0.00000000e+00
2528,2529,0.00000000e+00
2530,2531,0.00000000e+00
2532,2533,0.00000000e+00
2534,2535,0.00000000e+00
2536,2537,0.00000000e+00
2538,2539,0.00000000e+00
2540,2541,0.00000000e+00
2542,2543,0.00000000e+00
2544,2545,0.00000000e+00
2546,2547,0.00000000e+00
2548,2549,0.00000000e+00
2550,2551,0.00000000e+00
2552,2553,0.00000000e+00
2554,2555,0.00000000e+00
2556,2557,0.00000000e+00
2558,2559,0.00000000e+00
2560,2561,0.00000000e+00
2562,2563,0.00000000e+00
2564,2565,0.00000000e+00
2566,2567,0.00000000e+00
2568,2569,0.00000000e+00
2570,2571,0.00000000e+00
2572,2573,0.00000000e+00
2574,2575,0.00000000e+00
2576,2577,0.00000000e+00
2578,2579,0.00000000e+00
2580,2581,0.00000000e+00
2582,2583,0.00000000e+00
2584,2585,0.00000000e+00
2586,2587,0.00000000e+00
2588,2589,0.00000000e+00
2590,2591,0.00000000e+00
2592,2593,0.00000000e+00
2594,2595,0.00000000e+00
2596,2597,0.00000000e+00
2598,2599,0.00000000e+00
2600,2601,0.00000000e+00
2602,2603,0.00000000e+00
2604,2605,0.00000000e+00
2606,2607,0.00000000e+00
2608,2609,0.00000000e+00
2610,2611,0.00000000e+00
2612,2613,0.00000000e+00
2614,2615,0.00000000e+00
2616,2617,0.00000000e+00
2618,2619,0.00000000e+00
2620,2621,0.00000000e+00
2622,2623,0.00000000e+00
2624,2625,0.00000000e+00
2626,2627,0.00000000e+00
2628,2629,0.00000000e+00
2630,2631,0.00000000e+00
2632,2633,0.00000000e+00
2634,2635,0.00000000e+00
2636,2637,0.00000000e+00
2638,2639,0.00000000e+00
2640,2641,0.00000000e+00
2642,2643,0.00000000e+00
2644,2645,0.00000000e+00
2646,2647,0.00000000e+00
2648,2649,0.00000000e+00
2650,2651,0.00000000e+00
2652,2653,0.00000000e+00
2654,2655,0.00000000e+00
2656,2657,0.00000000e+00
2658,2659,0.00000000e+00
2660,2661,0.00000000e+00
2662,2663,0.00000000e+00
2664,2665,0.00000000e+00
2666,2667,0.00000000e+00
2668,2669,0.00000000e+00
2670,2671,0.00000000e+00
2672,2673,0.00000000e+00
2674,2675,0.00000000e+00
2676,2677,0.00000000e+00
2678,2679,0.00000000e+00
2680,2681,0.00000000e+00
2682,2683,0.00000000e+00
2684,2685,0.00000000e+00
2686,2687,0.00000000e+00
2688,2689,0.00000000e+00
2690,2691,0.00000000e+00
2692,2693,0.00000000e+00
2694,2695,0.00000000e+00
2696,2697,0.00000000e+00
2698,2699,0.00000000e+00
2700,2701,0.00000000e+00
2702,2703,0.00000000e+00
2704,2705,0.00000000e+00
2706,2707,0.00000000e+00
2708,2709,0.00000000e+00
2710,2711,0.00000000e+00
2712,2713,0.00000000e+00
2714,2715,0.00000000e+00
2716,2717,0.00000000e+00
2718,2719,0.00000000e+00
2720,2721,0.00000000e+00
2722,2723,0.00000000e+00
2724,2725,0.00000000e+00
2726,2727,0.00000000e+00
2728,2729,0.00000000e+00
2730,2731,0.00000000e+00
2732,2733,0.00000000e+00
2734,2735,0.00000000e+00
2736,2737,0.00000000e+00
2738,2739,0.00000000e+00
2740,2741,0.00000000e+00
2742,2743,0.00000000e+00
2744,2745,0.00000000e+00
2746,2747,0.00000000e+00
2748,2749,0.00000000e+00
2750,2751,0.00000000e+00
2752,2753,0.00000000e+00
2754,2755,0.00000000e+00
2756,2757,0.00000000e+00
2758,2759,0.00000000e+00
2760,2761,0.00000000e+00
2762,2763,0.00000000e+00
2764,2765,0.00000000e+00
2766,2767,0.00000000e+00
2768,2769,0.00000000e+00
2770,2771,0.00000000e+00
2772,2773,0.00000000e+00
2774,2775,0.00000000e+00
2776,2777,0.00000000e+00
2778,2779,0.00000000e+00
2780,2781,0.00000000e+00
2782,2783,0.00000000e+00
2784,2785,0.00000000e+00
2786,2787,0.00000000e+00
2788,2789,0.00000000e+00
2790,2791,0.00000000e+00
2792,2793,0.00000000e+00
2794,2795,0.00000000e+00
2796,2797,0.00000000e+00
2798,2799,0.00000000e+00
2800,2801,0.00000000e+00
2802,2803,0.00000000e+00
2804,2805,0.00000000e+00
2806,2807,0.00000000e+00
2808,2809,0.00000000e+00
2810,2811,0.00000000e+00
2812,2813,0.00000000e+00
2814,2815,0.00000000e+00
2816,2817,0.00000000e+00
2818,2819,0.00000000e+00
2820,2821,0.00000000e+00
2822,2823,0.00000000e+00
2824,2825,0.00000000e+00
2826,2827,0.00000000e+00
2828,2829,0.00000000e+00
2830,2831,0.00000000e+00
2832,2833,0.00000000e+00
2834,2835,0.00000000e+00
2836,2837,0.00000000e+00
2838,2839,0.00000000e+00
2840,2841,0.00000000e+00
2842,2843,0.00000000e+00
2844,2845,0.00000000e+00
2846,2847,0.00000000e+00
2848,2849,0.00000000e+00
2850,2851,0.00000000e+00
2852,2853,0.00000000e+00
2854,2855,0.00000000e+00
2856,2857,0.00000000e+00
2858,2859,0.00000000e+00
2860,2861,0.00000000e+00
2862,2863,0.00000000e+00
2864,2865,0.00000000e+00
2866,2867,0.00000000e+00
2868,2869,0.00000000e+00
2870,2871,0.00000000e+00
2872,2873,0.00000000e+00
2874,2875,0.00000000e+00
2876,2877,0.00000000e+00
2878,2879,0.00000000e+00
2880,2881,0.00000000e+00
2882,2883,0.00000000e+00
2884,2885,0.00000000e+00
2886,2887,0.00000000e+00
2888,2889,0.00000000e+00
2890,2891,0.00000000e+00
2892,2893,0.00000000e+00
2894,2895,0.00000000e+00
2896,2897,0.00000000e+00
2898,2899,0.00000000e+00
2900,2901,0.00000000e+00
2902,2903,0.00000000e+00
2904,2905,0.00000000e+00
2906,2907,0.00000000e+00
2908,2909,0.00000000e+00
2910,2911,0.00000000e+00
2912,2913,0.00000000e+00
2914,2915,0.00000000e+00
2916,2917,0.00000000e+00
2918,2919,0.00000000e+00
2920,2921,0.00000000e+00
2922,2923,0.00000000e+00
2924,2925,0.00000000e+00
2926,2927,0.00000000e+00
2928,2929,0.00000000e+00
2930,2931,0.00000000e+00
2932,2933,0.00000000e+00
2934,2935,0.00000000e+00
2936,2937,0.00000000e+00
2938,2939,0.00000000e+00
2940,2941,0.00000000e+00
2942,2943,0.00000000e+00
2944,2945,0.00000000e+00
2946,2947,0.00000000e+00
2948,2949,0.00000000e+00
2950,2951,0.00000000e+00
2952,2953,0.00000000e+00
2954,2955,0.00000000e+00
2956,2957,0.00000000e+00
2958,2959,0.00000000e+00
2960,2961,0.00000000e+00
2962,2963,0.00000000e+00
2964,2965,0.00000000e+00
2966,2967,0.00000000e+00
2968,2969,0.00000000e+00
2970,2971,0.00000000e+00
2972,2973,0.00000000e+00
2974,2975,0.00000000e+00
2976,2977,0.00000000e+00
2978,2979,0.00000000e+00
2980,2981,0.00000000e+00
2982,2983,0.00000000e+00
2984,2985,0.00000000e+00
2986,2987,0.00000000e+00
2988,2989,0.00000000e+00
2990,2991,0.00000000e+00
2992,2993,0.00000000e+00
2994,2995,0.00000000e+00
2996,2997,0.00000000e+00
2998,2999,0.00000000e+00
3000,3001,0.00000000e+00
3002,3003,0.00000000e+00
3004,3005,0.00000000e+00
3006,3007,0.00000000e+00
3008,3009,0.00000000e+00
3010,3011,0.00000000e+00
3012,3013,0.00000000e+00
3014,3015,0.00000000e+00
3016,3017,0.00000000e+00
3018,3019,0.00000000e+00
3020,3021,0.00000000e+00
3022,3023,0.00000000e+00
3024,3025,0.00000000e+00
3026,3027,0.00000000e+00
3028,3029,0.00000000e+00
3030,3031,0.00000000e+00
3032,3033,0.00000000e+00
3034,3035,6.63262432e-71
3036,3037,1.59023118e-70
3038,3039,3.78446229e-70
3040,3041,8.95460312e-70
3042,3043,2.10925656e-69
3044,3045,4.95029414e-69
3046,3047,1.15823441e-68
3048,3049,2.70255452e-68
3050,3051,6.28997666e-68
3052,3053,1.46037523e-67
3054,3055,3.38253671e-67
3056,3057,7.81615616e-67
3058,3059,1.80185945e-66
3060,3061,4.14407246e-66
3062,3063,9.50852654e-66
3064,3065,2.17660113e-65
3066,3067,4.97077794e-65
3068,3069,1.13253032e-64
3070,3071,2.57427739e-64
3072,3073,5.83768866e-64
3074,3075,1.32070752e-63
3076,3077,2.98093533e-63
3078,3079,6.71241329e-63
3080,3081,1.50794361e-62
3082,3083,3.37965085e-62
3084,3085,7.55681758e-62
3086,3087,1.68572393e-61
3088,3089,3.75158178e-61
3090,3091,8.32957570e-61
3092,3093,1.84506587e-60
3094,3095,4.07738243e-60
3096,3097,8.98941918e-60
3098,3099,1.97725402e-59
3100,3101,4.33884354e-59
3102,3103,9.49874515e-59
3104,3105,2.07462324e-58
3106,3107,4.52056827e-58
3108,3109,9.82715148e-58
3110,3111,2.13129283e-57
3112,3113,4.61147100e-57
3114,3115,9.95443821e-57
3116,3117,2.14375412e-56
3118,3119,4.60589637e-56
3120,3121,9.87266384e-56
3122,3123,2.11123006e-55
3124,3125,4.50420160e-55
3126,3127,9.58696523e-55
3128,3129,2.03575532e-54
3130,3131,4.31271859e-54
3132,3133,9.11502366e-54
3134,3135,1.92196572e-53
3136,3137,4.04310154e-53
3138,3139,8.48525410e-53
3140,3141,1.77662703e-52
3142,3143,3.71115339e-52
3144,3145,7.73397536e-52
3146,3147,1.60796991e-51
3148,3149,3.33529548e-51
3150,3151,6.90195291e-51
3152,3153,1.42492156e-50
3154,3155,2.93488589e-50
3156,3157,6.03077033e-50
3158,3159,1.23633360e-49
3160,3161,2.52859852e-49
3162,3163,5.15947379e-49
3164,3165,1.05029736e-48
3166,3167,2.13304723e-48
3168,3169,4.32185317e-48
3170,3171,8.73616610e-48
3172,3173,1.76178577e-47
3174,3175,3.54459525e-47
3176,3177,7.11478110e-47
3178,3179,1.42474706e-46
3180,3181,2.84639606e-46
3182,3183,5.67327996e-46
3184,3185,1.12811773e-45
3186,3187,2.23797870e-45
3188,3189,4.42933758e-45
3190,3191,8.74586791e-45
3192,3193,1.72285345e-44
3194,3195,3.38590710e-44
3196,3197,6.63869946e-44
3198,3199,1.29859054e-43
3200,3201,2.53421059e-43
3202,3203,4.93394604e-43
3204,3205,9.58356962e-43
3206,3207,1.85712614e-42
3208,3209,3.59034913e-42
3210,3211,6.92489383e-42
3212,3213,1.33251067e-41
3214,3215,2.55805213e-41
3216,3217,4.89924526e-41
3218,3219,9.36116814e-41
3220,3221,1.78448113e-40
3222,3223,3.39371135e-40
3224,3225,6.43900614e-40
3226,3227,1.21883173e-39
3228,3229,2.30170471e-39
3230,3231,4.33647031e-39
3232,3233,8.15087127e-39
3234,3235,1.52845461e-38
3236,3237,2.85944586e-38
3238,3239,5.33693609e-38
3240,3241,9.93763131e-38
3242,3243,1.84609684e-37
3244,3245,3.42142292e-37
3246,3247,6.32615298e-37
3248,3249,1.16695263e-36
3250,3251,2.14757003e-36
3252,3253,3.94295636e-36
3254,3255,7.22232611e-36
3256,3257,1.31981379e-35
3258,3259,2.40618288e-35
3260,3261,4.37648012e-35
3262,3263,7.94148280e-35
3264,3265,1.43766766e-34
3266,3267,2.59654363e-34
3268,3269,4.67856767e-34
3270,3271,8.41027749e-34
3272,3273,1.50830025e-33
3274,3275,2.69864213e-33
3276,3277,4.81706775e-33
3278,3279,8.57827811e-33
3280,3281,1.52404343e-32
3282,3283,2.70130962e-32
3284,3285,4.77673476e-32
3286,3287,8.42689480e-32
3288,3289,1.48314510e-31
3290,3291,2.60422963e-31
3292,3293,4.56199087e-31
3294,3295,7.97276546e-31
3296,3297,1.39009007e-30
3298,3299,2.41799950e-30
3300,3301,4.19612792e-30
3302,3303,7.26474562e-30
3304,3305,1.25479048e-29
3306,3307,2.16222590e-29
3308,3309,3.71714829e-29
3310,3311,6.37525575e-29
3312,3313,1.09084782e-28
3314,3315,1.86212779e-28
3316,3317,3.17127189e-28
3318,3319,5.38810540e-28
3320,3321,9.13307913e-28
3322,3323,1.54446053e-27
3324,3325,2.60564222e-27
3326,3327,4.38562049e-27
3328,3329,7.36419923e-27
3330,3331,1.23366756e-26
3332,3333,2.06181082e-26
3334,3335,3.43777501e-26
3336,3337,5.71852429e-26
3338,3339,9.49004532e-26
3340,3341,1.57119581e-25
3342,3343,2.59519479e-25
3344,3345,4.27648685e-25
3346,3347,7.03042797e-25
3348,3349,1.15306486e-24
3350,3351,1.88670051e-24
3352,3353,3.07984856e-24
3354,3355,5.01571472e-24
3356,3357,8.14916789e-24
3358,3359,1.32090195e-23
3360,3361,2.13601685e-23
3362,3363,3.44600138e-23
3364,3365,5.54629289e-23
3366,3367,8.90567065e-23
3368,3369,1.42661516e-22
3370,3371,2.27993945e-22
3372,3373,3.63509660e-22
3374,3375,5.78208754e-22
3376,3377,9.17549117e-22
3378,3379,1.45261267e-21
3380,3381,2.29427816e-21
3382,3383,3.61508023e-21
3384,3385,5.68283863e-21
3386,3387,8.91226541e-21
3388,3389,1.39439619e-20
3390,3391,2.17650385e-20
3392,3393,3.38928234e-20
3394,3395,5.26539551e-20
3396,3397,8.16073119e-20
3398,3399,1.26183291e-19
3400,3401,1.94647671e-19
3402,3403,2.99551180e-19
3404,3405,4.59904012e-19
3406,3407,7.04429566e-19
3408,3409,1.07642071e-18
3410,3411,1.64096938e-18
3412,3413,2.49570211e-18
3414,3415,3.78668104e-18
3416,3417,5.73189575e-18
3418,3419,8.65588125e-18
3420,3421,1.30406012e-17
3422,3423,1.96000473e-17
3424,3425,2.93893293e-17
3426,3427,4.39637921e-17
3428,3429,6.56105070e-17
3430,3431,9.76841905e-17
3432,3433,1.45093405e-16
3434,3435,2.15002457e-16
3436,3437,3.17842080e-16
3438,3439,4.68760970e-16
3440,3441,6.89705086e-16
3442,3443,1.01238850e-15
3444,3445,1.48252704e-15
3446,3447,2.16585580e-15
3448,3449,3.15665999e-15
3450,3451,4.58983709e-15
3452,3453,6.65790796e-15
3454,3455,9.63494414e-15
3456,3457,1.39101355e-14
3458,3459,2.00347584e-14
3460,3461,2.87877218e-14
3462,3463,4.12667971e-14
3464,3465,5.90152635e-14
3466,3467,8.41972490e-14
3468,3469,1.19839850e-13
3470,3471,1.70166574e-13
3472,3473,2.41055326e-13
3474,3475,3.40665791e-13
3476,3477,4.80296554e-13
3478,3479,6.75552961e-13
3480,3481,9.47934111e-13
3482,3483,1.32698359e-12
3484,3485,1.85319634e-12
3486,3487,2.58193690e-12
3488,3489,3.58870660e-12
3490,3491,4.97620481e-12
3492,3493,6.88376969e-12
3494,3495,9.49996556e-12
3496,3497,1.30793201e-11
3498,3499,1.79645179e-11
3500,3501,2.46157484e-11
3502,3503,3.36494075e-11
3504,3505,4.58889920e-11
3506,3507,6.24318423e-11
3508,3509,8.47364243e-11
3510,3511,1.14736153e-10
3512,3513,1.54987406e-10
3514,3515,2.08861470e-10
3516,3517,2.80792725e-10
3518,3519,3.76598672e-10
3520,3521,5.03891389e-10
3522,3523,6.72605039e-10
3524,3525,8.95670208e-10
3526,3527,1.18987346e-09
3528,3529,1.57694980e-09
3530,3531,2.08496708e-09
3532,3533,2.75007527e-09
3534,3535,3.61871017e-09
3536,3537,4.75036152e-09
3538,3539,6.22103955e-09
3540,3541,8.12760328e-09
3542,3543,1.05931485e-08
3544,3545,1.37736945e-08
3546,3547,1.78664572e-08
3548,3549,2.31200542e-08
3550,3551,2.98470521e-08
3552,3553,3.84393489e-08
3554,3555,4.93869687e-08
3556,3557,6.33009564e-08
3558,3559,8.09411763e-08
3560,3561,1.03249955e-07
3562,3563,1.31392669e-07
3564,3565,1.66806543e-07
3566,3567,2.11259132e-07
3568,3569,2.66918171e-07
3570,3571,3.36434717e-07
3572,3573,4.23041780e-07
3574,3575,5.30670911e-07
3576,3577,6.64089542e-07
3578,3579,8.29062188e-07
3580,3581,1.03253897e-06
3582,3583,1.28287531e-06
3584,3585,1.59008687e-06
3586,3587,1.96614453e-06
3588,3589,2.42531397e-06
3590,3591,2.98454552e-06
3592,3593,3.66391942e-06
3594,3595,4.48715272e-06
3596,3597,5.48217352e-06
3598,3599,6.68176889e-06
3600,3601,8.12431262e-06
3602,3603,9.85457866e-06
3604,3605,1.19246463e-05
3606,3607,1.43949022e-05
3608,3609,1.73351436e-05
3610,3611,2.08257876e-05
3612,3613,2.49591872e-05
3614,3615,2.98410571e-05
3616,3617,3.55920067e-05
3618,3619,4.23491790e-05
3620,3621,5.02679887e-05
3622,3623,5.95239517e-05
3624,3625,7.03145947e-05
3626,3627,8.28614278e-05
3628,3629,9.74119635e-05
3630,3631,1.14241756e-04
3632,3633,1.33656431e-04
3634,3635,1.55993680e-04
3636,3637,1.81625170e-04
3638,3639,2.10958331e-04
3640,3641,2.44437971e-04
3642,3643,2.82547671e-04
3644,3645,3.25810887e-04
3646,3647,3.74791708e-04
3648,3649,4.30095206e-04
3650,3651,4.92367294e-04
3652,3653,5.62294039e-04
3654,3655,6.40600346e-04
3656,3657,7.28047948e-04
3658,3659,8.25432635e-04
3660,3661,9.33580655e-04
3662,3663,1.05334423e-03
3664,3665,1.18559614e-03
3666,3667,1.33122333e-03
3668,3669,1.49111955e-03
3670,3671,1.66617692e-03
3672,3673,1.85727656e-03
3674,3675,2.06527817e-03
3676,3677,2.29100878e-03
3678,3679,2.53525047e-03
3680,3681,2.79872747e-03
3682,3683,3.08209249e-03
3684,3685,3.38591259e-03
3686,3687,3.71065458e-03
3688,3689,4.05667037e-03
3690,3691,4.42418226e-03
3692,3693,4.81326852e-03
3694,3695,5.22384942e-03
3696,3697,5.65567410e-03
3698,3699,6.10830840e-03
3700,3701,6.58112401e-03
3702,3703,7.07328921e-03
3704,3705,7.58376141e-03
3706,3707,8.11128184e-03
3708,3709,8.65437254e-03
3710,3711,9.21133595e-03
3712,3713,9.78025718e-03
3714,3715,1.03590092e-02
3716,3717,1.09452612e-02
3718,3719,1.15364895e-02
3720,3721,1.21299923e-02
3722,3723,1.27229069e-02
3724,3725,1.33122300e-02
3726,3727,1.38948410e-02
3728,3729,1.44675277e-02
3730,3731,1.50270140e-02
3732,3733,1.55699907e-02
3734,3735,1.60931464e-02
3736,3737,1.65932013e-02
3738,3739,1.70669400e-02
3740,3741,1.75112465e-02
3742,3743,1.79231372e-02
3744,3745,1.82997947e-02
3746,3747,1.86385994e-02
3748,3749,1.89371600e-02
3750,3751,1.91933413e-02
3752,3753,1.94052898e-02
3754,3755,1.95714557e-02
3756,3757,1.96906121e-02
3758,3759,1.97618699e-02
3760,3761,1.97846888e-02
3762,3763,1.97588843e-02
3764,3765,1.96846298e-02
3766,3767,1.95624551e-02
3768,3769,1.93932399e-02
3770,3771,1.91782032e-02
3772,3773,1.89188887e-02
3774,3775,1.86171466e-02
3776,3777,1.82751113e-02
3778,3779,1.78951761e-02
3780,3781,1.74799659e-02
3782,3783,1.70323065e-02
3784,3785,1.65551927e-02
3786,3787,1.60517553e-02
3788,3789,1.55252266e-02
3790,3791,1.49789062e-02
3792,3793,1.44161273e-02
3794,3795,1.38402226e-02
3796,3797,1.32544927e-02
3798,3799,1.26621753e-02
3800,3801,1.20664164e-02
3802,3803,1.14702446e-02
3804,3805,1.08765467e-02
3806,3807,1.02880475e-02
3808,3809,9.70729155e-03
3810,3811,9.13662836e-03
3812,3813,8.57820093e-03
3814,3815,8.03393716e-03
3816,3817,7.50554438e-03
3818,3819,6.99450692e-03
3820,3821,6.50208642e-03
3822,3823,6.02932484e-03
3824,3825,5.57704981e-03
3826,3827,5.14588221e-03
3828,3829,4.73624560e-03
3830,3831,4.34837734e-03
3832,3833,3.98234098e-03
3834,3835,3.63803981e-03
3836,3837,3.31523111e-03
3838,3839,3.01354097e-03
3840,3841,2.73247934e-03
3842,3843,2.47145518e-03
3844,3845,2.22979132e-03
3846,3847,2.00673902e-03
3848,3849,1.80149194e-03
3850,3851,1.61319946e-03
3852,3853,1.44097911e-03
3854,3855,1.28392817e-03
3856,3857,1.14113428e-03
3858,3859,1.01168501e-03
3860,3861,8.94676355e-04
3862,3863,7.89220285e-04
3864,3865,6.94451145e-04
3866,3867,6.09531118e-04
3868,3869,5.33654694e-04
3870,3871,4.66052234e-04
3872,3873,4.05992678e-04
3874,3875,3.52785473e-04
3876,3877,3.05781781e-04
3878,3879,2.64375052e-04
3880,3881,2.28001036e-04
3882,3883,1.96137295e-04
3884,3885,1.68302314e-04
3886,3887,1.44054244e-04
3888,3889,1.22989381e-04
3890,3891,1.04740414e-04
3892,3893,8.89745071e-05
3894,3895,7.53912670e-05
3896,3897,6.37206442e-05
3898,3899,5.37207975e-05
3900,3901,4.51759645e-05
3902,3903,3.78943634e-05
3904,3905,3.17061496e-05
3906,3907,2.64614479e-05
3908,3909,2.20284744e-05
3910,3911,1.82917583e-05
3912,3913,1.51504734e-05
3914,3915,1.25168823e-05
3916,3917,1.03148957e-05
3918,3919,8.47874783e-06
3920,3921,6.95178433e-06
3922,3923,5.68536098e-06
3924,3925,4.63784756e-06
3926,3927,3.77373196e-06
3928,3929,3.06281855e-06
3930,3931,2.47951424e-06
3932,3933,2.00219579e-06
3934,3935,1.61265162e-06
3936,3937,1.29559158e-06
3938,3939,1.03821835e-06
3940,3941,8.29854160e-07
3942,3943,6.61617236e-07
3944,3945,5.26142365e-07
3946,3947,4.17340589e-07
3948,3949,3.30193354e-07
3950,3951,2.60576858e-07
3952,3953,2.05112736e-07
3954,3955,1.61041622e-07
3956,3957,1.26116474e-07
3958,3959,9.85129068e-08
3960,3961,7.67540893e-08
3962,3963,5.96480754e-08
3964,3965,4.62356869e-08
3966,3967,3.57473294e-08
3968,3969,2.75673322e-08
3970,3971,2.12046038e-08
3972,3973,1.62685672e-08
3974,3975,1.24494913e-08
3976,3977,9.50246960e-09
3978,3979,7.23441447e-09
3980,3981,5.49353282e-09
3982,3983,4.16083912e-09
3984,3985,3.14333313e-09
3986,3987,2.36853388e-09
3988,3989,1.78011440e-09
3990,3991,1.33442682e-09
3992,3993,9.97744994e-10
3994,3995,7.44083566e-10
3996,3997,5.53478345e-10
3998,3999,4.10634776e-10
4000,4001,3.03868998e-10
4002,4003,2.24280769e-10
4004,4005,1.65109496e-10
4006,4007,1.21234391e-10
4008,4009,8.87876951e-11
4010,4011,6.48563170e-11
4012,4013,4.72523840e-11
4014,4015,3.43373279e-11
4016,4017,2.48874258e-11
4018,4019,1.79913418e-11
4020,4021,1.29722887e-11
4022,4023,9.32907322e-12
4024,4025,6.69157919e-12
4026,4027,4.78725252e-12
4028,4029,3.41594614e-12
4030,4031,2.43109552e-12
4032,4033,1.72567388e-12
4034,4035,1.22174475e-12
4036,4037,8.62713618e-13
4038,4039,6.07598365e-13
4040,4041,4.26805163e-13
4042,4043,2.99023423e-13
4044,4045,2.08950097e-13
4046,4047,1.45626737e-13
4048,4049,1.01227888e-13
4050,4051,7.01809250e-14
4052,4053,4.85285367e-14
4054,4055,3.34683140e-14
4056,4057,2.30212201e-14
4058,4059,1.57935600e-14
4060,4061,1.08065796e-14
4062,4063,7.37483532e-15
4064,4065,5.01962841e-15
4066,4067,3.40757404e-15
4068,4069,2.30713413e-15
4070,4071,1.55794998e-15
4072,4073,1.04926844e-15
4074,4075,7.04809026e-16
4076,4077,4.72179748e-16
4078,4079,3.15495821e-16
4080,4081,2.10246863e-16
4082,4083,1.39737958e-16
4084,4085,9.26291142e-17
4086,4087,6.12390119e-17
4088,4089,4.03790106e-17
4090,4091,2.65539599e-17
4092,4093,1.74159962e-17
4094,4095,1.13923164e-17
4096,4097,7.43223993e-18
4098,4099,4.83582580e-18
4100,4101,3.13808059e-18
4102,4103,2.03095043e-18
4104,4105,1.31091825e-18
4106,4107,8.43902391e-19
4108,4109,5.41811733e-19
4110,4111,3.46931261e-19
4112,4113,2.21552452e-19
4114,4115,1.41106505e-19
4116,4117,8.96301477e-20
4118,4119,5.67802154e-20
4120,4121,3.58736073e-20
4122,4123,2.26041093e-20
4124,4125,1.42047409e-20
4126,4127,8.90250124e-21
4128,4129,5.56445722e-21
4130,4131,3.46868483e-21
4132,4133,2.15643995e-21
4134,4135,1.33702527e-21
4136,4137,8.26743523e-22
4138,4139,5.09835581e-22
4140,4141,3.13557253e-22
4142,4143,1.92322520e-22
4144,4145,1.17643848e-22
4146,4147,7.17684047e-23
4148,4149,4.36638031e-23
4150,4151,2.64931270e-23
4152,4153,1.60312531e-23
4154,4155,9.67438801e-24
4156,4157,5.82237941e-24
4158,4159,3.49460151e-24
4160,4161,2.09177109e-24
4162,4163,1.24867429e-24
4164,4165,7.43364603e-25
4166,4167,4.41338132e-25
4168,4169,2.61310623e-25
4170,4171,1.54297141e-25
4172,4173,9.08600689e-26
4174,4175,5.33582736e-26
4176,4177,3.12495063e-26
4178,4179,1.82514086e-26
4180,4181,1.06306691e-26
4182,4183,6.17497130e-27
4184,4185,3.57699690e-27
4186,4187,2.06638194e-27
4188,4189,1.19044733e-27
4190,4191,6.83937561e-28
4192,4193,3.91857839e-28
4194,4195,2.23895602e-28
4196,4197,1.27575315e-28
4198,4199,7.24921395e-29
4200,4201,4.10787748e-29
4202,4203,2.32137582e-29
4204,4205,1.30819941e-29
4206,4207,7.35194183e-30
4208,4209,4.12030060e-30
4210,4211,2.30278590e-30
4212,4213,1.28343873e-30
4214,4215,7.13333671e-31
4216,4217,3.95371539e-31
4218,4219,2.18530601e-31
4220,4221,1.20451545e-31
4222,4223,6.62071394e-32
4224,4225,3.62901430e-32
4226,4227,1.98364070e-32
4228,4229,1.08125189e-32
4230,4231,5.87732022e-33
4232,4233,3.18580718e-33
4234,4235,1.72205228e-33
4236,4237,9.28237140e-34
4238,4239,4.98949234e-34
4240,4241,2.67446939e-34
4242,4243,1.42955804e-34
4244,4245,7.61987561e-35
4246,4247,4.05018561e-35
4248,4249,2.14675239e-35
4250,4251,1.13466587e-35
4252,4253,5.98042505e-36
4254,4255,3.14320824e-36
4256,4257,1.64736681e-36
4258,4259,8.60959113e-37
4260,4261,4.48692497e-37
4262,4263,2.33178310e-37
4264,4265,1.20836893e-37
4266,4267,6.24427474e-38
4268,4269,3.21761806e-38
4270,4271,1.65331650e-38
4272,4273,8.47121117e-39
4274,4275,4.32814687e-39
4276,4277,2.20508034e-39
4278,4279,1.12024175e-39
4280,4281,5.67496214e-40
4282,4283,2.86666546e-40
4284,4285,1.44395230e-40
4286,4287,7.25252799e-41
4288,4289,3.63233306e-41
4290,4291,1.81401359e-41
4292,4293,9.03343593e-42
4294,4295,4.48561396e-42
4296,4297,2.22098815e-42
4298,4299,1.09654115e-42
4300,4301,5.39829841e-43
4302,4303,2.64997040e-43
4304,4305,1.29710833e-43
4306,4307,6.33084195e-44
4308,4309,3.08102763e-44
4310,4311,1.49512502e-44
4312,4313,7.23445990e-45
4314,4315,3.49044095e-45
4316,4317,1.67918652e-45
4318,4319,8.05491422e-46
4320,4321,3.85269932e-46
4322,4323,1.83742828e-46
4324,4325,8.73766974e-47
4326,4327,4.14304513e-47
4328,4329,1.95876064e-47
4330,4331,9.23378146e-48
4332,4333,4.34023432e-48
4334,4335,2.03414060e-48
4336,4337,9.50564957e-49
4338,4339,4.42909001e-49
4340,4341,2.05768037e-49
4342,4343,9.53171053e-50
4344,4345,4.40242652e-50
4346,4347,2.02740513e-50
4348,4349,9.30925496e-51
4350,4351,4.26200611e-51
4352,4353,1.94552477e-51
4354,4355,8.85486190e-52
4356,4357,4.01835143e-52
4358,4359,1.81816738e-52
4360,4361,8.20234969e-53
4362,4363,3.68943343e-53
4364,4365,1.65461224e-53
4366,4367,7.39852961e-54
4368,4369,3.29839905e-54
4370,4371,1.46609566e-54
4372,4373,6.49693860e-55
4374,4375,2.87021839e-55
4376,4377,1.26394094e-55
4378,4379,5.54678440e-56
4380,4381,2.42476761e-56
4382,4383,1.05508055e-56
4384,4385,4.56403433e-57
4386,4387,1.95896242e-57
4388,4389,8.31967514e-58
4390,4391,0.00000000e+00
4392,4393,0.00000000e+00
4394,4395,0.00000000e+00
4396,4397,0.00000000e+00
4398,4399,0.00000000e+00
4400,4401,0.00000000e+00
4402,4403,0.00000000e+00
4404,4405,0.00000000e+00
4406,4407,0.00000000e+00
4408,4409,0.00000000e+00
4410,4411,0.00000000e+00
4412,4413,0.00000000e+00
4414,4415,0.00000000e+00
4416,4417,0.00000000e+00
4418,4419,0.00000000e+00
4420,4421,0.00000000e+00
4422,4423,0.00000000e+00
4424,4425,0.00000000e+00
4426,4427,0.00000000e+00
4428,4429,0.00000000e+00
4430,4431,0.00000000e+00
4432,4433,0.00000000e+00
4434,4435,0.00000000e+00
4436,4437,0.00000000e+00
4438,4439,0.00000000e+00
4440,4441,0.00000000e+00
4442,4443,0.00000000e+00
4444,4445,0.00000000e+00
4446,4447,0.00000000e+00
4448,4449,0.00000000e+00
4450,4451,0.00000000e+00
4452,4453,0.00000000e+00
4454,4455,0.00000000e+00
4456,4457,0.00000000e+00
4458,4459,0.00000000e+00
4460,4461,0.00000000e+00
4462,4463,0.00000000e+00
4464,4465,0.00000000e+00
4466,4467,0.00000000e+00
4468,4469,0.00000000e+00
4470,4471,0.00000000e+00
4472,4473,0.00000000e+00
4474,4475,0.00000000e+00
4476,4477,0.00000000e+00
4478,4479,0.00000000e+00
4480,4481,0.00000000e+00
4482,4483,0.00000000e+00
4484,4485,0.00000000e+00
4486,4487,0.00000000e+00
4488,4489,0.00000000e+00
4490,4491,0.00000000e+00
4492,4493,0.00000000e+00
4494,4495,0.00000000e+00
4496,4497,0.00000000e+00
4498,4499,0.00000000e+00
4500,4501,0.00000000e+00
4502,4503,0.00000000e+00
4504,4505,0.00000000e+00
4506,4507,0.00000000e+00
4508,4509,0.00000000e+00
4510,4511,0.00000000e+00
4512,4513,0.00000000e+00
4514,4515,0.00000000e+00
4516,4517,0.00000000e+00
4518,4519,0.00000000e+00
4520,4521,0.00000000e+00
4522,4523,0.00000000e+00
4524,4525,0.00000000e+00
4526,4527,0.00000000e+00
4528,4529,0.00000000e+00
4530,4531,0.00000000e+00
4532,4533,0.00000000e+00
4534,4535,0.00000000e+00
4536,4537,0.00000000e+00
4538,4539,0.00000000e+00
4540,4541,0.00000000e+00
4542,4543,0.00000000e+00
4544,4545,0.00000000e+00
4546,4547,0.00000000e+00
4548,4549,0.00000000e+00
4550,4551,0.00000000e+00
4552,4553,0.00000000e+00
4554,4555,0.00000000e+00
4556,4557,0.00000000e+00
4558,4559,0.00000000e+00
4560,4561,0.00000000e+00
4562,4563,0.00000000e+00
4564,4565,0.00000000e+00
4566,4567,0.00000000e+00
4568,4569,0.00000000e+00
4570,4571,0.00000000e+00
4572,4573,0.00000000e+00
4574,4575,0.00000000e+00
4576,4577,0.00000000e+00
4578,4579,0.00000000e+00
4580,4581,0.00000000e+00
4582,4583,0.00000000e+00
4584,4585,0.00000000e+00
4586,4587,0.00000000e+00
4588,4589,0.00000000e+00
4590,4591,0.00000000e+00
4592,4593,0.00000000e+00
4594,4595,0.00000000e+00
4596,4597,0.00000000e+00
4598,4599,0.00000000e+00
4600,4601,0.00000000e+00
4602,4603,0.00000000e+00
4604,4605,0.00000000e+00
4606,4607,0.00000000e+00
4608,4609,0.00000000e+00
4610,4611,0.00000000e+00
4612,4613,0.00000000e+00
4614,4615,0.00000000e+00
4616,4617,0.00000000e+00
4618,4619,0.00000000e+00
4620,4621,0.00000000e+00
4622,4623,0.00000000e+00
4624,4625,0.00000000e+00
4626,4627,0.00000000e+00
4628,4629,0.00000000e+00
4630,4631,0.00000000e+00
4632,4633,0.00000000e+00
4634,4635,0.00000000e+00
4636,4637,0.00000000e+00
4638,4639,0.00000000e+00
4640,4641,0.00000000e+00
4642,4643,0.00000000e+00
4644,4645,0.00000000e+00
4646,4647,0.00000000e+00
4648,4649,0.00000000e+00
4650,4651,0.00000000e+00
4652,4653,0.00000000e+00
4654,4655,0.00000000e+00
4656,4657,0.00000000e+00
4658,4659,0.00000000e+00
4660,4661,0.00000000e+00
4662,4663,0.00000000e+00
4664,4665,0.00000000e+00
4666,4667,0.00000000e+00
4668,4669,0.00000000e+00
4670,4671,0.00000000e+00
4672,4673,0.00000000e+00
4674,4675,0.00000000e+00
4676,4677,0.00000000e+00
4678,4679,0.00000000e+00
4680,4681,0.00000000e+00
4682,4683,0.00000000e+00
4684,4685,0.00000000e+00
4686,4687,0.00000000e+00
4688,4689,0.00000000e+00
4690,4691,0.00000000e+00
4692,4693,0.00000000e+00
4694,4695,0.00000000e+00
4696,4697,0.00000000e+00
4698,4699,0.00000000e+00
4700,4701,0.00000000e+00
4702,4703,0.00000000e+00
4704,4705,0.00000000e+00
4706,4707,0.00000000e+00
4708,4709,0.00000000e+00
4710,4711,0.00000000e+00
4712,4713,0.00000000e+00
4714,4715,0.00000000e+00
4716,4717,0.00000000e+00
4718,4719,0.00000000e+00
4720,4721,0.00000000e+00
4722,4723,0.00000000e+00
4724,4725,0.00000000e+00
4726,4727,0.00000000e+00
4728,4729,0.00000000e+00
4730,4731,0.00000000e+00
4732,4733,0.00000000e+00
4734,4735,0.00000000e+00
4736,4737,0.00000000e+00
4738,4739,0.00000000e+00
4740,4741,0.00000000e+00
4742,4743,0.00000000e+00
4744,4745,0.00000000e+00
4746,4747,0.00000000e+00
4748,4749,0.00000000e+00
4750,4751,0.00000000e+00
4752,4753,0.00000000e+00
4754,4755,0.00000000e+00
4756,4757,0.00000000e+00
4758,4759,0.00000000e+00
4760,4761,0.00000000e+00
4762,4763,0.00000000e+00
4764,4765,0.00000000e+00
4766,4767,0.00000000e+00
4768,4769,0.00000000e+00
4770,4771,0.00000000e+00
4772,4773,0.00000000e+00
4774,4775,0.00000000e+00
4776,4777,0.00000000e+00
4778,4779,0.00000000e+00
4780,4781,0.00000000e+00
4782,4783,0.00000000e+00
4784,4785,0.00000000e+00
4786,4787,0.00000000e+00
4788,4789,0.00000000e+00
4790,4791,0.00000000e+00
4792,4793,0.00000000e+00
4794,4795,0.00000000e+00
4796,4797,0.00000000e+00
4798,4799,0.00000000e+00
4800,4801,0.00000000e+00
4802,4803,0.00000000e+00
4804,4805,0.00000000e+00
4806,4807,0.00000000e+00
4808,4809,0.00000000e+00
4810,4811,0.00000000e+00
4812,4813,0.00000000e+00
4814,4815,0.00000000e+00
4816,4817,0.00000000e+00
4818,4819,0.00000000e+00
4820,4821,0.00000000e+00
4822,4823,0.00000000e+00
4824,4825,0.00000000e+00
4826,4827,0.00000000e+00
4828,4829,0.00000000e+00
4830,4831,0.00000000e+00
4832,4833,0.00000000e+00
4834,4835,0.00000000e+00
4836,4837,0.00000000e+00
4838,4839,0.00000000e+00
4840,4841,0.00000000e+00
4842,4843,0.00000000e+00
4844,4845,0.00000000e+00
4846,4847,0.00000000e+00
4848,4849,0.00000000e+00
4850,4851,0.00000000e+00
4852,4853,0.00000000e+00
4854,4855,0.00000000e+00
4856,4857,0.00000000e+00
4858,4859,0.00000000e+00
4860,4861,0.00000000e+00
4862,4863,0.00000000e+00
4864,4865,0.00000000e+00
4866,4867,0.00000000e+00
4868,4869,0.00000000e+00
4870,4871,0.00000000e+00
4872,4873,0.00000000e+00
4874,4875,0.00000000e+00
4876,4877,0.00000000e+00
4878,4879,0.00000000e+00
4880,4881,0.00000000e+00
4882,4883,0.00000000e+00
4884,4885,0.00000000e+00
4886,4887,0.00000000e+00
4888,4889,0.00000000e+00
4890,4891,0.00000000e+00
4892,4893,0.00000000e+00
4894,4895,0.00000000e+00
4896,4897,0.00000000e+00
4898,4899,0.00000000e+00
4900,4901,0.00000000e+00
4902,4903,0.00000000e+00
4904,4905,0.00000000e+00
4906,4907,0.00000000e+00
4908,4909,0.00000000e+00
4910,4911,0.00000000e+00
4912,4913,0.00000000e+00
4914,4915,0.00000000e+00
4916,4917,0.00000000e+00
4918,4919,0.00000000e+00
4920,4921,0.00000000e+00
4922,4923,0.00000000e+00
4924,4925,0.00000000e+00
4926,4927,0.00000000e+00
4928,4929,0.00000000e+00
4930,4931,0.00000000e+00
4932,4933,0.00000000e+00
4934,4935,0.00000000e+00
4936,4937,0.00000000e+00
4938,4939,0.00000000e+00
4940,4941,0.00000000e+00
4942,4943,0.00000000e+00
4944,4945,0.00000000e+00
4946,4947,0.00000000e+00
4948,4949,0.00000000e+00
4950,4951,0.00000000e+00
4952,4953,0.00000000e+00
4954,4955,0.00000000e+00
4956,4957,0.00000000e+00
4958,4959,0.00000000e+00
4960,4961,0.00000000e+00
4962,4963,0.00000000e+00
4964,4965,0.00000000e+00
4966,4967,0.00000000e+00
4968,4969,0.00000000e+00
4970,4971,0.00000000e+00
4972,4973,0.00000000e+00
4974,4975,0.00000000e+00
4976,4977,0.00000000e+00
4978,4979,0.00000000e+00
4980,4981,0.00000000e+00
4982,4983,0.00000000e+00
4984,4985,0.00000000e+00
4986,4987,0.00000000e+00
4988,4989,0.00000000e+00
4990,4991,0.00000000e+00
4992,4993,0.00000000e+00
4994,4995,0.00000000e+00
4996,4997,0.00000000e+00
4998,4999,0.00000000e+00
5000,5001,0.00000000e+00
5002,5003,0.00000000e+00
5004,5005,0.00000000e+00
5006,5007,0.00000000e+00
5008,5009,0.00000000e+00
5010,5011,0.00000000e+00
5012,5013,0.00000000e+00
5014,5015,0.00000000e+00
5016,5017,0.00000000e+00
5018,5019,0.00000000e+00
5020,5021,0.00000000e+00
5022,5023,0.00000000e+00
5024,5025,0.00000000e+00
5026,5027,0.00000000e+00
5028,5029,0.00000000e+00
5030,5031,0.00000000e+00
5032,5033,0.00000000e+00
5034,5035,0.00000000e+00
5036,5037,0.00000000e+00
5038,5039,0.00000000e+00
5040,5041,0.00000000e+00
5042,5043,0.00000000e+00
5044,5045,0.00000000e+00
5046,5047,0.00000000e+00
5048,5049,0.00000000e+00
5050,5051,0.00000000e+00
5052,5053,0.00000000e+00
5054,5055,0.00000000e+00
5056,5057,0.00000000e+00
5058,5059,0.00000000e+00
5060,5061,0.00000000e+00
5062,5063,0.00000000e+00
5064,5065,0.00000000e+00
5066,5067,0.00000000e+00
5068,5069,0.00000000e+00
5070,5071,0.00000000e+00
5072,5073,0.00000000e+00
5074,5075,0.00000000e+00
5076,5077,0.00000000e+00
5078,5079,0.00000000e+00
5080,5081,0.00000000e+00
5082,5083,0.00000000e+00
5084,5085,0.00000000e+00
5086,5087,0.00000000e+00
5088,5089,0.00000000e+00
5090,5091,0.00000000e+00
5092,5093,0.00000000e+00
5094,5095,0.00000000e+00
5096,5097,0.00000000e+00
5098,5099,0.00000000e+00
5100,5101,0.00000000e+00
5102,5103,0.00000000e+00
5104,5105,0.00000000e+00
5106,5107,0.00000000e+00
5108,5109,0.00000000e+00
5110,5111,0.00000000e+00
5112,5113,0.00000000e+00
5114,5115,0.00000000e+00
5116,5117,0.00000000e+00
5118,5119,0.00000000e+00
5120,5121,0.00000000e+00
5122,5123,0.00000000e+00
5124,5125,0.00000000e+00
5126,5127,0.00000000e+00
5128,5129,0.00000000e+00
5130,5131,0.00000000e+00
5132,5133,0.00000000e+00
5134,5135,0.00000000e+00
5136,5137,0.00000000e+00
5138,5139,0.00000000e+00
5140,5141,0.00000000e+00
5142,5143,0.00000000e+00
5144,5145,0.00000000e+00
5146,5147,0.00000000e+00
5148,5149,0.00000000e+00
5150,5151,0.00000000e+00
5152,5153,0.00000000e+00
5154,5155,0.00000000e+00
5156,5157,0.00000000e+00
5158,5159,0.00000000e+00
5160,5161,0.00000000e+00
5162,5163,0.00000000e+00
5164,5165,0.00000000e+00
5166,5167,0.00000000e+00
5168,5169,0.00000000e+00
5170,5171,0.00000000e+00
5172,5173,0.00000000e+00
5174,5175,0.00000000e+00
5176,5177,0.00000000e+00
5178,5179,0.00000000e+00
5180,5181,0.00000000e+00
5182,5183,0.00000000e+00
5184,5185,0.00000000e+00
5186,5187,0.00000000e+00
5188,5189,0.00000000e+00
5190,5191,0.00000000e+00
5192,5193,0.00000000e+00
5194,5195,0.00000000e+00
5196,5197,0.00000000e+00
5198,5199,0.00000000e+00
5200,5201,0.00000000e+00
5202,5203,0.00000000e+00
5204,5205,0.00000000e+00
5206,5207,0.00000000e+00
5208,5209,0.00000000e+00
5210,5211,0.00000000e+00
5212,5213,0.00000000e+00
5214,5215,0.00000000e+00
5216,5217,0.00000000e+00
5218,5219,0.00000000e+00
5220,5221,0.00000000e+00
5222,5223,0.00000000e+00
5224,5225,0.00000000e+00
5226,5227,0.00000000e+00
5228,5229,0.00000000e+00
5230,5231,0.00000000e+00
5232,5233,0.00000000e+00
5234,5235,0.00000000e+00
5236,5237,0.00000000e+00
5238,5239,0.00000000e+00
5240,5241,0.00000000e+00
5242,5243,0.00000000e+00
5244,5245,0.00000000e+00
5246,5247,0.00000000e+00
5248,5249,0.00000000e+00
5250,5251,0.00000000e+00
5252,5253,0.00000000e+00
5254,5255,0.00000000e+00
5256,5257,0.00000000e+00
5258,5259,0.00000000e+00
5260,5261,0.00000000e+00
5262,5263,0.00000000e+00
5264,5265,0.00000000e+00
5266,5267,0.00000000e+00
5268,5269,0.00000000e+00
5270,5271,0.00000000e+00
5272,5273,0.00000000e+00
5274,5275,0.00000000e+00
5276,5277,0.00000000e+00
5278,5279,0.00000000e+00
5280,5281,0.00000000e+00
5282,5283,0.00000000e+00
5284,5285,0.00000000e+00
5286,5287,0.00000000e+00
5288,5289,0.00000000e+00
5290,5291,0.00000000e+00
5292,5293,0.00000000e+00
5294,5295,0.00000000e+00
5296,5297,0.00000000e+00
5298,5299,0.00000000e+00
5300,5301,0.00000000e+00
5302,5303,0.00000000e+00
5304,5305,0.00000000e+00
5306,5307,0.00000000e+00
5308,5309,0.00000000e+00
5310,5311,0.00000000e+00
5312,5313,0.00000000e+00
5314,5315,0.00000000e+00
5316,5317,0.00000000e+00
5318,5319,0.00000000e+00
5320,5321,0.00000000e+00
5322,5323,0.00000000e+00
5324,5325,0.00000000e+00
5326,5327,0.00000000e+00
5328,5329,0.00000000e+00
5330,5331,0.00000000e+00
5332,5333,0.00000000e+00
5334,5335,0.00000000e+00
5336,5337,0.00000000e+00
5338,5339,0.00000000e+00
5340,5341,0.00000000e+00
5342,5343,0.00000000e+00
5344,5345,0.00000000e+00
5346,5347,0.00000000e+00
5348,5349,0.00000000e+00
5350,5351,0.00000000e+00
5352,5353,0.00000000e+00
5354,5355,0.00000000e+00
5356,5357,0.00000000e+00
5358,5359,0.00000000e+00
5360,5361,0.00000000e+00
5362,5363,0.00000000e+00
5364,5365,0.00000000e+00
5366,5367,0.00000000e+00
5368,5369,0.00000000e+00
5370,5371,0.00000000e+00
5372,5373,0.00000000e+00
5374,5375,0.00000000e+00
5376,5377,0.00000000e+00
5378,5379,0.00000000e+00
5380,5381,0.00000000e+00
5382,5383,0.00000000e+00
5384,5385,0.00000000e+00
5386,5387,0.00000000e+00
5388,5389,0.00000000e+00
5390,5391,0.00000000e+00
5392,5393,0.00000000e+00
5394,5395,0.00000000e+00
5396,5397,0.00000000e+00
5398,5399,0.00000000e+00
5400,5401,0.00000000e+00
5402,5403,0.00000000e+00
5404,5405,0.00000000e+00
5406,5407,0.00000000e+00
5408,5409,0.00000000e+00
5410,5411,0.00000000e+00
5412,5413,0.00000000e+00
5414,5415,0.00000000e+00
5416,5417,0.00000000e+00
5418,5419,0.00000000e+00
5420,5421,0.00000000e+00
5422,5423,0.00000000e+00
5424,5425,0.00000000e+00
5426,5427,0.00000000e+00
5428,5429,0.00000000e+00
5430,5431,0.00000000e+00
5432,5433,0.00000000e+00
5434,5435,0.00000000e+00
5436,5437,0.00000000e+00
5438,5439,0.00000000e+00
5440,5441,0.00000000e+00
5442,5443,0.00000000e+00
5444,5445,0.00000000e+00
5446,5447,0.00000000e+00
5448,5449,0.00000000e+00
5450,5451,0.00000000e+00
5452,5453,0.00000000e+00
5454,5455,0.00000000e+00
5456,5457,0.00000000e+00
5458,5459,0.00000000e+00
5460,5461,0.00000000e+00
5462,5463,0.00000000e+00
5464,5465,0.00000000e+00
5466,5467,0.00000000e+00
5468,5469,0.00000000e+00
5470,5471,0.00000000e+00
5472,5473,0.00000000e+00
5474,5475,0.00000000e+00
5476,5477,0.00000000e+00
5478,5479,0.00000000e+00
5480,5481,0.00000000e+00
5482,5483,0.00000000e+00
5484,5485,0.00000000e+00
5486,5487,0.00000000e+00
5488,5489,0.00000000e+00
5490,5491,0.00000000e+00
5492,5493,0.00000000e+00
5494,5495,0.00000000e+00
5496,5497,0.00000000e+00
5498,5499,0.00000000e+00
5500,5501,0.00000000e+00
5502,5503,0.00000000e+00
5504,5505,0.00000000e+00
5506,5507,0.00000000e+00
5508,5509,0.00000000e+00
5510,5511,0.00000000e+00
5512,5513,0.00000000e+00
5514,5515,0.00000000e+00
5516,5517,0.00000000e+00
5518,5519,0.00000000e+00
5520,5521,0.00000000e+00
5522,5523,0.00000000e+00
5524,5525,0.00000000e+00
5526,5527,0.00000000e+00
5528,5529,0.00000000e+00
5530,5531,0.00000000e+00
5532,5533,0.00000000e+00
5534,5535,0.00000000e+00
5536,5537,0.00000000e+00
5538,5539,0.00000000e+00
5540,5541,0.00000000e+00
5542,5543,0.00000000e+00
5544,5545,0.00000000e+00
5546,5547,0.00000000e+00
5548,5549,0.00000000e+00
5550,5551,0.00000000e+00
5552,5553,0.00000000e+00
5554,5555,0.00000000e+00
5556,5557,0.00000000e+00
5558,5559,0.00000000e+00
5560,5561,0.00000000e+00
5562,5563,0.00000000e+00
5564,5565,0.00000000e+00
5566,5567,0.00000000e+00
5568,5569,0.00000000e+00
5570,5571,0.00000000e+00
5572,5573,0.00000000e+00
5574,5575,0.00000000e+00
5576,5577,0.00000000e+00
5578,5579,0.00000000e+00
5580,5581,0.00000000e+00
5582,5583,0.00000000e+00
5584,5585,0.00000000e+00
5586,5587,0.00000000e+00
5588,5589,0.00000000e+00
5590,5591,0.00000000e+00
5592,5593,0.00000000e+00
5594,5595,0.00000000e+00
5596,5597,0.00000000e+00
5598,5599,0.00000000e+00
5600,5601,0.00000000e+00
5602,5603,0.00000000e+00
5604,5605,0.00000000e+00
5606,5607,0.00000000e+00
5608,5609,0.00000000e+00
5610,5611,0.00000000e+00
5612,5613,0.00000000e+00
5614,5615,0.00000000e+00
5616,5617,0.00000000e+00
5618,5619,0.00000000e+00
5620,5621,0.00000000e+00
5622,5623,0.00000000e+00
5624,5625,0.00000000e+00
5626,5627,0.00000000e+00
5628,5629,0.00000000e+00
5630,5631,0.00000000e+00
5632,5633,0.00000000e+00
5634,5635,0.00000000e+00
5636,5637,0.00000000e+00
5638,5639,0.00000000e+00
5640,5641,0.00000000e+00
5642,5643,0.00000000e+00
5644,5645,0.00000000e+00
5646,5647,0.00000000e+00
5648,5649,0.00000000e+00
5650,5651,0.00000000e+00
5652,5653,0.00000000e+00
5654,5655,0.00000000e+00
5656,5657,0.00000000e+00
5658,5659,0.00000000e+00
5660,5661,0.00000000e+00
5662,5663,0.00000000e+00
5664,5665,0.00000000e+00
5666,5667,0.00000000e+00
5668,5669,0.00000000e+00
5670,5671,0.00000000e+00
5672,5673,0.00000000e+00
5674,5675,0.00000000e+00
5676,5677,0.00000000e+00
5678,5679,0.00000000e+00
5680,5681,0.00000000e+00
5682,5683,0.00000000e+00
5684,5685,0.00000000e+00
5686,5687,0.00000000e+00
5688,5689,0.00000000e+00
5690,5691,0.00000000e+00
5692,5693,0.00000000e+00
5694,5695,0.00000000e+00
5696,5697,0.00000000e+00
5698,5699,0.00000000e+00
5700,5701,0.00000000e+00
5702,5703,0.00000000e+00
5704,5705,0.00000000e+00
5706,5707,0.00000000e+00
5708,5709,0.00000000e+00
5710,5711,0.00000000e+00
5712,5713,0.00000000e+00
5714,5715,0.00000000e+00
5716,5717,0.00000000e+00
5718,5719,0.00000000e+00
5720,5721,0.00000000e+00
5722,5723,0.00000000e+00
5724,5725,0.00000000e+00
5726,5727,0.00000000e+00
5728,5729,0.00000000e+00
5730,5731,0.00000000e+00
5732,5733,0.00000000e+00
5734,5735,0.00000000e+00
5736,5737,0.00000000e+00
5738,5739,0.00000000e+00
5740,5741,0.00000000e+00
5742,5743,0.00000000e+00
5744,5745,0.00000000e+00
5746,5747,0.00000000e+00
5748,5749,0.00000000e+00
5750,5751,0.00000000e+00
5752,5753,0.00000000e+00
5754,5755,0.00000000e+00
5756,5757,0.00000000e+00
5758,5759,0.00000000e+00
5760,5761,0.00000000e+00
5762,5763,0.00000000e+00
5764,5765,0.00000000e+00
5766,5767,0.00000000e+00
5768,5769,0.00000000e+00
5770,5771,0.00000000e+00
5772,5773,0.00000000e+00
5774,5775,0.00000000e+00
5776,5777,0.00000000e+00
5778,5779,0.00000000e+00
5780,5781,0.00000000e+00
5782,5783,0.00000000e+00
5784,5785,0.00000000e+00
5786,5787,0.00000000e+00
5788,5789,0.00000000e+00
5790,5791,0.00000000e+00
5792,5793,0.00000000e+00
5794,5795,0.00000000e+00
5796,5797,0.00000000e+00
5798,5799,0.00000000e+00
5800,5801,0.00000000e+00
5802,5803,0.00000000e+00
5804,5805,0.00000000e+00
5806,5807,0.00000000e+00
5808,5809,0.00000000e+00
5810,5811,0.00000000e+00
5812,5813,0.00000000e+00
5814,5815,0.00000000e+00
5816,5817,0.00000000e+00
5818,5819,0.00000000e+00
5820,5821,0.00000000e+00
5822,5823,0.00000000e+00
5824,5825,0.00000000e+00
5826,5827,0.00000000e+00
5828,5829,0.00000000e+00
5830,5831,0.00000000e+00
5832,5833,0.00000000e+00
5834,5835,0.00000000e+00
5836,5837,0.00000000e+00
5838,5839,0.00000000e+00
5840,5841,0.00000000e+00
5842,5843,0.00000000e+00
5844,5845,0.00000000e+00
5846,5847,0.00000000e+00
5848,5849,0.00000000e+00
5850,5851,0.00000000e+00
5852,5853,0.00000000e+00
5854,5855,0.00000000e+00
5856,5857,0.00000000e+00
5858,5859,0.00000000e+00
5860,5861,0.00000000e+00
5862,5863,0.00000000e+00
5864,5865,0.00000000e+00
5866,5867,0.00000000e+00
5868,5869,0.00000000e+00
5870,5871,0.00000000e+00
5872,5873,0.00000000e+00
5874,5875,0.00000000e+00
5876,5877,0.00000000e+00
5878,5879,0.00000000e+00
5880,5881,0.00000000e+00
5882,5883,0.00000000e+00
5884,5885,0.00000000e+00
5886,5887,0.00000000e+00
5888,5889,0.00000000e+00
5890,5891,0.00000000e+00
5892,5893,0.00000000e+00
5894,5895,0.00000000e+00
5896,5897,0.00000000e+00
5898,5899,0.00000000e+00
5900,5901,0.00000000e+00
5902,5903,0.00000000e+00
5904,5905,0.00000000e+00
5906,5907,0.00000000e+00
5908,5909,0.00000000e+00
5910,5911,0.00000000e+00
5912,5913,0.00000000e+00
5914,5915,0.00000000e+00
5916,5917,0.00000000e+00
5918,5919,0.00000000e+00
5920,5921,0.00000000e+00
5922,5923,0.00000000e+00
5924,5925,0.00000000e+00
5926,5927,0.00000000e+00
5928,5929,0.00000000e+00
5930,5931,0.00000000e+00
5932,5933,0.00000000e+00
5934,5935,0.00000000e+00
5936,5937,0.00000000e+00
5938,5939,0.00000000e+00
5940,5941,0.00000000e+00
5942,5943,0.00000000e+00
5944,5945,0.00000000e+00
5946,5947,0.00000000e+00
5948,5949,0.00000000e+00
5950,5951,0.00000000e+00
5952,5953,0.00000000e+00
5954,5955,0.00000000e+00
5956,5957,0.00000000e+00
5958,5959,0.00000000e+00
5960,5961,0.00000000e+00
5962,5963,0.00000000e+00
5964,5965,0.00000000e+00
5966,5967,0.00000000e+00
5968,5969,0.00000000e+00
5970,5971,0.00000000e+00
5972,5973,0.00000000e+00
5974,5975,0.00000000e+00
5976,5977,0.00000000e+00
5978,5979,0.00000000e+00
5980,5981,0.00000000e+00
5982,5983,0.00000000e+00
5984,5985,0.00000000e+00
5986,5987,0.00000000e+00
5988,5989,0.00000000e+00
5990,5991,0.00000000e+00
5992,5993,0.00000000e+00
5994,5995,0.00000000e+00
5996,5997,0.00000000e+00
5998,5999,0.00000000e+00
6000,6001,0.00000000e+00
6002,6003,0.00000000e+00
6004,6005,0.00000000e+00
6006,6007,0.00000000e+00
6008,6009,0.00000000e+00
6010,6011,0.00000000e+00
6012,6013,0.00000000e+00
6014,6015,0.00000000e+00
6016,6017,0.00000000e+00
6018,6019,0.00000000e+00
6020,6021,0.00000000e+00
6022,6023,0.00000000e+00
6024,6025,0.00000000e+00
6026,6027,0.00000000e+00
6028,6029,0.00000000e+00
6030,6031,0.00000000e+00
6032,6033,0.00000000e+00
6034,6035,0.00000000e+00
6036,6037,0.00000000e+00
6038,6039,0.00000000e+00
6040,6041,0.00000000e+00
6042,6043,0.00000000e+00
6044,6045,0.00000000e+00
6046,6047,0.00000000e+00
6048,6049,0.00000000e+00
6050,6051,0.00000000e+00
6052,6053,0.00000000e+00
6054,6055,0.00000000e+00
6056,6057,0.00000000e+00
6058,6059,0.00000000e+00
6060,6061,0.00000000e+00
6062,6063,0.00000000e+00
6064,6065,0.00000000e+00
6066,6067,0.00000000e+00
6068,6069,0.00000000e+00
6070,6071,0.00000000e+00
6072,6073,0.00000000e+00
6074,6075,0.00000000e+00
6076,6077,0.00000000e+00
6078,6079,0.00000000e+00
6080,6081,0.00000000e+00
6082,6083,0.00000000e+00
6084,6085,0.00000000e+00
6086,6087,0.00000000e+00
6088,6089,0.00000000e+00
6090,6091,0.00000000e+00
6092,6093,0.00000000e+00
6094,6095,0.00000000e+00
6096,6097,0.00000000e+00
6098,6099,0.00000000e+00
6100,6101,0.00000000e+00
6102,6103,0.00000000e+00
6104,6105,0.00000000e+00
6106,6107,0.00000000e+00
6108,6109,0.00000000e+00
6110,6111,0.00000000e+00
6112,6113,0.00000000e+00
6114,6115,0.00000000e+00
6116,6117,0.00000000e+00
6118,6119,0.00000000e+00
6120,6121,0.00000000e+00
6122,6123,0.00000000e+00
6124,6125,0.00000000e+00
6126,6127,0.00000000e+00
6128,6129,0.00000000e+00
6130,6131,0.00000000e+00
6132,6133,0.00000000e+00
6134,6135,0.00000000e+00
6136,6137,0.00000000e+00
6138,6139,0.00000000e+00
6140,6141,0.00000000e+00
6142,6143,0.00000000e+00
6144,6145,0.00000000e+00
6146,6147,0.00000000e+00
6148,6149,0.00000000e+00
6150,6151,0.00000000e+00
6152,6153,0.00000000e+00
6154,6155,0.00000000e+00
6156,6157,0.00000000e+00
6158,6159,0.00000000e+00
6160,6161,0.00000000e+00
6162,6163,0.00000000e+00
6164,6165,0.00000000e+00
6166,6167,0.00000000e+00
6168,6169,0.00000000e+00
6170,6171,0.00000000e+00
6172,6173,0.00000000e+00
6174,6175,0.00000000e+00
6176,6177,0.00000000e+00
6178,6179,0.00000000e+00
6180,6181,0.00000000e+00
6182,6183,0.00000000e+00
6184,6185,0.00000000e+00
6186,6187,0.00000000e+00
6188,6189,0.00000000e+00
6190,6191,0.00000000e+00
6192,6193,0.00000000e+00
6194,6195,0.00000000e+00
6196,6197,0.00000000e+00
6198,6199,0.00000000e+00
6200,6201,0.00000000e+00
6202,6203,0.00000000e+00
6204,6205,0.00000000e+00
6206,6207,0.00000000e+00
6208,6209,0.00000000e+00
6210,6211,0.00000000e+00
6212,6213,0.00000000e+00
6214,6215,0.00000000e+00
6216,6217,0.00000000e+00
6218,6219,0.00000000e+00
6220,6221,0.00000000e+00
6222,6223,0.00000000e+00
6224,6225,0.00000000e+00
6226,6227,0.00000000e+00
6228,6229,0.00000000e+00
6230,6231,0.00000000e+00
6232,6233,0.00000000e+00
6234,6235,0.00000000e+00
6236,6237,0.00000000e+00
6238,6239,0.00000000e+00
6240,6241,0.00000000e+00
6242,6243,0.00000000e+00
6244,6245,0.00000000e+00
6246,6247,0.00000000e+00
6248,6249,0.00000000e+00
6250,6251,0.00000000e+00
6252,6253,0.00000000e+00
6254,6255,0.00000000e+00
6256,6257,0.00000000e+00
6258,6259,0.00000000e+00
6260,6261,0.00000000e+00
6262,6263,0.00000000e+00
6264,6265,0.00000000e+00
6266,6267,0.00000000e+00
6268,6269,0.00000000e+00
6270,6271,0.00000000e+00
6272,6273,0.00000000e+00
6274,6275,0.00000000e+00
6276,6277,0.00000000e+00
6278,6279,0.00000000e+00
6280,6281,0.00000000e+00
6282,6283,0.00000000e+00
6284,6285,0.00000000e+00
6286,6287,0.00000000e+00
6288,6289,0.00000000e+00
6290,6291,0.00000000e+00
6292,6293,0.00000000e+00
6294,6295,0.00000000e+00
6296,6297,0.00000000e+00
6298,6299,0.00000000e+00
6300,6301,0.00000000e+00
6302,6303,0.00000000e+00
6304,6305,0.00000000e+00
6306,6307,0.00000000e+00
6308,6309,0.00000000e+00
6310,6311,0.00000000e+00
6312,6313,0.00000000e+00
6314,6315,0.00000000e+00
6316,6317,0.00000000e+00
6318,6319,0.00000000e+00
6320,6321,0.00000000e+00
6322,6323,0.00000000e+00
6324,6325,0.00000000e+00
6326,6327,0.00000000e+00
6328,6329,0.00000000e+00
6330,6331,0.00000000e+00
6332,6333,0.00000000e+00
6334,6335,0.00000000e+00
6336,6337,0.00000000e+00
6338,6339,0.00000000e+00
6340,6341,0.00000000e+00
6342,6343,0.00000000e+00
6344,6345,0.00000000e+00
6346,6347,0.00000000e+00
6348,6349,0.00000000e+00
6350,6351,0.00000000e+00
6352,6353,0.00000000e+00
6354,6355,0.00000000e+00
6356,6357,0.00000000e+00
6358,6359,0.00000000e+00
6360,6361,0.00000000e+00
6362,6363,0.00000000e+00
6364,6365,0.00000000e+00
6366,6367,0.00000000e+00
6368,6369,0.00000000e+00
6370,6371,0.00000000e+00
6372,6373,0.00000000e+00
6374,6375,0.00000000e+00
6376,6377,0.00000000e+00
6378,6379,0.00000000e+00
6380,6381,0.00000000e+00
6382,6383,0.00000000e+00
6384,6385,0.00000000e+00
6386,6387,0.00000000e+00
6388,6389,0.00000000e+00
6390,6391,0.00000000e+00
6392,6393,0.00000000e+00
6394,6395,0.00000000e+00
6396,6397,0.00000000e+00
6398,6399,0.00000000e+00
6400,6401,0.00000000e+00
6402,6403,0.00000000e+00
6404,6405,0.00000000e+00
6406,6407,0.00000000e+00
6408,6409,0.00000000e+00
6410,6411,0.00000000e+00
6412,6413,0.00000000e+00
6414,6415,0.00000000e+00
6416,6417,0.00000000e+00
6418,6419,0.00000000e+00
6420,6421,0.00000000e+00
6422,6423,0.00000000e+00
6424,6425,0.00000000e+00
6426,6427,0.00000000e+00
6428,6429,0.00000000e+00
6430,6431,0.00000000e+00
6432,6433,0.00000000e+00
6434,6435,0.00000000e+00
6436,6437,0.00000000e+00
6438,6439,0.00000000e+00
6440,6441,0.00000000e+00
6442,6443,0.00000000e+00
6444,6445,0.00000000e+00
6446,6447,0.00000000e+00
6448,6449,0.00000000e+00
6450,6451,0.00000000e+00
6452,6453,0.00000000e+00
6454,6455,0.00000000e+00
6456,6457,0.00000000e+00
6458,6459,0.00000000e+00
6460,6461,0.00000000e+00
6462,6463,0.00000000e+00
6464,6465,0.00000000e+00
6466,6467,0.00000000e+00
6468,6469,0.00000000e+00
6470,6471,0.00000000e+00
6472,6473,0.00000000e+00
6474,6475,0.00000000e+00
6476,6477,0.00000000e+00
6478,6479,0.00000000e+00
6480,6481,0.00000000e+00
6482,6483,0.00000000e+00
6484,6485,0.00000000e+00
6486,6487,0.00000000e+00
6488,6489,0.00000000e+00
6490,6491,0.00000000e+00
6492,6493,0.00000000e+00
6494,6495,0.00000000e+00
6496,6497,0.00000000e+00
6498,6499,0.00000000e+00
6500,6501,0.00000000e+00
6502,6503,0.00000000e+00
6504,6505,0.00000000e+00
6506,6507,0.00000000e+00
6508,6509,0.00000000e+00
6510,6511,0.00000000e+00
6512,6513,0.00000000e+00
6514,6515,0.00000000e+00
6516,6517,0.00000000e+00
6518,6519,0.00000000e+00
6520,6521,0.00000000e+00
6522,6523,0.00000000e+00
6524,6525,0.00000000e+00
6526,6527,0.00000000e+00
6528,6529,0.00000000e+00
6530,6531,0.00000000e+00
6532,6533,0.00000000e+00
6534,6535,0.00000000e+00
6536,6537,0.00000000e+00
6538,6539,0.00000000e+00
6540,6541,0.00000000e+00
6542,6543,0.00000000e+00
6544,6545,0.00000000e+00
6546,6547,0.00000000e+00
6548,6549,0.00000000e+00
6550,6551,0.00000000e+00
6552,6553,0.00000000e+00
6554,6555,0.00000000e+00
6556,6557,0.00000000e+00
6558,6559,0.00000000e+00
6560,6561,0.00000000e+00
6562,6563,0.00000000e+00
6564,6565,0.00000000e+00
6566,6567,0.00000000e+00
6568,6569,0.00000000e+00
6570,6571,0.00000000e+00
6572,6573,0.00000000e+00
6574,6575,0.00000000e+00
6576,6577,0.00000000e+00
6578,6579,0.00000000e+00
6580,6581,0.00000000e+00
6582,6583,0.00000000e+00
6584,6585,0.00000000e+00
6586,6587,0.00000000e+00
6588,6589,0.00000000e+00
6590,6591,0.00000000e+00
6592,6593,0.00000000e+00
6594,6595,0.00000000e+00
6596,6597,0.00000000e+00
6598,6599,0.00000000e+00
6600,6601,0.00000000e+00
6602,6603,0.00000000e+00
6604,6605,0.00000000e+00
6606,6607,0.00000000e+00
6608,6609,0.00000000e+00
6610,6611,0.00000000e+00
6612,6613,0.00000000e+00
6614,6615,0.00000000e+00
6616,6617,0.00000000e+00
6618,6619,0.00000000e+00
6620,6621,0.00000000e+00
6622,6623,0.00000000e+00
6624,6625,0.00000000e+00
6626,6627,0.00000000e+00
6628,6629,0.00000000e+00
6630,6631,0.00000000e+00
6632,6633,0.00000000e+00
6634,6635,0.00000000e+00
6636,6637,0.00000000e+00
6638,6639,0.00000000e+00
6640,6641,0.00000000e+00
6642,6643,0.00000000e+00
6644,6645,0.00000000e+00
6646,6647,0.00000000e+00
6648,6649,0.00000000e+00
6650,6651,0.00000000e+00
6652,6653,0.00000000e+00
6654,6655,0.00000000e+00
6656,6657,0.00000000e+00
6658,6659,0.00000000e+00
6660,6661,0.00000000e+00
6662,6663,0.00000000e+00
6664,6665,0.00000000e+00
6666,6667,0.00000000e+00
6668,6669,0.00000000e+00
6670,6671,0.00000000e+00
6672,6673,0.00000000e+00
6674,6675,0.00000000e+00
6676,6677,0.00000000e+00
6678,6679,0.00000000e+00
6680,6681,0.00000000e+00
6682,6683,0.00000000e+00
6684,6685,0.00000000e+00
6686,6687,0.00000000e+00
6688,6689,0.00000000e+00
6690,6691,0.00000000e+00
6692,6693,0.00000000e+00
6694,6695,0.00000000e+00
6696,6697,0.00000000e+00
6698,6699,0.00000000e+00
6700,6701,0.00000000e+00
6702,6703,0.00000000e+00
6704,6705,0.00000000e+00
6706,6707,0.00000000e+00
6708,6709,0.00000000e+00
6710,6711,0.00000000e+00
6712,6713,0.00000000e+00
6714,6715,0.00000000e+00
6716,6717,0.00000000e+00
6718,6719,0.00000000e+00
6720,6721,0.00000000e+00
6722,6723,0.00000000e+00
6724,6725,0.00000000e+00
6726,6727,0.00000000e+00
6728,6729,0.00000000e+00
6730,6731,0.00000000e+00
6732,6733,0.00000000e+00
6734,6735,0.00000000e+00
6736,6737,0.00000000e+00
6738,6739,0.00000000e+00
6740,6741,0.00000000e+00
6742,6743,0.00000000e+00
6744,6745,0.00000000e+00
6746,6747,0.00000000e+00
6748,6749,0.00000000e+00
6750,6751,0.00000000e+00
6752,6753,0.00000000e+00
6754,6755,0.00000000e+00
6756,6757,0.00000000e+00
6758,6759,0.00000000e+00
6760,6761,0.00000000e+00
6762,6763,0.00000000e+00
6764,6765,0.00000000e+00
6766,6767,0.00000000e+00
6768,6769,0.00000000e+00
6770,6771,0.00000000e+00
6772,6773,0.00000000e+00
6774,6775,0.00000000e+00
6776,6777,0.00000000e+00
6778,6779,0.00000000e+00
6780,6781,0.00000000e+00
6782,6783,0.00000000e+00
6784,6785,0.00000000e+00
6786,6787,0.00000000e+00
6788,6789,0.00000000e+00
6790,6791,0.00000000e+00
6792,6793,0.00000000e+00
6794,6795,0.00000000e+00
6796,6797,0.00000000e+00
6798,6799,0.00000000e+00
6800,6801,0.00000000e+00
6802,6803,0.00000000e+00
6804,6805,0.00000000e+00
6806,6807,0.00000000e+00
6808,6809,0.00000000e+00
6810,6811,0.00000000e+00
6812,6813,0.00000000e+00
6814,6815,0.00000000e+00
6816,6817,0.00000000e+00
6818,6819,0.00000000e+00
6820,6821,0.00000000e+00
6822,6823,0.00000000e+00
6824,6825,0.00000000e+00
6826,6827,0.00000000e+00
6828,6829,0.00000000e+00
6830,6831,0.00000000e+00
6832,6833,0.00000000e+00
6834,6835,0.00000000e+00
6836,6837,0.00000000e+00
6838,6839,0.00000000e+00
6840,6841,0.00000000e+00
6842,6843,0.00000000e+00
6844,6845,0.00000000e+00
6846,6847,0.00000000e+00
6848,6849,0.00000000e+00
6850,6851,0.00000000e+00
6852,6853,0.00000000e+00
6854,6855,0.00000000e+00
6856,6857,0.00000000e+00
6858,6859,0.00000000e+00
6860,6861,0.00000000e+00
6862,6863,0.00000000e+00
6864,6865,0.00000000e+00
6866,6867,0.00000000e+00
6868,6869,0.00000000e+00
6870,6871,0.00000000e+00
6872,6873,0.00000000e+00
6874,6875,0.00000000e+00
6876,6877,0.00000000e+00
6878,6879,0.00000000e+00
6880,6881,0.00000000e+00
6882,6883,0.00000000e+00
6884,6885,0.00000000e+00
6886,6887,0.00000000e+00
6888,6889,0.00000000e+00
6890,6891,0.00000000e+00
6892,6893,0.00000000e+00
6894,6895,0.00000000e+00
6896,6897,0.00000000e+00
6898,6899,0.00000000e+00
6900,6901,0.00000000e+00
6902,6903,0.00000000e+00
6904,6905,0.00000000e+00
6906,6907,0.00000000e+00
6908,6909,0.00000000e+00
6910,6911,0.00000000e+00
6912,6913,0.00000000e+00
6914,6915,0.00000000e+00
6916,6917,0.00000000e+00
6918,6919,0.00000000e+00
6920,6921,0.00000000e+00
6922,6923,0.00000000e+00
6924,6925,0.00000000e+00
6926,6927,0.00000000e+00
6928,6929,0.00000000e+00
6930,6931,0.00000000e+00
6932,6933,0.00000000e+00
6934,6935,0.00000000e+00
6936,6937,0.00000000e+00
6938,6939,0.00000000e+00
6940,6941,0.00000000e+00
6942,6943,0.00000000e+00
6944,6945,0.00000000e+00
6946,6947,0.00000000e+00
6948,6949,0.00000000e+00
6950,6951,0.00000000e+00
6952,6953,0.00000000e+00
6954,6955,0.00000000e+00
6956,6957,0.00000000e+00
6958,6959,0.00000000e+00
6960,6961,0.00000000e+00
6962,6963,0.00000000e+00
6964,6965,0.00000000e+00
6966,6967,0.00000000e+00
6968,6969,0.00000000e+00
6970,6971,0.00000000e+00
6972,6973,0.00000000e+00
6974,6975,0.00000000e+00
6976,6977,0.00000000e+00
6978,6979,0.00000000e+00
6980,6981,0.00000000e+00
6982,6983,0.00000000e+00
6984,6985,0.00000000e+00
6986,6987,0.00000000e+00
6988,6989,0.00000000e+00
6990,6991,0.00000000e+00
6992,6993,0.00000000e+00
6994,6995,0.00000000e+00
6996,6997,0.00000000e+00
6998,6999,0.00000000e+00
7000,7001,0.00000000e+00
7002,7003,0.00000000e+00
7004,7005,0.00000000e+00
7006,7007,0.00000000e+00
7008,7009,0.00000000e+00
7010,7011,0.00000000e+00
7012,7013,0.00000000e+00
7014,7015,0.00000000e+00
7016,7017,0.00000000e+00
7018,7019,0.00000000e+00
7020,7021,0.00000000e+00
7022,7023,0.00000000e+00
7024,7025,0.00000000e+00
7026,7027,0.00000000e+00
7028,7029,0.00000000e+00
7030,7031,0.00000000e+00
7032,7033,0.00000000e+00
7034,7035,0.00000000e+00
7036,7037,0.00000000e+00
7038,7039,0.00000000e+00
7040,7041,0.00000000e+00
7042,7043,0.00000000e+00
7044,7045,0.00000000e+00
7046,7047,0.00000000e+00
7048,7049,0.00000000e+00
7050,7051,0.00000000e+00
7052,7053,0.00000000e+00
7054,7055,0.00000000e+00
7056,7057,0.00000000e+00
7058,7059,0.00000000e+00
7060,7061,0.00000000e+00
7062,7063,0.00000000e+00
7064,7065,0.00000000e+00
7066,7067,0.00000000e+00
7068,7069,0.00000000e+00
7070,7071,0.00000000e+00
7072,7073,0.00000000e+00
7074,7075,0.00000000e+00
7076,7077,0.00000000e+00
7078,7079,0.00000000e+00
7080,7081,0.00000000e+00
7082,7083,0.00000000e+00
7084,7085,0.00000000e+00
7086,7087,0.00000000e+00
7088,7089,0.00000000e+00
7090,7091,0.00000000e+00
7092,7093,0.00000000e+00
7094,7095,0.00000000e+00
7096,7097,0.00000000e+00
7098,7099,0.00000000e+00
7100,7101,0.00000000e+00
7102,7103,0.00000000e+00
7104,7105,0.00000000e+00
7106,7107,0.00000000e+00
7108,7109,0.00000000e+00
7110,7111,0.00000000e+00
7112,7113,0.00000000e+00
7114,7115,0.00000000e+00
7116,7117,0.00000000e+00
7118,7119,0.00000000e+00
7120,7121,0.00000000e+00
7122,7123,0.00000000e+00
7124,7125,0.00000000e+00
7126,7127,0.00000000e+00
7128,7129,0.00000000e+00
7130,7131,0.00000000e+00
7132,7133,0.00000000e+00
7134,7135,0.00000000e+00
7136,7137,0.00000000e+00
7138,7139,0.00000000e+00
7140,7141,0.00000000e+00
7142,7143,0.00000000e+00
7144,7145,0.00000000e+00
7146,7147,0.00000000e+00
7148,7149,0.00000000e+00
7150,7151,0.00000000e+00
7152,7153,0.00000000e+00
7154,7155,0.00000000e+00
7156,7157,0.00000000e+00
7158,7159,0.00000000e+00
7160,7161,0.00000000e+00
7162,7163,0.00000000e+00
7164,7165,0.00000000e+00
7166,7167,0.00000000e+00
7168,7169,0.00000000e+00
7170,7171,0.00000000e+00
7172,7173,0.00000000e+00
7174,7175,0.00000000e+00
7176,7177,0.00000000e+00
7178,7179,0.00000000e+00
7180,7181,0.00000000e+00
7182,7183,0.00000000e+00
7184,7185,0.00000000e+00
7186,7187,0.00000000e+00
7188,7189,0.00000000e+00
7190,7191,0.00000000e+00
7192,7193,0.00000000e+00
7194,7195,0.00000000e+00
7196,7197,0.00000000e+00
7198,7199,0.00000000e+00
7200,7201,0.00000000e+00
7202,7203,0.00000000e+00
7204,7205,0.00000000e+00
7206,7207,0.00000000e+00
7208,7209,0.00000000e+00
7210,7211,0.00000000e+00
7212,7213,0.00000000e+00
7214,7215,0.00000000e+00
7216,7217,0.00000000e+00
7218,7219,0.00000000e+00
7220,7221,0.00000000e+00
7222,7223,0.00000000e+00
7224,7225,0.00000000e+00
7226,7227,0.00000000e+00
7228,7229,0.00000000e+00
7230,7231,0.00000000e+00
7232,7233,0.00000000e+00
7234,7235,0.00000000e+00
7236,7237,0.00000000e+00
7238,7239,0.00000000e+00
7240,7241,0.00000000e+00
7242,7243,0.00000000e+00
7244,7245,0.00000000e+00
7246,7247,0.00000000e+00
7248,7249,0.00000000e+00
7250,7251,0.00000000e+00
7252,7253,0.00000000e+00
7254,7255,0.00000000e+00
7256,7257,0.00000000e+00
7258,7259,0.00000000e+00
7260,7261,0.00000000e+00
7262,7263,0.00000000e+00
7264,7265,0.00000000e+00
7266,7267,0.00000000e+00
7268,7269,0.00000000e+00
7270,7271,0.00000000e+00
7272,7273,0.00000000e+00
7274,7275,0.00000000e+00
7276,7277,0.00000000e+00
7278,7279,0.00000000e+00
7280,7281,0.00000000e+00
7282,7283,0.00000000e+00
7284,7285,0.00000000e+00
7286,7287,0.00000000e+00
7288,7289,0.00000000e+00
7290,7291,0.00000000e+00
7292,7293,0.00000000e+00
7294,7295,0.00000000e+00
7296,7297,0.00000000e+00
7298,7299,0.00000000e+00
7300,7301,0.00000000e+00
7302,7303,0.00000000e+00
7304,7305,0.00000000e+00
7306,7307,0.00000000e+00
7308,7309,0.00000000e+00
7310,7311,0.00000000e+00
7312,7313,0.00000000e+00
7314,7315,0.00000000e+00
7316,7317,0.00000000e+00
7318,7319,0.00000000e+00
7320,7321,0.00000000e+00
7322,7323,0.00000000e+00
7324,7325,0.00000000e+00
7326,7327,0.00000000e+00
7328,7329,0.00000000e+00
7330,7331,0.00000000e+00
7332,7333,0.00000000e+00
7334,7335,0.00000000e+00
7336,7337,0.00000000e+00
7338,7339,0.00000000e+00
7340,7341,0.00000000e+00
7342,7343,0.00000000e+00
7344,7345,0.00000000e+00
7346,7347,0.00000000e+00
7348,7349,0.00000000e+00
7350,7351,0.00000000e+00
7352,7353,0.00000000e+00
7354,7355,0.00000000e+00
7356,7357,0.00000000e+00
7358,7359,0.00000000e+00
7360,7361,0.00000000e+00
7362,7363,0.00000000e+00
7364,7365,0.00000000e+00
7366,7367,0.00000000e+00
7368,7369,0.00000000e+00
7370,7371,0.00000000e+00
7372,7373,0.00000000e+00
7374,7375,0.00000000e+00
7376,7377,0.00000000e+00
7378,7379,0.00000000e+00
7380,7381,0.00000000e+00
7382,7383,0.00000000e+00
7384,7385,0.00000000e+00
7386,7387,0.00000000e+00
7388,7389,0.00000000e+00
7390,7391,0.00000000e+00
7392,7393,0.00000000e+00
7394,7395,0.00000000e+00
7396,7397,0.00000000e+00
7398,7399,0.00000000e+00
7400,7401,0.00000000e+00
7402,7403,0.00000000e+00
7404,7405,0.00000000e+00
7406,7407,0.00000000e+00
7408,7409,0.00000000e+00
7410,7411,0.00000000e+00
7412,7413,0.00000000e+00
7414,7415,0.00000000e+00
7416,7417,0.00000000e+00
7418,7419,0.00000000e+00
7420,7421,0.00000000e+00
7422,7423,0.00000000e+00
7424,7425,0.00000000e+00
7426,7427,0.00000000e+00
7428,7429,0.00000000e+00
7430,7431,0.00000000e+00
7432,7433,0.00000000e+00
7434,7435,0.00000000e+00
7436,7437,0.00000000e+00
7438,7439,0.00000000e+00
7440,7441,0.00000000e+00
7442,7443,0.00000000e+00
7444,7445,0.00000000e+00
7446,7447,0.00000000e+00
7448,7449,0.00000000e+00
7450,7451,0.00000000e+00
7452,7453,0.00000000e+00
7454,7455,0.00000000e+00
7456,7457,0.00000000e+00
7458,7459,0.00000000e+00
7460,7461,0.00000000e+00
7462,7463,0.00000000e+00
7464,7465,0.00000000e+00
7466,7467,0.00000000e+00
7468,7469,0.00000000e+00
7470,7471,0.00000000e+00
7472,7473,0.00000000e+00
7474,7475,0.00000000e+00
7476,7477,0.00000000e+00
7478,7479,0.00000000e+00
7480,7481,0.00000000e+00
7482,7483,0.00000000e+00
7484,7485,0.00000000e+00
7486,7487,0.00000000e+00
7488,7489,0.00000000e+00
7490,7491,0.00000000e+00
7492,7493,0.00000000e+00
7494,7495,0.00000000e+00
7496,7497,0.00000000e+00
7498,7499,0.00000000e+00
7500,7501,0.00000000e+00
7502,7503,0.00000000e+00
7504,7505,0.00000000e+00
7506,7507,0.00000000e+00
7508,7509,0.00000000e+00
7510,7511,0.00000000e+00
7512,7513,0.00000000e+00
7514,7515,0.00000000e+00
7516,7517,0.00000000e+00
7518,7519,0.00000000e+00
7520,7521,0.00000000e+00
7522,7523,0.00000000e+00
7524,7525,0.00000000e+00
7526,7527,0.00000000e+00
7528,7529,0.00000000e+00
7530,7531,0.00000000e+00
7532,7533,0.00000000e+00
7534,7535,0.00000000e+00
7536,7537,0.00000000e+00
7538,7539,0.00000000e+00
7540,7541,0.00000000e+00
7542,7543,0.00000000e+00
7544,7545,0.00000000e+00
7546,7547,0.00000000e+00
7548,7549,0.00000000e+00
7550,7551,0.00000000e+00
7552,7553,0.00000000e+00
7554,7555,0.00000000e+00
7556,7557,0.00000000e+00
7558,7559,0.00000000e+00
7560,7561,0.00000000e+00
7562,7563,0.00000000e+00
7564,7565,0.00000000e+00
7566,7567,0.00000000e+00
7568,7569,0.00000000e+00
7570,7571,0.00000000e+00
7572,7573,0.00000000e+00
7574,7575,0.00000000e+00
7576,7577,0.00000000e+00
7578,7579,0.00000000e+00
7580,7581,0.00000000e+00
7582,7583,0.00000000e+00
7584,7585,0.00000000e+00
7586,7587,0.00000000e+00
7588,7589,0.00000000e+00
7590,7591,0.00000000e+00
7592,7593,0.00000000e+00
7594,7595,0.00000000e+00
7596,7597,0.00000000e+00
7598,7599,0.00000000e+00
7600,7601,0.00000000e+00
7602,7603,0.00000000e+00
7604,7605,0.00000000e+00
7606,7607,0.00000000e+00
7608,7609,0.00000000e+00
7610,7611,0.00000000e+00
7612,7613,0.00000000e+00
7614,7615,0.00000000e+00
7616,7617,0.00000000e+00
7618,7619,0.00000000e+00
7620,7621,0.00000000e+00
7622,7623,0.00000000e+00
7624,7625,0.00000000e+00
7626,7627,0.00000000e+00
7628,7629,0.00000000e+00
7630,7631,0.00000000e+00
7632,7633,0.00000000e+00
7634,7635,0.00000000e+00
7636,7637,0.00000000e+00
7638,7639,0.00000000e+00
7640,7641,0.00000000e+00
7642,7643,0.00000000e+00
7644,7645,0.00000000e+00
7646,7647,0.00000000e+00
7648,7649,0.00000000e+00
7650,7651,0.00000000e+00
7652,7653,0.00000000e+00
7654,7655,0.00000000e+00
7656,7657,0.00000000e+00
7658,7659,0.00000000e+00
7660,7661,0.00000000e+00
7662,7663,0.00000000e+00
7664,7665,0.00000000e+00
7666,7667,0.00000000e+00
7668,7669,0.00000000e+00
7670,7671,0.00000000e+00
7672,7673,0.00000000e+00
7674,7675,0.00000000e+00
7676,7677,0.00000000e+00
7678,7679,0.00000000e+00
7680,7681,0.00000000e+00
7682,7683,0.00000000e+00
7684,7685,0.00000000e+00
7686,7687,0.00000000e+00
7688,7689,0.00000000e+00
7690,7691,0.00000000e+00
7692,7693,0.00000000e+00
7694,7695,0.00000000e+00
7696,7697,0.00000000e+00
7698,7699,0.00000000e+00
7700,7701,0.00000000e+00
7702,7703,0.00000000e+00
7704,7705,0.00000000e+00
7706,7707,0.00000000e+00
7708,7709,0.00000000e+00
7710,7711,0.00000000e+00
7712,7713,0.00000000e+00
7714,7715,0.00000000e+00
7716,7717,0.00000000e+00
7718,7719,0.00000000e+00
7720,7721,0.00000000e+00
7722,7723,0.00000000e+00
7724,7725,0.00000000e+00
7726,7727,0.00000000e+00
7728,7729,0.00000000e+00
7730,7731,0.00000000e+00
7732,7733,0.00000000e+00
7734,7735,0.00000000e+00
7736,7737,0.00000000e+00
7738,7739,0.00000000e+00
7740,7741,0.00000000e+00
7742,7743,0.00000000e+00
7744,7745,0.00000000e+00
7746,7747,0.00000000e+00
7748,7749,0.00000000e+00
7750,7751,0.00000000e+00
7752,7753,0.00000000e+00
7754,7755,0.00000000e+00
7756,7757,0.00000000e+00
7758,7759,0.00000000e+00
7760,7761,0.00000000e+00
7762,7763,0.00000000e+00
7764,7765,0.00000000e+00
7766,7767,0.00000000e+00
7768,7769,0.00000000e+00
7770,7771,0.00000000e+00
7772,7773,0.00000000e+00
7774,7775,0.00000000e+00
7776,7777,0.00000000e+00
7778,7779,0.00000000e+00
7780,7781,0.00000000e+00
7782,7783,0.00000000e+00
7784,7785,0.00000000e+00
7786,7787,0.00000000e+00
7788,7789,0.00000000e+00
7790,7791,0.00000000e+00
7792,7793,0.00000000e+00
7794,7795,0.00000000e+00
7796,7797,0.00000000e+00
7798,7799,0.00000000e+00
7800,7801,0.00000000e+00
7802,7803,0.00000000e+00
7804,7805,0.00000000e+00
7806,7807,0.00000000e+00
7808,7809,0.00000000e+00
7810,7811,0.00000000e+00
7812,7813,0.00000000e+00
7814,7815,0.00000000e+00
7816,7817,0.00000000e+00
7818,7819,0.00000000e+00
7820,7821,0.00000000e+00
7822,7823,0.00000000e+00
7824,7825,0.00000000e+00
7826,7827,0.00000000e+00
7828,7829,0.00000000e+00
7830,7831,0.00000000e+00
7832,7833,0.00000000e+00
7834,7835,0.00000000e+00
7836,7837,0.00000000e+00
7838,7839,0.00000000e+00
7840,7841,0.00000000e+00
7842,7843,0.00000000e+00
7844,7845,0.00000000e+00
7846,7847,0.00000000e+00
7848,7849,0.00000000e+00
7850,7851,0.00000000e+00
7852,7853,0.00000000e+00
7854,7855,0.00000000e+00
7856,7857,0.00000000e+00
7858,7859,0.00000000e+00
7860,7861,0.00000000e+00
7862,7863,0.00000000e+00
7864,7865,0.00000000e+00
7866,7867,0.00000000e+00
7868,7869,0.00000000e+00
7870,7871,0.00000000e+00
7872,7873,0.00000000e+00
7874,7875,0.00000000e+00
7876,7877,0.00000000e+00
7878,7879,0.00000000e+00
7880,7881,0.00000000e+00
7882,7883,0.00000000e+00
7884,7885,0.00000000e+00
7886,7887,0.00000000e+00
7888,7889,0.00000000e+00
7890,7891,0.00000000e+00
7892,7893,0.00000000e+00
7894,7895,0.00000000e+00
7896,7897,0.00000000e+00
7898,7899,0.00000000e+00
7900,7901,0.00000000e+00
7902,7903,0.00000000e+00
7904,7905,0.00000000e+00
7906,7907,0.00000000e+00
7908,7909,0.00000000e+00
7910,7911,0.00000000e+00
7912,7913,0.00000000e+00
7914,7915,0.00000000e+00
7916,7917,0.00000000e+00
7918,7919,0.00000000e+00
7920,7921,0.00000000e+00
7922,7923,0.00000000e+00
7924,7925,0.00000000e+00
7926,7927,0.00000000e+00
7928,7929,0.00000000e+00
7930,7931,0.00000000e+00
7932,7933,0.00000000e+00
7934,7935,0.00000000e+00
7936,7937,0.00000000e+00
7938,7939,0.00000000e+00
7940,7941,0.00000000e+00
7942,7943,0.00000000e+00
7944,7945,0.00000000e+00
7946,7947,0.00000000e+00
7948,7949,0.00000000e+00
7950,7951,0.00000000e+00
7952,7953,0.00000000e+00
7954,7955,0.00000000e+00
7956,7957,0.00000000e+00
7958,7959,0.00000000e+00
7960,7961,0.00000000e+00
7962,7963,0.00000000e+00
7964,7965,0.00000000e+00
7966,7967,0.00000000e+00
7968,7969,0.00000000e+00
7970,7971,0.00000000e+00
7972,7973,0.00000000e+00
7974,7975,0.00000000e+00
7976,7977,0.00000000e+00
7978,7979,0.00000000e+00
7980,7981,0.00000000e+00
7982,7983,0.00000000e+00
7984,7985,0.00000000e+00
7986,7987,0.00000000e+00
7988,7989,0.00000000e+00
7990,7991,0.00000000e+00
7992,7993,0.00000000e+00
7994,7995,0.00000000e+00
7996,7997,0.00000000e+00
7998,7999,0.00000000e+00
8000,8001,0.00000000e+00
8002,8003,0.00000000e+00
8004,8005,0.00000000e+00
8006,8007,0.00000000e+00
8008,8009,0.00000000e+00
8010,8011,0.00000000e+00
8012,8013,0.00000000e+00
8014,8015,0.00000000e+00
8016,8017,0.00000000e+00
8018,8019,0.00000000e+00
8020,8021,0.00000000e+00
8022,8023,0.00000000e+00
8024,8025,0.00000000e+00
8026,8027,0.00000000e+00
8028,8029,0.00000000e+00
8030,8031,0.00000000e+00
8032,8033,0.00000000e+00
8034,8035,0.00000000e+00
8036,8037,0.00000000e+00
8038,8039,0.00000000e+00
8040,8041,0.00000000e+00
8042,8043,0.00000000e+00
8044,8045,0.00000000e+00
8046,8047,0.00000000e+00
8048,8049,0.00000000e+00
8050,8051,0.00000000e+00
8052,8053,0.00000000e+00
8054,8055,0.00000000e+00
8056,8057,0.00000000e+00
8058,8059,0.00000000e+00
8060,8061,0.00000000e+00
8062,8063,0.00000000e+00
8064,8065,0.00000000e+00
8066,8067,0.00000000e+00
8068,8069,0.00000000e+00
8070,8071,0.00000000e+00
8072,8073,0.00000000e+00
8074,8075,0.00000000e+00
8076,8077,0.00000000e+00
8078,8079,0.00000000e+00
8080,8081,0.00000000e+00
8082,8083,0.00000000e+00
8084,8085,0.00000000e+00
8086,8087,0.00000000e+00
8088,8089,0.00000000e+00
8090,8091,0.00000000e+00
8092,8093,0.00000000e+00
8094,8095,0.00000000e+00
8096,8097,0.00000000e+00
8098,8099,0.00000000e+00
8100,8101,0.00000000e+00
8102,8103,0.00000000e+00
8104,8105,0.00000000e+00
8106,8107,0.00000000e+00
8108,8109,0.00000000e+00
8110,8111,0.00000000e+00
8112,8113,0.00000000e+00
8114,8115,0.00000000e+00
8116,8117,0.00000000e+00
8118,8119,0.00000000e+00
8120,8121,0.00000000e+00
8122,8123,0.00000000e+00
8124,8125,0.00000000e+00
8126,8127,0.00000000e+00
8128,8129,0.00000000e+00
8130,8131,0.00000000e+00
8132,8133,0.00000000e+00
8134,8135,0.00000000e+00
8136,8137,0.00000000e+00
8138,8139,0.00000000e+00
8140,8141,0.00000000e+00
8142,8143,0.00000000e+00
8144,8145,0.00000000e+00
8146,8147,0.00000000e+00
8148,8149,0.00000000e+00
8150,8151,0.00000000e+00
8152,8153,0.00000000e+00
8154,8155,0.00000000e+00
8156,8157,0.00000000e+00
8158,8159,0.00000000e+00
8160,8161,0.00000000e+00
8162,8163,0.00000000e+00
8164,8165,0.00000000e+00
8166,8167,0.00000000e+00
8168,8169,0.00000000e+00
8170,8171,0.00000000e+00
8172,8173,0.00000000e+00
8174,8175,0.00000000e+00
8176,8177,0.00000000e+00
8178,8179,0.00000000e+00
8180,8181,0.00000000e+00
8182,8183,0.00000000e+00
8184,8185,0.00000000e+00
8186,8187,0.00000000e+00
8188,8189,0.00000000e+00
8190,8191,0.00000000e+00
8192,8193,0.00000000e+00
8194,8195,0.00000000e+00
8196,8197,0.00000000e+00
8198,8199,0.00000000e+00
8200,8201,0.00000000e+00
8202,8203,0.00000000e+00
8204,8205,0.00000000e+00
8206,8207,0.00000000e+00
8208,8209,0.00000000e+00
8210,8211,0.00000000e+00
8212,8213,0.00000000e+00
8214,8215,0.00000000e+00
8216,8217,0.00000000e+00
8218,8219,0.00000000e+00
8220,8221,0.00000000e+00
8222,8223,0.00000000e+00
8224,8225,0.00000000e+00
8226,8227,0.00000000e+00
8228,8229,0.00000000e+00
8230,8231,0.00000000e+00
8232,8233,0.00000000e+00
8234,8235,0.00000000e+00
8236,8237,0.00000000e+00
8238,8239,0.00000000e+00
8240,8241,0.00000000e+00
8242,8243,0.00000000e+00
8244,8245,0.00000000e+00
8246,8247,0.00000000e+00
8248,8249,0.00000000e+00
8250,8251,0.00000000e+00
8252,8253,0.00000000e+00
8254,8255,0.00000000e+00
8256,8257,0.00000000e+00
8258,8259,0.00000000e+00
8260,8261,0.00000000e+00
8262,8263,0.00000000e+00
8264,8265,0.00000000e+00
8266,8267,0.00000000e+00
8268,8269,0.00000000e+00
8270,8271,0.00000000e+00
8272,8273,0.00000000e+00
8274,8275,0.00000000e+00
8276,8277,0.00000000e+00
8278,8279,0.00000000e+00
8280,8281,0.00000000e+00
8282,8283,0.00000000e+00
8284,8285,0.00000000e+00
8286,8287,0.00000000e+00
8288,8289,0.00000000e+00
8290,8291,0.00000000e+00
8292,8293,0.00000000e+00
8294,8295,0.00000000e+00
8296,8297,0.00000000e+00
8298,8299,0.00000000e+00
8300,8301,0.00000000e+00
8302,8303,0.00000000e+00
8304,8305,0.00000000e+00
8306,8307,0.00000000e+00
8308,8309,0.00000000e+00
8310,8311,0.00000000e+00
8312,8313,0.00000000e+00
8314,8315,0.00000000e+00
8316,8317,0.00000000e+00
8318,8319,0.00000000e+00
8320,8321,0.00000000e+00
8322,8323,0.00000000e+00
8324,8325,0.00000000e+00
8326,8327,0.00000000e+00
8328,8329,0.00000000e+00
8330,8331,0.00000000e+00
8332,8333,0.00000000e+00
8334,8335,0.00000000e+00
8336,8337,0.00000000e+00
8338,8339,0.00000000e+00
8340,8341,0.00000000e+00
8342,8343,0.00000000e+00
8344,8345,0.00000000e+00
8346,8347,0.00000000e+00
8348,8349,0.00000000e+00
8350,8351,0.00000000e+00
8352,8353,0.00000000e+00
8354,8355,0.00000000e+00
8356,8357,0.00000000e+00
8358,8359,0.00000000e+00
8360,8361,0.00000000e+00
8362,8363,0.00000000e+00
8364,8365,0.00000000e+00
8366,8367,0.00000000e+00
8368,8369,0.00000000e+00
8370,8371,0.00000000e+00
8372,8373,0.00000000e+00
8374,8375,0.00000000e+00
8376,8377,0.00000000e+00
8378,8379,0.00000000e+00
8380,8381,0.00000000e+00
8382,8383,0.00000000e+00
8384,8385,0.00000000e+00
8386,8387,0.00000000e+00
8388,8389,0.00000000e+00
8390,8391,0.00000000e+00
8392,8393,0.00000000e+00
8394,8395,0.00000000e+00
8396,8397,0.00000000e+00
8398,8399,0.00000000e+00
8400,8401,0.00000000e+00
8402,8403,0.00000000e+00
8404,8405,0.00000000e+00
8406,8407,0.00000000e+00
8408,8409,0.00000000e+00
8410,8411,0.00000000e+00
8412,8413,0.00000000e+00
8414,8415,0.00000000e+00
8416,8417,0.00000000e+00
8418,8419,0.00000000e+00
8420,8421,0.00000000e+00
8422,8423,0.00000000e+00
8424,8425,0.00000000e+00
8426,8427,0.00000000e+00
8428,8429,0.00000000e+00
8430,8431,0.00000000e+00
8432,8433,0.00000000e+00
8434,8435,0.00000000e+00
8436,8437,0.00000000e+00
8438,8439,0.00000000e+00
8440,8441,0.00000000e+00
8442,8443,0.00000000e+00
8444,8445,0.00000000e+00
8446,8447,0.00000000e+00
8448,8449,0.00000000e+00
8450,8451,0.00000000e+00
8452,8453,0.00000000e+00
8454,8455,0.00000000e+00
8456,8457,0.00000000e+00
8458,8459,0.00000000e+00
8460,8461,0.00000000e+00
8462,8463,0.00000000e+00
8464,8465,0.00000000e+00
8466,8467,0.00000000e+00
8468,8469,0.00000000e+00
8470,8471,0.00000000e+00
8472,8473,0.00000000e+00
8474,8475,0.00000000e+00
8476,8477,0.00000000e+00
8478,8479,0.00000000e+00
8480,8481,0.00000000e+00
8482,8483,0.00000000e+00
8484,8485,0.00000000e+00
8486,8487,0.00000000e+00
8488,8489,0.00000000e+00
8490,8491,0.00000000e+00
8492,8493,0.00000000e+00
8494,8495,0.00000000e+00
8496,8497,0.00000000e+00
8498,8499,0.00000000e+00
8500,8501,0.00000000e+00
8502,8503,0.00000000e+00
8504,8505,0.00000000e+00
8506,8507,0.00000000e+00
8508,8509,0.00000000e+00
8510,8511,0.00000000e+00
8512,8513,0.00000000e+00
8514,8515,0.00000000e+00
8516,8517,0.00000000e+00
8518,8519,0.00000000e+00
8520,8521,0.00000000e+00
8522,8523,0.00000000e+00
8524,8525,0.00000000e+00
8526,8527,0.00000000e+00
8528,8529,0.00000000e+00
8530,8531,0.00000000e+00
8532,8533,0.00000000e+00
8534,8535,0.00000000e+00
8536,8537,0.00000000e+00
8538,8539,0.00000000e+00
8540,8541,0.00000000e+00
8542,8543,0.00000000e+00
8544,8545,0.00000000e+00
8546,8547,0.00000000e+00
8548,8549,0.00000000e+00
8550,8551,0.00000000e+00
8552,8553,0.00000000e+00
8554,8555,0.00000000e+00
8556,8557,0.00000000e+00
8558,8559,0.00000000e+00
8560,8561,0.00000000e+00
8562,8563,0.00000000e+00
8564,8565,0.00000000e+00
8566,8567,0.00000000e+00
8568,8569,0.00000000e+00
8570,8571,0.00000000e+00
8572,8573,0.00000000e+00
8574,8575,0.00000000e+00
8576,8577,0.00000000e+00
8578,8579,0.00000000e+00
8580,8581,0.00000000e+00
8582,8583,0.00000000e+00
8584,8585,0.00000000e+00
8586,8587,0.00000000e+00
8588,8589,0.00000000e+00
8590,8591,0.00000000e+00
8592,8593,0.00000000e+00
8594,8595,0.00000000e+00
8596,8597,0.00000000e+00
8598,8599,0.00000000e+00
8600,8601,0.00000000e+00
8602,8603,0.00000000e+00
8604,8605,0.00000000e+00
8606,8607,0.00000000e+00
8608,8609,0.00000000e+00
8610,8611,0.00000000e+00
8612,8613,0.00000000e+00
8614,8615,0.00000000e+00
8616,8617,0.00000000e+00
8618,8619,0.00000000e+00
8620,8621,0.00000000e+00
8622,8623,0.00000000e+00
8624,8625,0.00000000e+00
8626,8627,0.00000000e+00
8628,8629,0.00000000e+00
8630,8631,0.00000000e+00
8632,8633,0.00000000e+00
8634,8635,0.00000000e+00
8636,8637,0.00000000e+00
8638,8639,0.00000000e+00
8640,8641,0.00000000e+00
8642,8643,0.00000000e+00
8644,8645,0.00000000e+00
8646,8647,0.00000000e+00
8648,8649,0.00000000e+00
8650,8651,0.00000000e+00
8652,8653,0.00000000e+00
8654,8655,0.00000000e+00
8656,8657,0.00000000e+00
8658,8659,0.00000000e+00
8660,8661,0.00000000e+00
8662,8663,0.00000000e+00
8664,8665,0.00000000e+00
8666,8667,0.00000000e+00
8668,8669,0.00000000e+00
8670,8671,0.00000000e+00
8672,8673,0.00000000e+00
8674,8675,0.00000000e+00
8676,8677,0.00000000e+00
8678,8679,0.00000000e+00
8680,8681,0.00000000e+00
8682,8683,0.00000000e+00
8684,8685,0.00000000e+00
8686,8687,0.00000000e+00
8688,8689,0.00000000e+00
8690,8691,0.00000000e+00
8692,8693,0.00000000e+00
8694,8695,0.00000000e+00
8696,8697,0.00000000e+00
8698,8699,0.00000000e+00
8700,8701,0.00000000e+00
8702,8703,0.00000000e+00
8704,8705,0.00000000e+00
8706,8707,0.00000000e+00
8708,8709,0.00000000e+00
8710,8711,0.00000000e+00
8712,8713,0.00000000e+00
8714,8715,0.00000000e+00
8716,8717,0.00000000e+00
8718,8719,0.00000000e+00
8720,8721,0.00000000e+00
8722,8723,0.00000000e+00
8724,8725,0.00000000e+00
8726,8727,0.00000000e+00
8728,8729,0.00000000e+00
8730,8731,0.00000000e+00
8732,8733,0.00000000e+00
8734,8735,0.00000000e+00
8736,8737,0.00000000e+00
8738,8739,0.00000000e+00
8740,8741,0.00000000e+00
8742,8743,0.00000000e+00
8744,8745,0.00000000e+00
8746,8747,0.00000000e+00
8748,8749,0.00000000e+00
8750,8751,0.00000000e+00
8752,8753,0.00000000e+00
8754,8755,0.00000000e+00
8756,8757,0.00000000e+00
8758,8759,0.00000000e+00
8760,8761,0.00000000e+00
8762,8763,0.00000000e+00
8764,8765,0.00000000e+00
8766,8767,0.00000000e+00
8768,8769,0.00000000e+00
8770,8771,0.00000000e+00
8772,8773,0.00000000e+00
8774,8775,0.00000000e+00
8776,8777,0.00000000e+00
8778,8779,0.00000000e+00
8780,8781,0.00000000e+00
8782,8783,0.00000000e+00
8784,8785,0.00000000e+00
8786,8787,0.00000000e+00
8788,8789,0.00000000e+00
8790,8791,0.00000000e+00
8792,8793,0.00000000e+00
8794,8795,0.00000000e+00
8796,8797,0.00000000e+00
8798,8799,0.00000000e+00
8800,8801,0.00000000e+00
8802,8803,0.00000000e+00
8804,8805,0.00000000e+00
8806,8807,0.00000000e+00
8808,8809,0.00000000e+00
8810,8811,0.00000000e+00
8812,8813,0.00000000e+00
8814,8815,0.00000000e+00
8816,8817,0.00000000e+00
8818,8819,0.00000000e+00
8820,8821,0.00000000e+00
8822,8823,0.00000000e+00
8824,8825,0.00000000e+00
8826,8827,0.00000000e+00
8828,8829,0.00000000e+00
8830,8831,0.00000000e+00
8832,8833,0.00000000e+00
8834,8835,0.00000000e+00
8836,8837,0.00000000e+00
8838,8839,0.00000000e+00
8840,8841,0.00000000e+00
8842,8843,0.00000000e+00
8844,8845,0.00000000e+00
8846,8847,0.00000000e+00
8848,8849,0.00000000e+00
8850,8851,0.00000000e+00
8852,8853,0.00000000e+00
8854,8855,0.00000000e+00
8856,8857,0.00000000e+00
8858,8859,0.00000000e+00
8860,8861,0.00000000e+00
8862,8863,0.00000000e+00
8864,8865,0.00000000e+00
8866,8867,0.00000000e+00
8868,8869,0.00000000e+00
8870,8871,0.00000000e+00
8872,8873,0.00000000e+00
8874,8875,0.00000000e+00
8876,8877,0.00000000e+00
8878,8879,0.00000000e+00
8880,8881,0.00000000e+00
8882,8883,0.00000000e+00
8884,8885,0.00000000e+00
8886,8887,0.00000000e+00
8888,8889,0.00000000e+00
8890,8891,0.00000000e+00
8892,8893,0.00000000e+00
8894,8895,0.00000000e+00
8896,8897,0.00000000e+00
8898,8899,0.00000000e+00
8900,8901,0.00000000e+00
8902,8903,0.00000000e+00
8904,8905,0.00000000e+00
8906,8907,0.00000000e+00
8908,8909,0.00000000e+00
8910,8911,0.00000000e+00
8912,8913,0.00000000e+00
8914,8915,0.00000000e+00
8916,8917,0.00000000e+00
8918,8919,0.00000000e+00
8920,8921,0.00000000e+00
8922,8923,0.00000000e+00
8924,8925,0.00000000e+00
8926,8927,0.00000000e+00
8928,8929,0.00000000e+00
8930,8931,0.00000000e+00
8932,8933,0.00000000e+00
8934,8935,0.00000000e+00
8936,8937,0.00000000e+00
8938,8939,0.00000000e+00
8940,8941,0.00000000e+00
8942,8943,0.00000000e+00
8944,8945,0.00000000e+00
8946,8947,0.00000000e+00
8948,8949,0.00000000e+00
8950,8951,0.00000000e+00
8952,8953,0.00000000e+00
8954,8955,0.00000000e+00
8956,8957,0.00000000e+00
8958,8959,0.00000000e+00
8960,8961,0.00000000e+00
8962,8963,0.00000000e+00
8964,8965,0.00000000e+00
8966,8967,0.00000000e+00
8968,8969,0.00000000e+00
8970,8971,0.00000000e+00
8972,8973,0.00000000e+00
8974,8975,0.00000000e+00
8976,8977,0.00000000e+00
8978,8979,0.00000000e+00
8980,8981,0.00000000e+00
8982,8983,0.00000000e+00
8984,8985,0.00000000e+00
8986,8987,0.00000000e+00
8988,8989,0.00000000e+00
8990,8991,0.00000000e+00
8992,8993,0.00000000e+00
8994,8995,0.00000000e+00
8996,8997,0.00000000e+00
8998,8999,0.00000000e+00
9000,9001,0.00000000e+00
9002,9003,0.00000000e+00
9004,9005,0.00000000e+00
9006,9007,0.00000000e+00
9008,9009,0.00000000e+00
9010,9011,0.00000000e+00
9012,9013,0.00000000e+00
9014,9015,0.00000000e+00
9016,9017,0.00000000e+00
9018,9019,0.00000000e+00
9020,9021,0.00000000e+00
9022,9023,0.00000000e+00
9024,9025,0.00000000e+00
9026,9027,0.00000000e+00
9028,9029,0.00000000e+00
9030,9031,0.00000000e+00
9032,9033,0.00000000e+00
9034,9035,0.00000000e+00
9036,9037,0.00000000e+00
9038,9039,0.00000000e+00
9040,9041,0.00000000e+00
9042,9043,0.00000000e+00
9044,9045,0.00000000e+00
9046,9047,0.00000000e+00
9048,9049,0.00000000e+00
9050,9051,0.00000000e+00
9052,9053,0.00000000e+00
9054,9055,0.00000000e+00
9056,9057,0.00000000e+00
9058,9059,0.00000000e+00
9060,9061,0.00000000e+00
9062,9063,0.00000000e+00
9064,9065,0.00000000e+00
9066,9067,0.00000000e+00
9068,9069,0.00000000e+00
9070,9071,0.00000000e+00
9072,9073,0.00000000e+00
9074,9075,0.00000000e+00
9076,9077,0.00000000e+00
9078,9079,0.00000000e+00
9080,9081,0.00000000e+00
9082,9083,0.00000000e+00
9084,9085,0.00000000e+00
9086,9087,0.00000000e+00
9088,9089,0.00000000e+00
9090,9091,0.00000000e+00
9092,9093,0.00000000e+00
9094,9095,0.00000000e+00
9096,9097,0.00000000e+00
9098,9099,0.00000000e+00
9100,9101,0.00000000e+00
9102,9103,0.00000000e+00
9104,9105,0.00000000e+00
9106,9107,0.00000000e+00
9108,9109,0.00000000e+00
9110,9111,0.00000000e+00
9112,9113,0.00000000e+00
9114,9115,0.00000000e+00
9116,9117,0.00000000e+00
9118,9119,0.00000000e+00
9120,9121,0.00000000e+00
9122,9123,0.00000000e+00
9124,9125,0.00000000e+00
9126,9127,0.00000000e+00
9128,9129,0.00000000e+00
9130,9131,0.00000000e+00
9132,9133,0.00000000e+00
9134,9135,0.00000000e+00
9136,9137,0.00000000e+00
9138,9139,0.00000000e+00
9140,9141,0.00000000e+00
9142,9143,0.00000000e+00
9144,9145,0.00000000e+00
9146,9147,0.00000000e+00
9148,9149,0.00000000e+00
9150,9151,0.00000000e+00
9152,9153,0.00000000e+00
9154,9155,0.00000000e+00
9156,9157,0.00000000e+00
9158,9159,0.00000000e+00
9160,9161,0.00000000e+00
9162,9163,0.00000000e+00
9164,9165,0.00000000e+00
9166,9167,0.00000000e+00
9168,9169,0.00000000e+00
9170,9171,0.00000000e+00
9172,9173,0.00000000e+00
9174,9175,0.00000000e+00
9176,9177,0.00000000e+00
9178,9179,0.00000000e+00
9180,9181,0.00000000e+00
9182,9183,0.00000000e+00
9184,9185,0.00000000e+00
9186,9187,0.00000000e+00
9188,9189,0.00000000e+00
9190,9191,0.00000000e+00
9192,9193,0.00000000e+00
9194,9195,0.00000000e+00
9196,9197,0.00000000e+00
9198,9199,0.00000000e+00
9200,9201,0.00000000e+00
9202,9203,0.00000000e+00
9204,9205,0.00000000e+00
9206,9207,0.00000000e+00
9208,9209,0.00000000e+00
9210,9211,0.00000000e+00
9212,9213,0.00000000e+00
9214,9215,0.00000000e+00
9216,9217,0.00000000e+00
9218,9219,0.00000000e+00
9220,9221,0.00000000e+00
9222,9223,0.00000000e+00
9224,9225,0.00000000e+00
9226,9227,0.00000000e+00
9228,9229,0.00000000e+00
9230,9231,0.00000000e+00
9232,9233,0.00000000e+00
9234,9235,0.00000000e+00
9236,9237,0.00000000e+00
9238,9239,0.00000000e+00
9240,9241,0.00000000e+00
9242,9243,0.00000000e+00
9244,9245,0.00000000e+00
9246,9247,0.00000000e+00
9248,9249,0.00000000e+00
9250,9251,0.00000000e+00
9252,9253,0.00000000e+00
9254,9255,0.00000000e+00
9256,9257,0.00000000e+00
9258,9259,0.00000000e+00
9260,9261,0.00000000e+00
9262,9263,0.00000000e+00
9264,9265,0.00000000e+00
9266,9267,0.00000000e+00
9268,9269,0.00000000e+00
9270,9271,0.00000000e+00
9272,9273,0.00000000e+00
9274,9275,0.00000000e+00
9276,9277,0.00000000e+00
9278,9279,0.00000000e+00
9280,9281,0.00000000e+00
9282,9283,0.00000000e+00
9284,9285,0.00000000e+00
9286,9287,0.00000000e+00
9288,9289,0.00000000e+00
9290,9291,0.00000000e+00
9292,9293,0.00000000e+00
9294,9295,0.00000000e+00
9296,9297,0.00000000e+00
9298,9299,0.00000000e+00
9300,9301,0.00000000e+00
9302,9303,0.00000000e+00
9304,9305,0.00000000e+00
9306,9307,0.00000000e+00
9308,9309,0.00000000e+00
9310,9311,0.00000000e+00
9312,9313,0.00000000e+00
9314,9315,0.00000000e+00
9316,9317,0.00000000e+00
9318,9319,0.00000000e+00
9320,9321,0.00000000e+00
9322,9323,0.00000000e+00
9324,9325,0.00000000e+00
9326,9327,0.00000000e+00
9328,9329,0.00000000e+00
9330,9331,0.00000000e+00
9332,9333,0.00000000e+00
9334,9335,0.00000000e+00
9336,9337,0.00000000e+00
9338,9339,0.00000000e+00
9340,9341,0.00000000e+00
9342,9343,0.00000000e+00
9344,9345,0.00000000e+00
9346,9347,0.00000000e+00
9348,9349,0.00000000e+00
9350,9351,0.00000000e+00
9352,9353,0.00000000e+00
9354,9355,0.00000000e+00
9356,9357,0.00000000e+00
9358,9359,0.00000000e+00
9360,9361,0.00000000e+00
9362,9363,0.00000000e+00
9364,9365,0.00000000e+00
9366,9367,0.00000000e+00
9368,9369,0.00000000e+00
9370,9371,0.00000000e+00
9372,9373,0.00000000e+00
9374,9375,0.00000000e+00
9376,9377,0.00000000e+00
9378,9379,0.00000000e+00
9380,9381,0.00000000e+00
9382,9383,0.00000000e+00
9384,9385,0.00000000e+00
9386,9387,0.00000000e+00
9388,9389,0.00000000e+00
9390,9391,0.00000000e+00
9392,9393,0.00000000e+00
9394,9395,0.00000000e+00
9396,9397,0.00000000e+00
9398,9399,0.00000000e+00
9400,9401,0.00000000e+00
9402,9403,0.00000000e+00
9404,9405,0.00000000e+00
9406,9407,0.00000000e+00
9408,9409,0.00000000e+00
9410,9411,0.00000000e+00
9412,9413,0.00000000e+00
9414,9415,0.00000000e+00
9416,9417,0.00000000e+00
9418,9419,0.00000000e+00
9420,9421,0.00000000e+00
9422,9423,0.00000000e+00
9424,9425,0.00000000e+00
9426,9427,0.00000000e+00
9428,9429,0.00000000e+00
9430,9431,0.00000000e+00
9432,9433,0.00000000e+00
9434,9435,0.00000000e+00
9436,9437,0.00000000e+00
9438,9439,0.00000000e+00
9440,9441,0.00000000e+00
9442,9443,0.00000000e+00
9444,9445,0.00000000e+00
9446,9447,0.00000000e+00
9448,9449,0.00000000e+00
9450,9451,0.00000000e+00
9452,9453,0.00000000e+00
9454,9455,0.00000000e+00
9456,9457,0.00000000e+00
9458,9459,0.00000000e+00
9460,9461,0.00000000e+00
9462,9463,0.00000000e+00
9464,9465,0.00000000e+00
9466,9467,0.00000000e+00
9468,9469,0.00000000e+00
9470,9471,0.00000000e+00
9472,9473,0.00000000e+00
9474,9475,0.00000000e+00
9476,9477,0.00000000e+00
9478,9479,0.00000000e+00
9480,9481,0.00000000e+00
9482,9483,0.00000000e+00
9484,9485,0.00000000e+00
9486,9487,0.00000000e+00
9488,9489,0.00000000e+00
9490,9491,0.00000000e+00
9492,9493,0.00000000e+00
9494,9495,0.00000000e+00
9496,9497,0.00000000e+00
9498,9499,0.00000000e+00
9500,9501,0.00000000e+00
9502,9503,0.00000000e+00
9504,9505,0.00000000e+00
9506,9507,0.00000000e+00
9508,9509,0.00000000e+00
9510,9511,0.00000000e+00
9512,9513,0.00000000e+00
9514,9515,0.00000000e+00
9516,9517,0.00000000e+00
9518,9519,0.00000000e+00
9520,9521,0.00000000e+00
9522,9523,0.00000000e+00
9524,9525,0.00000000e+00
9526,9527,0.00000000e+00
9528,9529,0.00000000e+00
9530,9531,0.00000000e+00
9532,9533,0.00000000e+00
9534,9535,0.00000000e+00
9536,9537,0.00000000e+00
9538,9539,0.00000000e+00
9540,9541,0.00000000e+00
9542,9543,0.00000000e+00
9544,9545,0.00000000e+00
9546,9547,0.00000000e+00
9548,9549,0.00000000e+00
9550,9551,0.00000000e+00
9552,9553,0.00000000e+00
9554,9555,0.00000000e+00
9556,9557,0.00000000e+00
9558,9559,0.00000000e+00
9560,9561,0.00000000e+00
9562,9563,0.00000000e+00
9564,9565,0.00000000e+00
9566,9567,0.00000000e+00
9568,9569,0.00000000e+00
9570,9571,0.00000000e+00
9572,9573,0.00000000e+00
9574,9575,0.00000000e+00
9576,9577,0.00000000e+00
9578,9579,0.00000000e+00
9580,9581,0.00000000e+00
9582,9583,0.00000000e+00
9584,9585,0.00000000e+00
9586,9587,0.00000000e+00
9588,9589,0.00000000e+00
9590,9591,0.00000000e+00
9592,9593,0.00000000e+00
9594,9595,0.00000000e+00
9596,9597,0.00000000e+00
9598,9599,0.00000000e+00
9600,9601,0.00000000e+00
9602,9603,0.00000000e+00
9604,9605,0.00000000e+00
9606,9607,0.00000000e+00
9608,9609,0.00000000e+00
9610,9611,0.00000000e+00
9612,9613,0.00000000e+00
9614,9615,0.00000000e+00
9616,9617,0.00000000e+00
9618,9619,0.00000000e+00
9620,9621,0.00000000e+00
9622,9623,0.00000000e+00
9624,9625,0.00000000e+00
9626,9627,0.00000000e+00
9628,9629,0.00000000e+00
9630,9631,0.00000000e+00
9632,9633,0.00000000e+00
9634,9635,0.00000000e+00
9636,9637,0.00000000e+00
9638,9639,0.00000000e+00
9640,9641,0.00000000e+00
9642,9643,0.00000000e+00
9644,9645,0.00000000e+00
9646,9647,0.00000000e+00
9648,9649,0.00000000e+00
9650,9651,0.00000000e+00
9652,9653,0.00000000e+00
9654,9655,0.00000000e+00
9656,9657,0.00000000e+00
9658,9659,0.00000000e+00
9660,9661,0.00000000e+00
9662,9663,0.00000000e+00
9664,9665,0.00000000e+00
9666,9667,0.00000000e+00
9668,9669,0.00000000e+00
9670,9671,0.00000000e+00
9672,9673,0.00000000e+00
9674,9675,0.00000000e+00
9676,9677,0.00000000e+00
9678,9679,0.00000000e+00
9680,9681,0.00000000e+00
9682,9683,0.00000000e+00
9684,9685,0.00000000e+00
9686,9687,0.00000000e+00
9688,9689,0.00000000e+00
9690,9691,0.00000000e+00
9692,9693,0.00000000e+00
9694,9695,0.00000000e+00
9696,9697,0.00000000e+00
9698,9699,0.00000000e+00
9700,9701,0.00000000e+00
9702,9703,0.00000000e+00
9704,9705,0.00000000e+00
9706,9707,0.00000000e+00
9708,9709,0.00000000e+00
9710,9711,0.00000000e+00
9712,9713,0.00000000e+00
9714,9715,0.00000000e+00
9716,9717,0.00000000e+00
9718,9719,0.00000000e+00
9720,9721,0.00000000e+00
9722,9723,0.00000000e+00
9724,9725,0.00000000e+00
9726,9727,0.00000000e+00
9728,9729,0.00000000e+00
9730,9731,0.00000000e+00
9732,9733,0.00000000e+00
9734,9735,0.00000000e+00
9736,9737,0.00000000e+00
9738,9739,0.00000000e+00
9740,9741,0.00000000e+00
9742,9743,0.00000000e+00
9744,9745,0.00000000e+00
9746,9747,0.00000000e+00
9748,9749,0.00000000e+00
9750,9751,0.00000000e+00
9752,9753,0.00000000e+00
9754,9755,0.00000000e+00
9756,9757,0.00000000e+00
9758,9759,0.00000000e+00
9760,9761,0.00000000e+00
9762,9763,0.00000000e+00
9764,9765,0.00000000e+00
9766,9767,0.00000000e+00
9768,9769,0.00000000e+00
9770,9771,0.00000000e+00
9772,9773,0.00000000e+00
9774,9775,0.00000000e+00
9776,9777,0.00000000e+00
9778,9779,0.00000000e+00
9780,9781,0.00000000e+00
9782,9783,0.00000000e+00
9784,9785,0.00000000e+00
9786,9787,0.00000000e+00
9788,9789,0.00000000e+00
9790,9791,0.00000000e+00
9792,9793,0.00000000e+00
9794,9795,0.00000000e+00
9796,9797,0.00000000e+00
9798,9799,0.00000000e+00
9800,9801,0.00000000e+00
9802,9803,0.00000000e+00
9804,9805,0.00000000e+00
9806,9807,0.00000000e+00
9808,9809,0.00000000e+00
9810,9811,0.00000000e+00
9812,9813,0.00000000e+00
9814,9815,0.00000000e+00
9816,9817,0.00000000e+00
9818,9819,0.00000000e+00
9820,9821,0.00000000e+00
9822,9823,0.00000000e+00
9824,9825,0.00000000e+00
9826,9827,0.00000000e+00
9828,9829,0.00000000e+00
9830,9831,0.00000000e+00
9832,9833,0.00000000e+00
9834,9835,0.00000000e+00
9836,9837,0.00000000e+00
9838,9839,0.00000000e+00
9840,9841,0.00000000e+00
9842,9843,0.00000000e+00
9844,9845,0.00000000e+00
9846,9847,0.00000000e+00
9848,9849,0.00000000e+00
9850,9851,0.00000000e+00
9852,9853,0.00000000e+00
9854,9855,0.00000000e+00
9856,9857,0.00000000e+00
9858,9859,0.00000000e+00
9860,9861,0.00000000e+00
9862,9863,0.00000000e+00
9864,9865,0.00000000e+00
9866,9867,0.00000000e+00
9868,9869,0.00000000e+00
9870,9871,0.00000000e+00
9872,9873,0.00000000e+00
9874,9875,0.00000000e+00
9876,9877,0.00000000e+00
9878,9879,0.00000000e+00
9880,9881,0.00000000e+00
9882,9883,0.00000000e+00
9884,9885,0.00000000e+00
9886,9887,0.00000000e+00
9888,9889,0.00000000e+00
9890,9891,0.00000000e+00
9892,9893,0.00000000e+00
9894,9895,0.00000000e+00
9896,9897,0.00000000e+00
9898,9899,0.00000000e+00
9900,9901,0.00000000e+00
9902,9903,0.00000000e+00
9904,9905,0.00000000e+00
9906,9907,0.00000000e+00
9908,9909,0.00000000e+00
9910,9911,0.00000000e+00
9912,9913,0.00000000e+00
9914,9915,0.00000000e+00
9916,9917,0.00000000e+00
9918,9919,0.00000000e+00
9920,9921,0.00000000e+00
9922,9923,0.00000000e+00
9924,9925,0.00000000e+00
9926,9927,0.00000000e+00
9928,9929,0.00000000e+00
9930,9931,0.00000000e+00
9932,9933,0.00000000e+00
9934,9935,0.00000000e+00
9936,9937,0.00000000e+00
9938,9939,0.00000000e+00
9940,9941,0.00000000e+00
9942,9943,0.00000000e+00
9944,9945,0.00000000e+00
9946,9947,0.00000000e+00
9948,9949,0.00000000e+00
9950,9951,0.00000000e+00
9952,9953,0.00000000e+00
9954,9955,0.00000000e+00
9956,9957,0.00000000e+00
9958,9959,0.00000000e+00
9960,9961,0.00000000e+00
9962,9963,0.00000000e+00
9964,9965,0.00000000e+00
9966,9967,0.00000000e+00
9968,9969,0.00000000e+00
9970,9971,0.00000000e+00
9972,9973,0.00000000e+00
9974,9975,0.00000000e+00
9976,9977,0.00000000e+00
9978,9979,0.00000000e+00
9980,9981,0.00000000e+00
9982,9983,0.00000000e+00
9984,9985,0.00000000e+00
9986,9987,0.00000000e+00
9988,9989,0.00000000e+00
9990,9991,0.00000000e+00
9992,9993,0.00000000e+00
9994,9995,0.00000000e+00
9996,9997,0.00000000e+00
9998,9999,0.00000000e+00
10000,10001,0.00000000e+00
10002,10003,0.00000000e+00
10004,10005,0.00000000e+00
10006,10007,0.00000000e+00
10008,10009,0.00000000e+00
10010,10011,0.00000000e+00
10012,10013,0.00000000e+00
10014,10015,0.00000000e+00
10016,10017,0.00000000e+00
10018,10019,0.00000000e+00
10020,10021,0.00000000e+00
10022,10023,0.00000000e+00
10024,10025,0.00000000e+00
10026,10027,0.00000000e+00
10028,10029,0.00000000e+00
10030,10031,0.00000000e+00
10032,10033,0.00000000e+00
10034,10035,0.00000000e+00
10036,10037,0.00000000e+00
10038,10039,0.00000000e+00
10040,10041,0.00000000e+00
10042,10043,0.00000000e+00
10044,10045,0.00000000e+00
10046,10047,0.00000000e+00
10048,10049,0.00000000e+00
10050,10051,0.00000000e+00
10052,10053,0.00000000e+00
10054,10055,0.00000000e+00
10056,10057,0.00000000e+00
10058,10059,0.00000000e+00
10060,10061,0.00000000e+00
10062,10063,0.00000000e+00
10064,10065,0.00000000e+00
10066,10067,0.00000000e+00
10068,10069,0.00000000e+00
10070,10071,0.00000000e+00
10072,10073,0.00000000e+00
10074,10075,0.00000000e+00
10076,10077,0.00000000e+00
10078,10079,0.00000000e+00
10080,10081,0.00000000e+00
10082,10083,0.00000000e+00
10084,10085,0.00000000e+00
10086,10087,0.00000000e+00
10088,10089,0.00000000e+00
10090,10091,0.00000000e+00
10092,10093,0.00000000e+00
10094,10095,0.00000000e+00
10096,10097,0.00000000e+00
10098,10099,0.00000000e+00
10100,10101,0.00000000e+00
10102,10103,0.00000000e+00
10104,10105,0.00000000e+00
10106,10107,0.00000000e+00
10108,10109,0.00000000e+00
10110,10111,0.00000000e+00
10112,10113,0.00000000e+00
10114,10115,0.00000000e+00
10116,10117,0.00000000e+00
10118,10119,0.00000000e+00
10120,10121,0.00000000e+00
10122,10123,0.00000000e+00
10124,10125,0.00000000e+00
10126,10127,0.00000000e+00
10128,10129,0.00000000e+00
10130,10131,0.00000000e+00
10132,10133,0.00000000e+00
10134,10135,0.00000000e+00
10136,10137,0.00000000e+00
10138,10139,0.00000000e+00
10140,10141,0.00000000e+00
10142,10143,0.00000000e+00
10144,10145,0.00000000e+00
10146,10147,0.00000000e+00
10148,10149,0.00000000e+00
10150,10151,0.00000000e+00
10152,10153,0.00000000e+00
10154,10155,0.00000000e+00
10156,10157,0.00000000e+00
10158,10159,0.00000000e+00
10160,10161,0.00000000e+00
10162,10163,0.00000000e+00
10164,10165,0.00000000e+00
10166,10167,0.00000000e+00
10168,10169,0.00000000e+00
10170,10171,0.00000000e+00
10172,10173,0.00000000e+00
10174,10175,0.00000000e+00
10176,10177,0.00000000e+00
10178,10179,0.00000000e+00
10180,10181,0.00000000e+00
10182,10183,0.00000000e+00
10184,10185,0.00000000e+00
10186,10187,0.00000000e+00
10188,10189,0.00000000e+00
10190,10191,0.00000000e+00
10192,10193,0.00000000e+00
10194,10195,0.00000000e+00
10196,10197,0.00000000e+00
10198,10199,0.00000000e+00
10200,10201,0.00000000e+00
10202,10203,0.00000000e+00
10204,10205,0.00000000e+00
10206,10207,0.00000000e+00
10208,10209,0.00000000e+00
10210,10211,0.00000000e+00
10212,10213,0.00000000e+00
10214,10215,0.00000000e+00
10216,10217,0.00000000e+00
10218,10219,0.00000000e+00
10220,10221,0.00000000e+00
10222,10223,0.00000000e+00
10224,10225,0.00000000e+00
10226,10227,0.00000000e+00
10228,10229,0.00000000e+00
10230,10231,0.00000000e+00
10232,10233,0.00000000e+00
10234,10235,0.00000000e+00
10236,10237,0.00000000e+00
10238,10239,0.00000000e+00
10240,10241,0.00000000e+00
10242,10243,0.00000000e+00
10244,10245,0.00000000e+00
10246,10247,0.00000000e+00
10248,10249,0.00000000e+00
10250,10251,0.00000000e+00
10252,10253,0.00000000e+00
10254,10255,0.00000000e+00
10256,10257,0.00000000e+00
10258,10259,0.00000000e+00
10260,10261,0.00000000e+00
10262,10263,0.00000000e+00
10264,10265,0.00000000e+00
10266,10267,0.00000000e+00
10268,10269,0.00000000e+00
10270,10271,0.00000000e+00
10272,10273,0.00000000e+00
10274,10275,0.00000000e+00
10276,10277,0.00000000e+00
10278,10279,0.00000000e+00
10280,10281,0.00000000e+00
10282,10283,0.00000000e+00
10284,10285,0.00000000e+00
10286,10287,0.00000000e+00
10288,10289,0.00000000e+00
10290,10291,0.00000000e+00
10292,10293,0.00000000e+00
10294,10295,0.00000000e+00
10296,10297,0.00000000e+00
10298,10299,0.00000000e+00
10300,10301,0.00000000e+00
10302,10303,0.00000000e+00
10304,10305,0.00000000e+00
10306,10307,0.00000000e+00
10308,10309,0.00000000e+00
10310,10311,0.00000000e+00
10312,10313,0.00000000e+00
10314,10315,0.00000000e+00
10316,10317,0.00000000e+00
10318,10319,0.00000000e+00
10320,10321,0.00000000e+00
10322,10323,0.00000000e+00
10324,10325,0.00000000e+00
10326,10327,0.00000000e+00
10328,10329,0.00000000e+00
10330,10331,0.00000000e+00
10332,10333,0.00000000e+00
10334,10335,0.00000000e+00
10336,10337,0.00000000e+00
10338,10339,0.00000000e+00
10340,10341,0.00000000e+00
10342,10343,0.00000000e+00
10344,10345,0.00000000e+00
10346,10347,0.00000000e+00
10348,10349,0.00000000e+00
10350,10351,0.00000000e+00
10352,10353,0.00000000e+00
10354,10355,0.00000000e+00
10356,10357,0.00000000e+00
10358,10359,0.00000000e+00
10360,10361,0.00000000e+00
10362,10363,0.00000000e+00
10364,10365,0.00000000e+00
10366,10367,0.00000000e+00
10368,10369,0.00000000e+00
10370,10371,0.00000000e+00
10372,10373,0.00000000e+00
10374,10375,0.00000000e+00
10376,10377,0.00000000e+00
10378,10379,0.00000000e+00
10380,10381,0.00000000e+00
10382,10383,0.00000000e+00
10384,10385,0.00000000e+00
10386,10387,0.00000000e+00
10388,10389,0.00000000e+00
10390,10391,0.00000000e+00
10392,10393,0.00000000e+00
10394,10395,0.00000000e+00
10396,10397,0.00000000e+00
10398,10399,0.00000000e+00
10400,10401,0.00000000e+00
10402,10403,0.00000000e+00
10404,10405,0.00000000e+00
10406,10407,0.00000000e+00
10408,10409,0.00000000e+00
10410,10411,0.00000000e+00
10412,10413,0.00000000e+00
10414,10415,0.00000000e+00
10416,10417,0.00000000e+00
10418,10419,0.00000000e+00
10420,10421,0.00000000e+00
10422,10423,0.00000000e+00
10424,10425,0.00000000e+00
10426,10427,0.00000000e+00
10428,10429,0.00000000e+00
10430,10431,0.00000000e+00
10432,10433,0.00000000e+00
10434,10435,0.00000000e+00
10436,10437,0.00000000e+00
10438,10439,0.00000000e+00
10440,10441,0.00000000e+00
10442,10443,0.00000000e+00
10444,10445,0.00000000e+00
10446,10447,0.00000000e+00
10448,10449,0.00000000e+00
10450,10451,0.00000000e+00
10452,10453,0.00000000e+00
10454,10455,0.00000000e+00
10456,10457,0.00000000e+00
10458,10459,0.00000000e+00
10460,10461,0.00000000e+00
10462,10463,0.00000000e+00
10464,10465,0.00000000e+00
10466,10467,0.00000000e+00
10468,10469,0.00000000e+00
10470,10471,0.00000000e+00
10472,10473,0.00000000e+00
10474,10475,0.00000000e+00
10476,10477,0.00000000e+00
10478,10479,0.00000000e+00
10480,10481,0.00000000e+00
10482,10483,0.00000000e+00
10484,10485,0.00000000e+00
10486,10487,0.00000000e+00
10488,10489,0.00000000e+00
10490,10491,0.00000000e+00
10492,10493,0.00000000e+00
10494,10495,0.00000000e+00
10496,10497,0.00000000e+00
10498,10499,0.00000000e+00
10500,10501,0.00000000e+00
10502,10503,0.00000000e+00
10504,10505,0.00000000e+00
10506,10507,0.00000000e+00
10508,10509,0.00000000e+00
10510,10511,0.00000000e+00
10512,10513,0.00000000e+00
10514,10515,0.00000000e+00
10516,10517,0.00000000e+00
10518,10519,0.00000000e+00
10520,10521,0.00000000e+00
10522,10523,0.00000000e+00
10524,10525,0.00000000e+00
10526,10527,0.00000000e+00
10528,10529,0.00000000e+00
10530,10531,0.00000000e+00
10532,10533,0.00000000e+00
10534,10535,0.00000000e+00
10536,10537,0.00000000e+00
10538,10539,0.00000000e+00
10540,10541,0.00000000e+00
10542,10543,0.00000000e+00
10544,10545,0.00000000e+00
10546,10547,0.00000000e+00
10548,10549,0.00000000e+00
10550,10551,0.00000000e+00
10552,10553,0.00000000e+00
10554,10555,0.00000000e+00
10556,10557,0.00000000e+00
10558,10559,0.00000000e+00
10560,10561,0.00000000e+00
10562,10563,0.00000000e+00
10564,10565,0.00000000e+00
10566,10567,0.00000000e+00
10568,10569,0.00000000e+00
10570,10571,0.00000000e+00
10572,10573,0.00000000e+00
10574,10575,0.00000000e+00
10576,10577,0.00000000e+00
10578,10579,0.00000000e+00
10580,10581,0.00000000e+00
10582,10583,0.00000000e+00
10584,10585,0.00000000e+00
10586,10587,0.00000000e+00
10588,10589,0.00000000e+00
10590,10591,0.00000000e+00
10592,10593,0.00000000e+00
10594,10595,0.00000000e+00
10596,10597,0.00000000e+00
10598,10599,0.00000000e+00
10600,10601,0.00000000e+00
10602,10603,0.00000000e+00
10604,10605,0.00000000e+00
10606,10607,0.00000000e+00
10608,10609,0.00000000e+00
10610,10611,0.00000000e+00
10612,10613,0.00000000e+00
10614,10615,0.00000000e+00
10616,10617,0.00000000e+00
10618,10619,0.00000000e+00
10620,10621,0.00000000e+00
10622,10623,0.00000000e+00
10624,10625,0.00000000e+00
10626,10627,0.00000000e+00
10628,10629,0.00000000e+00
10630,10631,0.00000000e+00
10632,10633,0.00000000e+00
10634,10635,0.00000000e+00
10636,10637,0.00000000e+00
10638,10639,0.00000000e+00
10640,10641,0.00000000e+00
10642,10643,0.00000000e+00
10644,10645,0.00000000e+00
10646,10647,0.00000000e+00
10648,10649,0.00000000e+00
10650,10651,0.00000000e+00
10652,10653,0.00000000e+00
10654,10655,0.00000000e+00
10656,10657,0.00000000e+00
10658,10659,0.00000000e+00
10660,10661,0.00000000e+00
10662,10663,0.00000000e+00
10664,10665,0.00000000e+00
10666,10667,0.00000000e+00
10668,10669,0.00000000e+00
10670,10671,0.00000000e+00
10672,10673,0.00000000e+00
10674,10675,0.00000000e+00
10676,10677,0.00000000e+00
10678,10679,0.00000000e+00
10680,10681,0.00000000e+00
10682,10683,0.00000000e+00
10684,10685,0.00000000e+00
10686,10687,0.00000000e+00
10688,10689,0.00000000e+00
10690,10691,0.00000000e+00
10692,10693,0.00000000e+00
10694,10695,0.00000000e+00
10696,10697,0.00000000e+00
10698,10699,0.00000000e+00
10700,10701,0.00000000e+00
10702,10703,0.00000000e+00
10704,10705,0.00000000e+00
10706,10707,0.00000000e+00
10708,10709,0.00000000e+00
10710,10711,0.00000000e+00
10712,10713,0.00000000e+00
10714,10715,0.00000000e+00
10716,10717,0.00000000e+00
10718,10719,0.00000000e+00
10720,10721,0.00000000e+00
10722,10723,0.00000000e+00
10724,10725,0.00000000e+00
10726,10727,0.00000000e+00
10728,10729,0.00000000e+00
10730,10731,0.00000000e+00
10732,10733,0.00000000e+00
10734,10735,0.00000000e+00
10736,10737,0.00000000e+00
10738,10739,0.00000000e+00
10740,10741,0.00000000e+00
10742,10743,0.00000000e+00
10744,10745,0.00000000e+00
10746,10747,0.00000000e+00
10748,10749,0.00000000e+00
10750,10751,0.00000000e+00
10752,10753,0.00000000e+00
10754,10755,0.00000000e+00
10756,10757,0.00000000e+00
10758,10759,0.00000000e+00
10760,10761,0.00000000e+00
10762,10763,0.00000000e+00
10764,10765,0.00000000e+00
10766,10767,0.00000000e+00
10768,10769,0.00000000e+00
10770,10771,0.00000000e+00
10772,10773,0.00000000e+00
10774,10775,0.00000000e+00
10776,10777,0.00000000e+00
10778,10779,0.00000000e+00
10780,10781,0.00000000e+00
10782,10783,0.00000000e+00
10784,10785,0.00000000e+00
10786,10787,0.00000000e+00
10788,10789,0.00000000e+00
10790,10791,0.00000000e+00
10792,10793,0.00000000e+00
10794,10795,0.00000000e+00
10796,10797,0.00000000e+00
10798,10799,0.00000000e+00
10800,10801,0.00000000e+00
10802,10803,0.00000000e+00
10804,10805,0.00000000e+00
10806,10807,0.00000000e+00
10808,10809,0.00000000e+00
10810,10811,0.00000000e+00
10812,10813,0.00000000e+00
10814,10815,0.00000000e+00
10816,10817,0.00000000e+00
10818,10819,0.00000000e+00
10820,10821,0.00000000e+00
10822,10823,0.00000000e+00
10824,10825,0.00000000e+00
10826,10827,0.00000000e+00
10828,10829,0.00000000e+00
10830,10831,0.00000000e+00
10832,10833,0.00000000e+00
10834,10835,0.00000000e+00
10836,10837,0.00000000e+00
10838,10839,0.00000000e+00
10840,10841,0.00000000e+00
10842,10843,0.00000000e+00
10844,10845,0.00000000e+00
10846,10847,0.00000000e+00
10848,10849,0.00000000e+00
10850,10851,0.00000000e+00
10852,10853,0.00000000e+00
10854,10855,0.00000000e+00
10856,10857,0.00000000e+00
10858,10859,0.00000000e+00
10860,10861,0.00000000e+00
10862,10863,0.00000000e+00
10864,10865,0.00000000e+00
10866,10867,0.00000000e+00
10868,10869,0.00000000e+00
10870,10871,0.00000000e+00
10872,10873,0.00000000e+00
10874,10875,0.00000000e+00
10876,10877,0.00000000e+00
10878,10879,0.00000000e+00
10880,10881,0.00000000e+00
10882,10883,0.00000000e+00
10884,10885,0.00000000e+00
10886,10887,0.00000000e+00
10888,10889,0.00000000e+00
10890,10891,0.00000000e+00
10892,10893,0.00000000e+00
10894,10895,0.00000000e+00
10896,10897,0.00000000e+00
10898,10899,0.00000000e+00
10900,10901,0.00000000e+00
10902,10903,0.00000000e+00
10904,10905,0.00000000e+00
10906,10907,0.00000000e+00
10908,10909,0.00000000e+00
10910,10911,0.00000000e+00
10912,10913,0.00000000e+00
10914,10915,0.00000000e+00
10916,10917,0.00000000e+00
10918,10919,0.00000000e+00
10920,10921,0.00000000e+00
10922,10923,0.00000000e+00
10924,10925,0.00000000e+00
10926,10927,0.00000000e+00
10928,10929,0.00000000e+00
10930,10931,0.00000000e+00
10932,10933,0.00000000e+00
10934,10935,0.00000000e+00
10936,10937,0.00000000e+00
10938,10939,0.00000000e+00
10940,10941,0.00000000e+00
10942,10943,0.00000000e+00
10944,10945,0.00000000e+00
10946,10947,0.00000000e+00
10948,10949,0.00000000e+00
10950,10951,0.00000000e+00
10952,10953,0.00000000e+00
10954,10955,0.00000000e+00
10956,10957,0.00000000e+00
10958,10959,0.00000000e+00
10960,10961,0.00000000e+00
10962,10963,0.00000000e+00
10964,10965,0.00000000e+00
10966,10967,0.00000000e+00
10968,10969,0.00000000e+00
10970,10971,0.00000000e+00
10972,10973,0.00000000e+00
10974,10975,0.00000000e+00
10976,10977,0.00000000e+00
10978,10979,0.00000000e+00
10980,10981,0.00000000e+00
10982,10983,0.00000000e+00
10984,10985,0.00000000e+00
10986,10987,0.00000000e+00
10988,10989,0.00000000e+00
10990,10991,0.00000000e+00
10992,10993,0.00000000e+00
10994,10995,0.00000000e+00
10996,10997,0.00000000e+00
10998,10999,0.00000000e+00
11000,11001,0.00000000e+00
11002,11003,0.00000000e+00
11004,11005,0.00000000e+00
11006,11007,0.00000000e+00
11008,11009,0.00000000e+00
11010,11011,0.00000000e+00
11012,11013,0.00000000e+00
11014,11015,0.00000000e+00
11016,11017,0.00000000e+00
11018,11019,0.00000000e+00
11020,11021,0.00000000e+00
11022,11023,0.00000000e+00
11024,11025,0.00000000e+00
11026,11027,0.00000000e+00
11028,11029,0.00000000e+00
11030,11031,0.00000000e+00
11032,11033,0.00000000e+00
11034,11035,0.00000000e+00
11036,11037,0.00000000e+00
11038,11039,0.00000000e+00
11040,11041,0.00000000e+00
11042,11043,0.00000000e+00
11044,11045,0.00000000e+00
11046,11047,0.00000000e+00
11048,11049,0.00000000e+00
11050,11051,0.00000000e+00
11052,11053,0.00000000e+00
11054,11055,0.00000000e+00
11056,11057,0.00000000e+00
11058,11059,0.00000000e+00
11060,11061,0.00000000e+00
11062,11063,0.00000000e+00
11064,11065,0.00000000e+00
11066,11067,0.00000000e+00
11068,11069,0.00000000e+00
11070,11071,0.00000000e+00
11072,11073,0.00000000e+00
11074,11075,0.00000000e+00
11076,11077,0.00000000e+00
11078,11079,0.00000000e+00
11080,11081,0.00000000e+00
11082,11083,0.00000000e+00
11084,11085,0.00000000e+00
11086,11087,0.00000000e+00
11088,11089,0.00000000e+00
11090,11091,0.00000000e+00
11092,11093,0.00000000e+00
11094,11095,0.00000000e+00
11096,11097,0.00000000e+00
11098,11099,0.00000000e+00
11100,11101,0.00000000e+00
11102,11103,0.00000000e+00
11104,11105,0.00000000e+00
11106,11107,0.00000000e+00
11108,11109,0.00000000e+00
11110,11111,0.00000000e+00
11112,11113,0.00000000e+00
11114,11115,0.00000000e+00
11116,11117,0.00000000e+00
11118,11119,0.00000000e+00
11120,11121,0.00000000e+00
11122,11123,0.00000000e+00
11124,11125,0.00000000e+00
11126,11127,0.00000000e+00
11128,11129,0.00000000e+00
11130,11131,0.00000000e+00
11132,11133,0.00000000e+00
11134,11135,0.00000000e+00
11136,11137,0.00000000e+00
11138,11139,0.00000000e+00
11140,11141,0.00000000e+00
11142,11143,0.00000000e+00
11144,11145,0.00000000e+00
11146,11147,0.00000000e+00
11148,11149,0.00000000e+00
11150,11151,0.00000000e+00
11152,11153,0.00000000e+00
11154,11155,0.00000000e+00
11156,11157,0.00000000e+00
11158,11159,0.00000000e+00
11160,11161,0.00000000e+00
11162,11163,0.00000000e+00
11164,11165,0.00000000e+00
11166,11167,0.00000000e+00
11168,11169,0.00000000e+00
11170,11171,0.00000000e+00
11172,11173,0.00000000e+00
11174,11175,0.00000000e+00
11176,11177,0.00000000e+00
11178,11179,0.00000000e+00
11180,11181,0.00000000e+00
11182,11183,0.00000000e+00
11184,11185,0.00000000e+00
11186,11187,0.00000000e+00
11188,11189,0.00000000e+00
11190,11191,0.00000000e+00
11192,11193,0.00000000e+00
11194,11195,0.00000000e+00
11196,11197,0.00000000e+00
11198,11199,0.00000000e+00
11200,11201,0.00000000e+00
11202,11203,0.00000000e+00
11204,11205,0.00000000e+00
11206,11207,0.00000000e+00
11208,11209,0.00000000e+00
11210,11211,0.00000000e+00
11212,11213,0.00000000e+00
11214,11215,0.00000000e+00
11216,11217,0.00000000e+00
11218,11219,0.00000000e+00
11220,11221,0.00000000e+00
11222,11223,0.00000000e+00
11224,11225,0.00000000e+00
11226,11227,0.00000000e+00
11228,11229,0.00000000e+00
11230,11231,0.00000000e+00
11232,11233,0.00000000e+00
11234,11235,0.00000000e+00
11236,11237,0.00000000e+00
11238,11239,0.00000000e+00
11240,11241,0.00000000e+00
11242,11243,0.00000000e+00
11244,11245,0.00000000e+00
11246,11247,0.00000000e+00
11248,11249,0.00000000e+00
11250,11251,0.00000000e+00
11252,11253,0.00000000e+00
11254,11255,0.00000000e+00
11256,11257,0.00000000e+00
11258,11259,0.00000000e+00
11260,11261,0.00000000e+00
11262,11263,0.00000000e+00
11264,11265,0.00000000e+00
11266,11267,0.00000000e+00
11268,11269,0.00000000e+00
11270,11271,0.00000000e+00
11272,11273,0.00000000e+00
11274,11275,0.00000000e+00
11276,11277,0.00000000e+00
11278,11279,0.00000000e+00
11280,11281,0.00000000e+00
11282,11283,0.00000000e+00
11284,11285,0.00000000e+00
11286,11287,0.00000000e+00
11288,11289,0.00000000e+00
11290,11291,0.00000000e+00
11292,11293,0.00000000e+00
11294,11295,0.00000000e+00
11296,11297,0.00000000e+00
11298,11299,0.00000000e+00
11300,11301,0.00000000e+00
11302,11303,0.00000000e+00
11304,11305,0.00000000e+00
11306,11307,0.00000000e+00
11308,11309,0.00000000e+00
11310,11311,0.00000000e+00
11312,11313,0.00000000e+00
11314,11315,0.00000000e+00
11316,11317,0.00000000e+00
11318,11319,0.00000000e+00
11320,11321,0.00000000e+00
11322,11323,0.00000000e+00
11324,11325,0.00000000e+00
11326,11327,0.00000000e+00
11328,11329,0.00000000e+00
11330,11331,0.00000000e+00
11332,11333,0.00000000e+00
11334,11335,0.00000000e+00
11336,11337,0.00000000e+00
11338,11339,0.00000000e+00
11340,11341,0.00000000e+00
11342,11343,0.00000000e+00
11344,11345,0.00000000e+00
11346,11347,0.00000000e+00
11348,11349,0.00000000e+00
11350,11351,0.00000000e+00
11352,11353,0.00000000e+00
11354,11355,0.00000000e+00
11356,11357,0.00000000e+00
11358,11359,0.00000000e+00
11360,11361,0.00000000e+00
11362,11363,0.00000000e+00
11364,11365,0.00000000e+00
11366,11367,0.00000000e+00
11368,11369,0.00000000e+00
11370,11371,0.00000000e+00
11372,11373,0.00000000e+00
11374,11375,0.00000000e+00
11376,11377,0.00000000e+00
11378,11379,0.00000000e+00
11380,11381,0.00000000e+00
11382,11383,0.00000000e+00
11384,11385,0.00000000e+00
11386,11387,0.00000000e+00
11388,11389,0.00000000e+00
11390,11391,0.00000000e+00
11392,11393,0.00000000e+00
11394,11395,0.00000000e+00
11396,11397,0.00000000e+00
11398,11399,0.00000000e+00
11400,11401,0.00000000e+00
11402,11403,0.00000000e+00
11404,11405,0.00000000e+00
11406,11407,0.00000000e+00
11408,11409,0.00000000e+00
11410,11411,0.00000000e+00
11412,11413,0.00000000e+00
11414,11415,0.00000000e+00
11416,11417,0.00000000e+00
11418,11419,0.00000000e+00
11420,11421,0.00000000e+00
11422,11423,0.00000000e+00
11424,11425,0.00000000e+00
11426,11427,0.00000000e+00
11428,11429,0.00000000e+00
11430,11431,0.00000000e+00
11432,11433,0.00000000e+00
11434,11435,0.00000000e+00
11436,11437,0.00000000e+00
11438,11439,0.00000000e+00
11440,11441,0.00000000e+00
11442,11443,0.00000000e+00
11444,11445,0.00000000e+00
11446,11447,0.00000000e+00
11448,11449,0.00000000e+00
11450,11451,0.00000000e+00
11452,11453,0.00000000e+00
11454,11455,0.00000000e+00
11456,11457,0.00000000e+00
11458,11459,0.00000000e+00
11460,11461,0.00000000e+00
11462,11463,0.00000000e+00
11464,11465,0.00000000e+00
11466,11467,0.00000000e+00
11468,11469,0.00000000e+00
11470,11471,0.00000000e+00
11472,11473,0.00000000e+00
11474,11475,0.00000000e+00
11476,11477,0.00000000e+00
11478,11479,0.00000000e+00
11480,11481,0.00000000e+00
11482,11483,0.00000000e+00
11484,11485,0.00000000e+00
11486,11487,0.00000000e+00
11488,11489,0.00000000e+00
11490,11491,0.00000000e+00
11492,11493,0.00000000e+00
11494,11495,0.00000000e+00
11496,11497,0.00000000e+00
11498,11499,0.00000000e+00
11500,11501,0.00000000e+00
11502,11503,0.00000000e+00
11504,11505,0.00000000e+00
11506,11507,0.00000000e+00
11508,11509,0.00000000e+00
11510,11511,0.00000000e+00
11512,11513,0.00000000e+00
11514,11515,0.00000000e+00
11516,11517,0.00000000e+00
11518,11519,0.00000000e+00
11520,11521,0.00000000e+00
11522,11523,0.00000000e+00
11524,11525,0.00000000e+00
11526,11527,0.00000000e+00
11528,11529,0.00000000e+00
11530,11531,0.00000000e+00
11532,11533,0.00000000e+00
11534,11535,0.00000000e+00
11536,11537,0.00000000e+00
11538,11539,0.00000000e+00
11540,11541,0.00000000e+00
11542,11543,0.00000000e+00
11544,11545,0.00000000e+00
11546,11547,0.00000000e+00
11548,11549,0.00000000e+00
11550,11551,0.00000000e+00
11552,11553,0.00000000e+00
11554,11555,0.00000000e+00
11556,11557,0.00000000e+00
11558,11559,0.00000000e+00
11560,11561,0.00000000e+00
11562,11563,0.00000000e+00
11564,11565,0.00000000e+00
11566,11567,0.00000000e+00
11568,11569,0.00000000e+00
11570,11571,0.00000000e+00
11572,11573,0.00000000e+00
11574,11575,0.00000000e+00
11576,11577,0.00000000e+00
11578,11579,0.00000000e+00
11580,11581,0.00000000e+00
11582,11583,0.00000000e+00
11584,11585,0.00000000e+00
11586,11587,0.00000000e+00
11588,11589,0.00000000e+00
11590,11591,0.00000000e+00
11592,11593,0.00000000e+00
11594,11595,0.00000000e+00
11596,11597,0.00000000e+00
11598,11599,0.00000000e+00
11600,11601,0.00000000e+00
11602,11603,0.00000000e+00
11604,11605,0.00000000e+00
11606,11607,0.00000000e+00
11608,11609,0.00000000e+00
11610,11611,0.00000000e+00
11612,11613,0.00000000e+00
11614,11615,0.00000000e+00
11616,11617,0.00000000e+00
11618,11619,0.00000000e+00
11620,11621,0.00000000e+00
11622,11623,0.00000000e+00
11624,11625,0.00000000e+00
11626,11627,0.00000000e+00
11628,11629,0.00000000e+00
11630,11631,0.00000000e+00
11632,11633,0.00000000e+00
11634,11635,0.00000000e+00
11636,11637,0.00000000e+00
11638,11639,0.00000000e+00
11640,11641,0.00000000e+00
11642,11643,0.00000000e+00
11644,11645,0.00000000e+00
11646,11647,0.00000000e+00
11648,11649,0.00000000e+00
11650,11651,0.00000000e+00
11652,11653,0.00000000e+00
11654,11655,0.00000000e+00
11656,11657,0.00000000e+00
11658,11659,0.00000000e+00
11660,11661,0.00000000e+00
11662,11663,0.00000000e+00
11664,11665,0.00000000e+00
11666,11667,0.00000000e+00
11668,11669,0.00000000e+00
11670,11671,0.00000000e+00
11672,11673,0.00000000e+00
11674,11675,0.00000000e+00
11676,11677,0.00000000e+00
11678,11679,0.00000000e+00
11680,11681,0.00000000e+00
11682,11683,0.00000000e+00
11684,11685,0.00000000e+00
11686,11687,0.00000000e+00
11688,11689,0.00000000e+00
11690,11691,0.00000000e+00
11692,11693,0.00000000e+00
11694,11695,0.00000000e+00
11696,11697,0.00000000e+00
11698,11699,0.00000000e+00
11700,11701,0.00000000e+00
11702,11703,0.00000000e+00
11704,11705,0.00000000e+00
11706,11707,0.00000000e+00
11708,11709,0.00000000e+00
11710,11711,0.00000000e+00
11712,11713,0.00000000e+00
11714,11715,0.00000000e+00
11716,11717,0.00000000e+00
11718,11719,0.00000000e+00
11720,11721,0.00000000e+00
11722,11723,0.00000000e+00
11724,11725,0.00000000e+00
11726,11727,0.00000000e+00
11728,11729,0.00000000e+00
11730,11731,0.00000000e+00
11732,11733,0.00000000e+00
11734,11735,0.00000000e+00
11736,11737,0.00000000e+00
11738,11739,0.00000000e+00
11740,11741,0.00000000e+00
11742,11743,0.00000000e+00
11744,11745,0.00000000e+00
11746,11747,0.00000000e+00
11748,11749,0.00000000e+00
11750,11751,0.00000000e+00
11752,11753,0.00000000e+00
11754,11755,0.00000000e+00
11756,11757,0.00000000e+00
11758,11759,0.00000000e+00
11760,11761,0.00000000e+00
11762,11763,0.00000000e+00
11764,11765,0.00000000e+00
11766,11767,0.00000000e+00
11768,11769,0.00000000e+00
11770,11771,0.00000000e+00
11772,11773,0.00000000e+00
11774,11775,0.00000000e+00
11776,11777,0.00000000e+00
11778,11779,0.00000000e+00
11780,11781,0.00000000e+00
11782,11783,0.00000000e+00
11784,11785,0.00000000e+00
11786,11787,0.00000000e+00
11788,11789,0.00000000e+00
11790,11791,0.00000000e+00
11792,11793,0.00000000e+00
11794,11795,0.00000000e+00
11796,11797,0.00000000e+00
11798,11799,0.00000000e+00
11800,11801,0.00000000e+00
11802,11803,0.00000000e+00
11804,11805,0.00000000e+00
11806,11807,0.00000000e+00
11808,11809,0.00000000e+00
11810,11811,0.00000000e+00
11812,11813,0.00000000e+00
11814,11815,0.00000000e+00
11816,11817,0.00000000e+00
11818,11819,0.00000000e+00
11820,11821,0.00000000e+00
11822,11823,0.00000000e+00
11824,11825,0.00000000e+00
11826,11827,0.00000000e+00
11828,11829,0.00000000e+00
11830,11831,0.00000000e+00
11832,11833,0.00000000e+00
11834,11835,0.00000000e+00
11836,11837,0.00000000e+00
11838,11839,0.00000000e+00
11840,11841,0.00000000e+00
11842,11843,0.00000000e+00
11844,11845,0.00000000e+00
11846,11847,0.00000000e+00
11848,11849,0.00000000e+00
11850,11851,0.00000000e+00
11852,11853,0.00000000e+00
11854,11855,0.00000000e+00
11856,11857,0.00000000e+00
11858,11859,0.00000000e+00
11860,11861,0.00000000e+00
11862,11863,0.00000000e+00
11864,11865,0.00000000e+00
11866,11867,0.00000000e+00
11868,11869,0.00000000e+00
11870,11871,0.00000000e+00
11872,11873,0.00000000e+00
11874,11875,0.00000000e+00
11876,11877,0.00000000e+00
11878,11879,0.00000000e+00
11880,11881,0.00000000e+00
11882,11883,0.00000000e+00
11884,11885,0.00000000e+00
11886,11887,0.00000000e+00
11888,11889,0.00000000e+00
11890,11891,0.00000000e+00
11892,11893,0.00000000e+00
11894,11895,0.00000000e+00
11896,11897,0.00000000e+00
11898,11899,0.00000000e+00
11900,11901,0.00000000e+00
11902,11903,0.00000000e+00
11904,11905,0.00000000e+00
11906,11907,0.00000000e+00
11908,11909,0.00000000e+00
11910,11911,0.00000000e+00
11912,11913,0.00000000e+00
11914,11915,0.00000000e+00
11916,11917,0.00000000e+00
11918,11919,0.00000000e+00
11920,11921,0.00000000e+00
11922,11923,0.00000000e+00
11924,11925,0.00000000e+00
11926,11927,0.00000000e+00
11928,11929,0.00000000e+00
11930,11931,0.00000000e+00
11932,11933,0.00000000e+00
11934,11935,0.00000000e+00
11936,11937,0.00000000e+00
11938,11939,0.00000000e+00
11940,11941,0.00000000e+00
11942,11943,0.00000000e+00
11944,11945,0.00000000e+00
11946,11947,0.00000000e+00
11948,11949,0.00000000e+00
11950,11951,0.00000000e+00
11952,11953,0.00000000e+00
11954,11955,0.00000000e+00
11956,11957,0.00000000e+00
11958,11959,0.00000000e+00
11960,11961,0.00000000e+00
11962,11963,0.00000000e+00
11964,11965,0.00000000e+00
11966,11967,0.00000000e+00
11968,11969,0.00000000e+00
11970,11971,0.00000000e+00
11972,11973,0.00000000e+00
11974,11975,0.00000000e+00
11976,11977,0.00000000e+00
11978,11979,0.00000000e+00
11980,11981,0.00000000e+00
11982,11983,0.00000000e+00
11984,11985,0.00000000e+00
11986,11987,0.00000000e+00
11988,11989,0.00000000e+00
11990,11991,0.00000000e+00
11992,11993,0.00000000e+00
11994,11995,0.00000000e+00
11996,11997,0.00000000e+00
11998,11999,0.00000000e+00
12000,12001,0.00000000e+00
12002,12003,0.00000000e+00
12004,12005,0.00000000e+00
12006,12007,0.00000000e+00
12008,12009,0.00000000e+00
12010,12011,0.00000000e+00
12012,12013,0.00000000e+00
12014,12015,0.00000000e+00
12016,12017,0.00000000e+00
12018,12019,0.00000000e+00
12020,12021,0.00000000e+00
12022,12023,0.00000000e+00
12024,12025,0.00000000e+00
12026,12027,0.00000000e+00
12028,12029,0.00000000e+00
12030,12031,0.00000000e+00
12032,12033,0.00000000e+00
12034,12035,0.00000000e+00
12036,12037,0.00000000e+00
12038,12039,0.00000000e+00
12040,12041,0.00000000e+00
12042,12043,0.00000000e+00
12044,12045,0.00000000e+00
12046,12047,0.00000000e+00
12048,12049,0.00000000e+00
12050,12051,0.00000000e+00
12052,12053,0.00000000e+00
12054,12055,0.00000000e+00
12056,12057,0.00000000e+00
12058,12059,0.00000000e+00
12060,12061,0.00000000e+00
12062,12063,0.00000000e+00
12064,12065,0.00000000e+00
12066,12067,0.00000000e+00
12068,12069,0.00000000e+00
12070,12071,0.00000000e+00
12072,12073,0.00000000e+00
12074,12075,0.00000000e+00
12076,12077,0.00000000e+00
12078,12079,0.00000000e+00
12080,12081,0.00000000e+00
12082,12083,0.00000000e+00
12084,12085,0.00000000e+00
12086,12087,0.00000000e+00
12088,12089,0.00000000e+00
12090,12091,0.00000000e+00
12092,12093,0.00000000e+00
12094,12095,0.00000000e+00
12096,12097,0.00000000e+00
12098,12099,0.00000000e+00
12100,12101,0.00000000e+00
12102,12103,0.00000000e+00
12104,12105,0.00000000e+00
12106,12107,0.00000000e+00
12108,12109,0.00000000e+00
12110,12111,0.00000000e+00
12112,12113,0.00000000e+00
12114,12115,0.00000000e+00
12116,12117,0.00000000e+00
12118,12119,0.00000000e+00
12120,12121,0.00000000e+00
12122,12123,0.00000000e+00
12124,12125,0.00000000e+00
12126,12127,0.00000000e+00
12128,12129,0.00000000e+00
12130,12131,0.00000000e+00
12132,12133,0.00000000e+00
12134,12135,0.00000000e+00
12136,12137,0.00000000e+00
12138,12139,0.00000000e+00
12140,12141,0.00000000e+00
12142,12143,0.00000000e+00
12144,12145,0.00000000e+00
12146,12147,0.00000000e+00
12148,12149,0.00000000e+00
12150,12151,0.00000000e+00
12152,12153,0.00000000e+00
12154,12155,0.00000000e+00
12156,12157,0.00000000e+00
12158,12159,0.00000000e+00
12160,12161,0.00000000e+00
12162,12163,0.00000000e+00
12164,12165,0.00000000e+00
12166,12167,0.00000000e+00
12168,12169,0.00000000e+00
12170,12171,0.00000000e+00
12172,12173,0.00000000e+00
12174,12175,0.00000000e+00
12176,12177,0.00000000e+00
12178,12179,0.00000000e+00
12180,12181,0.00000000e+00
12182,12183,0.00000000e+00
12184,12185,0.00000000e+00
12186,12187,0.00000000e+00
12188,12189,0.00000000e+00
12190,12191,0.00000000e+00
12192,12193,0.00000000e+00
12194,12195,0.00000000e+00
12196,12197,0.00000000e+00
12198,12199,0.00000000e+00
12200,12201,0.00000000e+00
12202,12203,0.00000000e+00
12204,12205,0.00000000e+00
12206,12207,0.00000000e+00
12208,12209,0.00000000e+00
12210,12211,0.00000000e+00
12212,12213,0.00000000e+00
12214,12215,0.00000000e+00
12216,12217,0.00000000e+00
12218,12219,0.00000000e+00
12220,12221,0.00000000e+00
12222,12223,0.00000000e+00
12224,12225,0.00000000e+00
12226,12227,0.00000000e+00
12228,12229,0.00000000e+00
12230,12231,0.00000000e+00
12232,12233,0.00000000e+00
12234,12235,0.00000000e+00
12236,12237,0.00000000e+00
12238,12239,0.00000000e+00
12240,12241,0.00000000e+00
12242,12243,0.00000000e+00
12244,12245,0.00000000e+00
12246,12247,0.00000000e+00
12248,12249,0.00000000e+00
12250,12251,0.00000000e+00
12252,12253,0.00000000e+00
12254,12255,0.00000000e+00
12256,12257,0.00000000e+00
12258,12259,0.00000000e+00
12260,12261,0.00000000e+00
12262,12263,0.00000000e+00
12264,12265,0.00000000e+00
12266,12267,0.00000000e+00
12268,12269,0.00000000e+00
12270,12271,0.00000000e+00
12272,12273,0.00000000e+00
12274,12275,0.00000000e+00
12276,12277,0.00000000e+00
12278,12279,0.00000000e+00
12280,12281,0.00000000e+00
12282,12283,0.00000000e+00
12284,12285,0.00000000e+00
12286,12287,0.00000000e+00
12288,12289,0.00000000e+00
12290,12291,0.00000000e+00
12292,12293,0.00000000e+00
12294,12295,0.00000000e+00
12296,12297,0.00000000e+00
12298,12299,0.00000000e+00
12300,12301,0.00000000e+00
12302,12303,0.00000000e+00
12304,12305,0.00000000e+00
12306,12307,0.00000000e+00
12308,12309,0.00000000e+00
12310,12311,0.00000000e+00
12312,12313,0.00000000e+00
12314,12315,0.00000000e+00
12316,12317,0.00000000e+00
12318,12319,0.00000000e+00
12320,12321,0.00000000e+00
12322,12323,0.00000000e+00
12324,12325,0.00000000e+00
12326,12327,0.00000000e+00
12328,12329,0.00000000e+00
12330,12331,0.00000000e+00
12332,12333,0.00000000e+00
12334,12335,0.00000000e+00
12336,12337,0.00000000e+00
12338,12339,0.00000000e+00
12340,12341,0.00000000e+00
12342,12343,0.00000000e+00
12344,12345,0.00000000e+00
12346,12347,0.00000000e+00
12348,12349,0.00000000e+00
12350,12351,0.00000000e+00
12352,12353,0.00000000e+00
12354,12355,0.00000000e+00
12356,12357,0.00000000e+00
12358,12359,0.00000000e+00
12360,12361,0.00000000e+00
12362,12363,0.00000000e+00
12364,12365,0.00000000e+00
12366,12367,0.00000000e+00
12368,12369,0.00000000e+00
12370,12371,0.00000000e+00
12372,12373,0.00000000e+00
12374,12375,0.00000000e+00
12376,12377,0.00000000e+00
12378,12379,0.00000000e+00
12380,12381,0.00000000e+00
12382,12383,0.00000000e+00
12384,12385,0.00000000e+00
12386,12387,0.00000000e+00
12388,12389,0.00000000e+00
12390,12391,0.00000000e+00
12392,12393,0.00000000e+00
12394,12395,0.00000000e+00
12396,12397,0.00000000e+00
12398,12399,0.00000000e+00
12400,12401,0.00000000e+00
12402,12403,0.00000000e+00
12404,12405,0.00000000e+00
12406,12407,0.00000000e+00
12408,12409,0.00000000e+00
12410,12411,0.00000000e+00
12412,12413,0.00000000e+00
12414,12415,0.00000000e+00
12416,12417,0.00000000e+00
12418,12419,0.00000000e+00
12420,12421,0.00000000e+00
12422,12423,0.00000000e+00
12424,12425,0.00000000e+00
12426,12427,0.00000000e+00
12428,12429,0.00000000e+00
12430,12431,0.00000000e+00
12432,12433,0.00000000e+00
12434,12435,0.00000000e+00
12436,12437,0.00000000e+00
12438,12439,0.00000000e+00
12440,12441,0.00000000e+00
12442,12443,0.00000000e+00
12444,12445,0.00000000e+00
12446,12447,0.00000000e+00
12448,12449,0.00000000e+00
12450,12451,0.00000000e+00
12452,12453,0.00000000e+00
12454,12455,0.00000000e+00
12456,12457,0.00000000e+00
12458,12459,0.00000000e+00
12460,12461,0.00000000e+00
12462,12463,0.00000000e+00
12464,12465,0.00000000e+00
12466,12467,0.00000000e+00
12468,12469,0.00000000e+00
12470,12471,0.00000000e+00
12472,12473,0.00000000e+00
12474,12475,0.00000000e+00
12476,12477,0.00000000e+00
12478,12479,0.00000000e+00
12480,12481,0.00000000e+00
12482,12483,0.00000000e+00
12484,12485,0.00000000e+00
12486,12487,0.00000000e+00
12488,12489,0.00000000e+00
12490,12491,0.00000000e+00
12492,12493,0.00000000e+00
12494,12495,0.00000000e+00
12496,12497,0.00000000e+00
12498,12499,0.00000000e+00
12500,12501,0.00000000e+00
12502,12503,0.00000000e+00
12504,12505,0.00000000e+00
12506,12507,0.00000000e+00
12508,12509,0.00000000e+00
12510,12511,0.00000000e+00
12512,12513,0.00000000e+00
12514,12515,0.00000000e+00
12516,12517,0.00000000e+00
12518,12519,0.00000000e+00
12520,12521,0.00000000e+00
12522,12523,0.00000000e+00
12524,12525,0.00000000e+00
12526,12527,0.00000000e+00
12528,12529,0.00000000e+00
12530,12531,0.00000000e+00
12532,12533,0.00000000e+00
12534,12535,0.00000000e+00
12536,12537,0.00000000e+00
12538,12539,0.00000000e+00
12540,12541,0.00000000e+00
12542,12543,0.00000000e+00
12544,12545,0.00000000e+00
12546,12547,0.00000000e+00
12548,12549,0.00000000e+00
12550,12551,0.00000000e+00
12552,12553,0.00000000e+00
12554,12555,0.00000000e+00
12556,12557,0.00000000e+00
12558,12559,0.00000000e+00
12560,12561,0.00000000e+00
12562,12563,0.00000000e+00
12564,12565,0.00000000e+00
12566,12567,0.00000000e+00
12568,12569,0.00000000e+00
12570,12571,0.00000000e+00
12572,12573,0.00000000e+00
12574,12575,0.00000000e+00
12576,12577,0.00000000e+00
12578,12579,0.00000000e+00
12580,12581,0.00000000e+00
12582,12583,0.00000000e+00
12584,12585,0.00000000e+00
12586,12587,0.00000000e+00
12588,12589,0.00000000e+00
12590,12591,0.00000000e+00
12592,12593,0.00000000e+00
12594,12595,0.00000000e+00
12596,12597,0.00000000e+00
12598,12599,0.00000000e+00
12600,12601,0.00000000e+00
12602,12603,0.00000000e+00
12604,12605,0.00000000e+00
12606,12607,0.00000000e+00
12608,12609,0.00000000e+00
12610,12611,0.00000000e+00
12612,12613,0.00000000e+00
12614,12615,0.00000000e+00
12616,12617,0.00000000e+00
12618,12619,0.00000000e+00
12620,12621,0.00000000e+00
12622,12623,0.00000000e+00
12624,12625,0.00000000e+00
12626,12627,0.00000000e+00
12628,12629,0.00000000e+00
12630,12631,0.00000000e+00
12632,12633,0.00000000e+00
12634,12635,0.00000000e+00
12636,12637,0.00000000e+00
12638,12639,0.00000000e+00
12640,12641,0.00000000e+00
12642,12643,0.00000000e+00
12644,12645,0.00000000e+00
12646,12647,0.00000000e+00
12648,12649,0.00000000e+00
12650,12651,0.00000000e+00
12652,12653,0.00000000e+00
12654,12655,0.00000000e+00
12656,12657,0.00000000e+00
12658,12659,0.00000000e+00
12660,12661,0.00000000e+00
12662,12663,0.00000000e+00
12664,12665,0.00000000e+00
12666,12667,0.00000000e+00
12668,12669,0.00000000e+00
12670,12671,0.00000000e+00
12672,12673,0.00000000e+00
12674,12675,0.00000000e+00
12676,12677,0.00000000e+00
12678,12679,0.00000000e+00
12680,12681,0.00000000e+00
12682,12683,0.00000000e+00
12684,12685,0.00000000e+00
12686,12687,0.00000000e+00
12688,12689,0.00000000e+00
12690,12691,0.00000000e+00
12692,12693,0.00000000e+00
12694,12695,0.00000000e+00
12696,12697,0.00000000e+00
12698,12699,0.00000000e+00
12700,12701,0.00000000e+00
12702,12703,0.00000000e+00
12704,12705,0.00000000e+00
12706,12707,0.00000000e+00
12708,12709,0.00000000e+00
12710,12711,0.00000000e+00
12712,12713,0.00000000e+00
12714,12715,0.00000000e+00
12716,12717,0.00000000e+00
12718,12719,0.00000000e+00
12720,12721,0.00000000e+00
12722,12723,0.00000000e+00
12724,12725,0.00000000e+00
12726,12727,0.00000000e+00
12728,12729,0.00000000e+00
12730,12731,0.00000000e+00
12732,12733,0.00000000e+00
12734,12735,0.00000000e+00
12736,12737,0.00000000e+00
12738,12739,0.00000000e+00
12740,12741,0.00000000e+00
12742,12743,0.00000000e+00
12744,12745,0.00000000e+00
12746,12747,0.00000000e+00
12748,12749,0.00000000e+00
12750,12751,0.00000000e+00
12752,12753,0.00000000e+00
12754,12755,0.00000000e+00
12756,12757,0.00000000e+00
12758,12759,0.00000000e+00
12760,12761,0.00000000e+00
12762,12763,0.00000000e+00
12764,12765,0.00000000e+00
12766,12767,0.00000000e+00
12768,12769,0.00000000e+00
12770,12771,0.00000000e+00
12772,12773,0.00000000e+00
12774,12775,0.00000000e+00
12776,12777,0.00000000e+00
12778,12779,0.00000000e+00
12780,12781,0.00000000e+00
12782,12783,0.00000000e+00
12784,12785,0.00000000e+00
12786,12787,0.00000000e+00
12788,12789,0.00000000e+00
12790,12791,0.00000000e+00
12792,12793,0.00000000e+00
12794,12795,0.00000000e+00
12796,12797,0.00000000e+00
12798,12799,0.00000000e+00
12800,12801,0.00000000e+00
12802,12803,0.00000000e+00
12804,12805,0.00000000e+00
12806,12807,0.00000000e+00
12808,12809,0.00000000e+00
12810,12811,0.00000000e+00
12812,12813,0.00000000e+00
12814,12815,0.00000000e+00
12816,12817,0.00000000e+00
12818,12819,0.00000000e+00
12820,12821,0.00000000e+00
12822,12823,0.00000000e+00
12824,12825,0.00000000e+00
12826,12827,0.00000000e+00
12828,12829,0.00000000e+00
12830,12831,0.00000000e+00
12832,12833,0.00000000e+00
12834,12835,0.00000000e+00
12836,12837,0.00000000e+00
12838,12839,0.00000000e+00
12840,12841,0.00000000e+00
12842,12843,0.00000000e+00
12844,12845,0.00000000e+00
12846,12847,0.00000000e+00
12848,12849,0.00000000e+00
12850,12851,0.00000000e+00
12852,12853,0.00000000e+00
12854,12855,0.00000000e+00
12856,12857,0.00000000e+00
12858,12859,0.00000000e+00
12860,12861,0.00000000e+00
12862,12863,0.00000000e+00
12864,12865,0.00000000e+00
12866,12867,0.00000000e+00
12868,12869,0.00000000e+00
12870,12871,0.00000000e+00
12872,12873,0.00000000e+00
12874,12875,0.00000000e+00
12876,12877,0.00000000e+00
12878,12879,0.00000000e+00
12880,12881,0.00000000e+00
12882,12883,0.00000000e+00
12884,12885,0.00000000e+00
12886,12887,0.00000000e+00
12888,12889,0.00000000e+00
12890,12891,0.00000000e+00
12892,12893,0.00000000e+00
12894,12895,0.00000000e+00
12896,12897,0.00000000e+00
12898,12899,0.00000000e+00
12900,12901,0.00000000e+00
12902,12903,0.00000000e+00
12904,12905,0.00000000e+00
12906,12907,0.00000000e+00
12908,12909,0.00000000e+00
12910,12911,0.00000000e+00
12912,12913,0.00000000e+00
12914,12915,0.00000000e+00
12916,12917,0.00000000e+00
12918,12919,0.00000000e+00
12920,12921,0.00000000e+00
12922,12923,0.00000000e+00
12924,12925,0.00000000e+00
12926,12927,0.00000000e+00
12928,12929,0.00000000e+00
12930,12931,0.00000000e+00
12932,12933,0.00000000e+00
12934,12935,0.00000000e+00
12936,12937,0.00000000e+00
12938,12939,0.00000000e+00
12940,12941,0.00000000e+00
12942,12943,0.00000000e+00
12944,12945,0.00000000e+00
12946,12947,0.00000000e+00
12948,12949,0.00000000e+00
12950,12951,0.00000000e+00
12952,12953,0.00000000e+00
12954,12955,0.00000000e+00
12956,12957,0.00000000e+00
12958,12959,0.00000000e+00
12960,12961,0.00000000e+00
12962,12963,0.00000000e+00
12964,12965,0.00000000e+00
12966,12967,0.00000000e+00
12968,12969,0.00000000e+00
12970,12971,0.00000000e+00
12972,12973,0.00000000e+00
12974,12975,0.00000000e+00
12976,12977,0.00000000e+00
12978,12979,0.00000000e+00
12980,12981,0.00000000e+00
12982,12983,0.00000000e+00
12984,12985,0.00000000e+00
12986,12987,0.00000000e+00
12988,12989,0.00000000e+00
12990,12991,0.00000000e+00
12992,12993,0.00000000e+00
12994,12995,0.00000000e+00
12996,12997,0.00000000e+00
12998,12999,0.00000000e+00
13000,13001,0.00000000e+00
13002,13003,0.00000000e+00
13004,13005,0.00000000e+00
13006,13007,0.00000000e+00
13008,13009,0.00000000e+00
13010,13011,0.00000000e+00
13012,13013,0.00000000e+00
13014,13015,0.00000000e+00
13016,13017,0.00000000e+00
13018,13019,0.00000000e+00
13020,13021,0.00000000e+00
13022,13023,0.00000000e+00
13024,13025,0.00000000e+00
13026,13027,0.00000000e+00
13028,13029,0.00000000e+00
13030,13031,0.00000000e+00
13032,13033,0.00000000e+00
13034,13035,0.00000000e+00
13036,13037,0.00000000e+00
13038,13039,0.00000000e+00
13040,13041,0.00000000e+00
13042,13043,0.00000000e+00
13044,13045,0.00000000e+00
13046,13047,0.00000000e+00
13048,13049,0.00000000e+00
13050,13051,0.00000000e+00
13052,13053,0.00000000e+00
13054,13055,0.00000000e+00
13056,13057,0.00000000e+00
13058,13059,0.00000000e+00
13060,13061,0.00000000e+00
13062,13063,0.00000000e+00
13064,13065,0.00000000e+00
13066,13067,0.00000000e+00
13068,13069,0.00000000e+00
13070,13071,0.00000000e+00
13072,13073,0.00000000e+00
13074,13075,0.00000000e+00
13076,13077,0.00000000e+00
13078,13079,0.00000000e+00
13080,13081,0.00000000e+00
13082,13083,0.00000000e+00
13084,13085,0.00000000e+00
13086,13087,0.00000000e+00
13088,13089,0.00000000e+00
13090,13091,0.00000000e+00
13092,13093,0.00000000e+00
13094,13095,0.00000000e+00
13096,13097,0.00000000e+00
13098,13099,0.00000000e+00
13100,13101,0.00000000e+00
13102,13103,0.00000000e+00
13104,13105,0.00000000e+00
13106,13107,0.00000000e+00
13108,13109,0.00000000e+00
13110,13111,0.00000000e+00
13112,13113,0.00000000e+00
13114,13115,0.00000000e+00
13116,13117,0.00000000e+00
13118,13119,0.00000000e+00
13120,13121,0.00000000e+00
13122,13123,0.00000000e+00
13124,13125,0.00000000e+00
13126,13127,0.00000000e+00
13128,13129,0.00000000e+00
13130,13131,0.00000000e+00
13132,13133,0.00000000e+00
13134,13135,0.00000000e+00
13136,13137,0.00000000e+00
13138,13139,0.00000000e+00
13140,13141,0.00000000e+00
13142,13143,0.00000000e+00
13144,13145,0.00000000e+00
13146,13147,0.00000000e+00
13148,13149,0.00000000e+00
13150,13151,0.00000000e+00
13152,13153,0.00000000e+00
13154,13155,0.00000000e+00
13156,13157,0.00000000e+00
13158,13159,0.00000000e+00
13160,13161,0.00000000e+00
13162,13163,0.00000000e+00
13164,13165,0.00000000e+00
13166,13167,0.00000000e+00
13168,13169,0.00000000e+00
13170,13171,0.00000000e+00
13172,13173,0.00000000e+00
13174,13175,0.00000000e+00
13176,13177,0.00000000e+00
13178,13179,0.00000000e+00
13180,13181,0.00000000e+00
13182,13183,0.00000000e+00
13184,13185,0.00000000e+00
13186,13187,0.00000000e+00
13188,13189,0.00000000e+00
13190,13191,0.00000000e+00
13192,13193,0.00000000e+00
13194,13195,0.00000000e+00
13196,13197,0.00000000e+00
13198,13199,0.00000000e+00
13200,13201,0.00000000e+00
13202,13203,0.00000000e+00
13204,13205,0.00000000e+00
13206,13207,0.00000000e+00
13208,13209,0.00000000e+00
13210,13211,0.00000000e+00
13212,13213,0.00000000e+00
13214,13215,0.00000000e+00
13216,13217,0.00000000e+00
13218,13219,0.00000000e+00
13220,13221,0.00000000e+00
13222,13223,0.00000000e+00
13224,13225,0.00000000e+00
13226,13227,0.00000000e+00
13228,13229,0.00000000e+00
13230,13231,0.00000000e+00
13232,13233,0.00000000e+00
13234,13235,0.00000000e+00
13236,13237,0.00000000e+00
13238,13239,0.00000000e+00
13240,13241,0.00000000e+00
13242,13243,0.00000000e+00
13244,13245,0.00000000e+00
13246,13247,0.00000000e+00
13248,13249,0.00000000e+00
13250,13251,0.00000000e+00
13252,13253,0.00000000e+00
13254,13255,0.00000000e+00
13256,13257,0.00000000e+00
13258,13259,0.00000000e+00
13260,13261,0.00000000e+00
13262,13263,0.00000000e+00
13264,13265,0.00000000e+00
13266,13267,0.00000000e+00
13268,13269,0.00000000e+00
13270,13271,0.00000000e+00
13272,13273,0.00000000e+00
13274,13275,0.00000000e+00
13276,13277,0.00000000e+00
13278,13279,0.00000000e+00
13280,13281,0.00000000e+00
13282,13283,0.00000000e+00
13284,13285,0.00000000e+00
13286,13287,0.00000000e+00
13288,13289,0.00000000e+00
13290,13291,0.00000000e+00
13292,13293,0.00000000e+00
13294,13295,0.00000000e+00
13296,13297,0.00000000e+00
13298,13299,0.00000000e+00
13300,13301,0.00000000e+00
13302,13303,0.00000000e+00
13304,13305,0.00000000e+00
13306,13307,0.00000000e+00
13308,13309,0.00000000e+00
13310,13311,0.00000000e+00
13312,13313,0.00000000e+00
13314,13315,0.00000000e+00
13316,13317,0.00000000e+00
13318,13319,0.00000000e+00
13320,13321,0.00000000e+00
13322,13323,0.00000000e+00
13324,13325,0.00000000e+00
13326,13327,0.00000000e+00
13328,13329,0.00000000e+00
13330,13331,0.00000000e+00
13332,13333,0.00000000e+00
13334,13335,0.00000000e+00
13336,13337,0.00000000e+00
13338,13339,0.00000000e+00
13340,13341,0.00000000e+00
13342,13343,0.00000000e+00
13344,13345,0.00000000e+00
13346,13347,0.00000000e+00
13348,13349,0.00000000e+00
13350,13351,0.00000000e+00
13352,13353,0.00000000e+00
13354,13355,0.00000000e+00
13356,13357,0.00000000e+00
13358,13359,0.00000000e+00
13360,13361,0.00000000e+00
13362,13363,0.00000000e+00
13364,13365,0.00000000e+00
13366,13367,0.00000000e+00
13368,13369,0.00000000e+00
13370,13371,0.00000000e+00
13372,13373,0.00000000e+00
13374,13375,0.00000000e+00
13376,13377,0.00000000e+00
13378,13379,0.00000000e+00
13380,13381,0.00000000e+00
13382,13383,0.00000000e+00
13384,13385,0.00000000e+00
13386,13387,0.00000000e+00
13388,13389,0.00000000e+00
13390,13391,0.00000000e+00
13392,13393,0.00000000e+00
13394,13395,0.00000000e+00


==> data/nd_4_13397_83_95_45.csv <==
err,sim,mod,leda
0,1.60E-04,2.17E-04,1.56E-05
1,1.52E-03,1.45E-03,1.72E-04
2,5.73E-03,5.11E-03,9.54E-04
3,1.43E-02,1.26E-02,3.52E-03
4,2.65E-02,2.45E-02,9.75E-03
5,4.34E-02,4.00E-02,2.16E-02
6,5.97E-02,5.68E-02,3.98E-02
7,7.61E-02,7.25E-02,6.30E-02
8,8.78E-02,8.46E-02,8.71E-02
9,9.45E-02,9.16E-02,1.07E-01
10,9.42E-02,9.30E-02,1.19E-01
11,8.91E-02,8.95E-02,1.19E-01
12,8.15E-02,8.22E-02,1.10E-01
13,6.99E-02,7.25E-02,9.37E-02
14,5.94E-02,6.16E-02,7.41E-02
15,4.92E-02,5.08E-02,5.47E-02
16,3.93E-02,4.07E-02,3.78E-02
17,2.95E-02,3.18E-02,2.46E-02
18,2.22E-02,2.43E-02,1.51E-02
19,1.69E-02,1.83E-02,8.82E-03
20,1.21E-02,1.35E-02,4.88E-03
21,8.37E-03,9.76E-03,2.57E-03
22,5.71E-03,6.98E-03,1.29E-03
23,4.63E-03,4.93E-03,6.23E-04
24,2.56E-03,3.44E-03,2.87E-04
25,1.79E-03,2.38E-03,1.27E-04
26,1.20E-03,1.63E-03,5.41E-05
27,9.60E-04,1.10E-03,2.22E-05
28,6.70E-04,7.44E-04,8.76E-06
29,4.20E-04,4.97E-04,3.34E-06
30,3.10E-04,3.31E-04,1.23E-06
31,1.90E-04,2.19E-04,4.40E-07
32,1.60E-04,1.44E-04,1.52E-07
33,1.10E-04,9.42E-05,5.10E-08
34,4.00E-05,6.14E-05,1.66E-08
35,0.00E+00,3.99E-05,5.25E-09


==> data/nu_9602_90_50.csv <==
m,nu_m,approx_nu_m
0,3.02554515e-01,3.02127808e-01
1,3.05253661e-01,3.04855678e-01
2,3.08010934e-01,3.07640968e-01
3,3.10827558e-01,3.10484888e-01
4,3.13704785e-01,3.13388672e-01
5,3.16643891e-01,3.16353579e-01
6,3.19646180e-01,3.19380896e-01
7,3.22712980e-01,3.22471937e-01
8,3.25845650e-01,3.25628044e-01
9,3.29045573e-01,3.28850585e-01
10,3.32314165e-01,3.32140960e-01
11,3.35652867e-01,3.35500596e-01
12,3.39063152e-01,3.38930951e-01
13,3.42546523e-01,3.42433514e-01
14,3.46104513e-01,3.46009805e-01
15,3.49738686e-01,3.49661375e-01
16,3.53450641e-01,3.53389810e-01
17,3.57242007e-01,3.57196726e-01
18,3.61114446e-01,3.61083777e-01
19,3.65069658e-01,3.65052650e-01
20,3.69109373e-01,3.69105065e-01
21,3.73235359e-01,3.73242782e-01
22,3.77449420e-01,3.77467597e-01
23,3.81753398e-01,3.81781343e-01
24,3.86149169e-01,3.86185892e-01
25,3.90638651e-01,3.90683154e-01
26,3.95223801e-01,3.95275083e-01
27,3.99906613e-01,3.99963670e-01
28,4.04689124e-01,4.04750950e-01
29,4.09573413e-01,4.09639001e-01
30,4.14561600e-01,4.14629943e-01
31,4.19655849e-01,4.19725943e-01
32,4.24858367e-01,4.24929212e-01
33,4.30171409e-01,4.30242008e-01
34,4.35597272e-01,4.35666636e-01
35,4.41138303e-01,4.41205451e-01
36,4.46796894e-01,4.46860856e-01
37,4.52575487e-01,4.52635305e-01
38,4.58476574e-01,4.58531305e-01
39,4.64502698e-01,4.64551413e-01
40,4.70656452e-01,4.70698242e-01
41,4.76940482e-01,4.76974460e-01
42,4.83357490e-01,4.83382790e-01
43,4.89910229e-01,4.89926013e-01
44,4.96601511e-01,4.96606969e-01
45,5.03434204e-01,5.03428556e-01
46,5.10411234e-01,5.10393736e-01
47,5.17535585e-01,5.17505530e-01
48,5.24810304e-01,5.24767024e-01
49,5.32238497e-01,5.32181371e-01
50,5.39823335e-01,5.39751787e-01
51,5.47568052e-01,5.47481557e-01
52,5.55475947e-01,5.55374037e-01
53,5.63550386e-01,5.63432650e-01
54,5.71794804e-01,5.71660895e-01
55,5.80212704e-01,5.80062341e-01
56,5.88807660e-01,5.88640634e-01
57,5.97583317e-01,5.97399498e-01
58,6.06543396e-01,6.06342732e-01
59,6.15691692e-01,6.15474219e-01
60,6.25032074e-01,6.24797920e-01
61,6.34568492e-01,6.34317881e-01
62,6.44304974e-01,6.44038235e-01
63,6.54245630e-01,6.53963198e-01
64,6.64394650e-01,6.64097078e-01
65,6.74756312e-01,6.74444273e-01
66,6.85334977e-01,6.85009273e-01
67,6.96135095e-01,6.95796662e-01
68,7.07161205e-01,7.06811122e-01
69,7.18417936e-01,7.18057433e-01
70,7.29910012e-01,7.29540474e-01
71,7.41642248e-01,7.41265230e-01
72,7.53619561e-01,7.53236787e-01
73,7.65846961e-01,7.65460341e-01
74,7.78329561e-01,7.77941197e-01
75,7.91072576e-01,7.90684771e-01
76,8.04081325e-01,8.03696592e-01
77,8.17361234e-01,8.16982307e-01
78,8.30917837e-01,8.30547682e-01
79,8.44756777e-01,8.44398604e-01
80,8.58883812e-01,8.58541082e-01
81,8.73304814e-01,8.72981255e-01
82,8.88025772e-01,8.87725388e-01
83,9.03052795e-01,9.02779879e-01
84,9.18392112e-01,9.18151263e-01
85,9.34050078e-01,9.33846209e-01
86,9.50033174e-01,9.49871528e-01
87,9.66348010e-01,9.66234174e-01
88,9.83001327e-01,9.82941248e-01
89,1.00000000e+00,1.00000000e+00

==> data/od_4_13397_83_95_47.csv <==
err,sim,mod,leda
0,3.70E-02,3.18E-02,3.00E-02
1,1.19E-01,1.07E-01,1.07E-01
2,1.93E-01,1.83E-01,1.89E-01
3,2.10E-01,2.11E-01,2.21E-01
4,1.78E-01,1.85E-01,1.91E-01
5,1.24E-01,1.31E-01,1.31E-01
6,7.15E-02,7.85E-02,7.37E-02
7,3.75E-02,4.07E-02,3.53E-02
8,1.74E-02,1.87E-02,1.46E-02
9,7.16E-03,7.69E-03,5.30E-03
10,3.22E-03,2.88E-03,1.72E-03
11,9.10E-04,9.93E-04,4.99E-04
12,3.60E-04,3.17E-04,1.31E-04
13,1.00E-04,9.42E-05,3.15E-05
14,3.00E-05,2.62E-05,6.94E-06
15,0.00E+00,6.89E-06,1.41E-06

==> data/opt_th1_2_4801_45.csv <==
t,fix,var
10,0.00E+00,0.00E+00
11,0.00E+00,0.00E+00
12,0.00E+00,0.00E+00
13,0.00E+00,0.00E+00
14,0.00E+00,0.00E+00
15,0.00E+00,0.00E+00
16,0.00E+00,0.00E+00
17,0.00E+00,0.00E+00
18,0.00E+00,0.00E+00
19,0.00E+00,0.00E+00
20,1.00E-05,1.00E-05
21,3.00E-05,3.00E-05
22,7.00E-05,7.00E-05
23,1.60E-04,1.60E-04
24,3.30E-04,3.30E-04
25,5.70E-04,5.30E-04
26,1.06E-03,8.90E-04
27,1.88E-03,1.61E-03
28,3.13E-03,2.72E-03
29,5.02E-03,4.40E-03
30,8.69E-03,7.22E-03
31,1.33E-02,1.12E-02
32,2.13E-02,1.76E-02
33,3.19E-02,2.53E-02
34,4.82E-02,3.77E-02
35,6.65E-02,5.45E-02
36,9.01E-02,7.65E-02
37,1.21E-01,1.06E-01
38,1.58E-01,1.43E-01
39,2.01E-01,1.86E-01
40,2.81E-01,2.67E-01
41,3.43E-01,3.31E-01
42,4.17E-01,4.09E-01
43,4.96E-01,4.89E-01
44,5.77E-01,5.70E-01
45,6.57E-01,6.51E-01
46,7.33E-01,7.27E-01
47,8.06E-01,7.99E-01
48,8.67E-01,8.60E-01
49,9.11E-01,9.05E-01
50,9.46E-01,9.41E-01
51,9.70E-01,9.65E-01
52,9.85E-01,9.82E-01
53,9.93E-01,9.91E-01
54,9.97E-01,9.96E-01
55,1.00E+00,1.00E+00
56,1.00E+00,1.00E+00
57,1.00E+00,1.00E+00
58,1.00E+00,1.00E+00
59,1.00E+00,1.00E+00
60,1.00E+00,1.00E+00
61,1.00E+00,1.00E+00
62,1.00E+00,1.00E+00
63,1.00E+00,1.00E+00
64,1.00E+00,1.00E+00
65,1.00E+00,1.00E+00
66,1.00E+00,1.00E+00
67,1.00E+00,1.00E+00
68,1.00E+00,1.00E+00
69,1.00E+00,1.00E+00
70,1.00E+00,1.00E+00


==> data/sw_2_11_18_0.csv <==
w_init_val,w_end_val,count,total_iter,prob
0,1,0,1000000000,0.00000000e+00
2,3,0,1000000000,0.00000000e+00
4,5,0,1000000000,0.00000000e+00
6,7,0,1000000000,0.00000000e+00
8,9,0,1000000000,0.00000000e+00
10,11,0,1000000000,0.00000000e+00
12,13,0,1000000000,0.00000000e+00
14,15,0,1000000000,0.00000000e+00
16,17,0,1000000000,0.00000000e+00
18,19,0,1000000000,0.00000000e+00
20,21,0,1000000000,0.00000000e+00
22,23,0,1000000000,0.00000000e+00
24,25,0,1000000000,0.00000000e+00
26,27,0,1000000000,0.00000000e+00
28,29,0,1000000000,0.00000000e+00
30,31,0,1000000000,0.00000000e+00
32,33,0,1000000000,0.00000000e+00
34,35,0,1000000000,0.00000000e+00
36,37,0,1000000000,0.00000000e+00
38,39,0,1000000000,0.00000000e+00
40,41,0,1000000000,0.00000000e+00
42,43,0,1000000000,0.00000000e+00
44,45,0,1000000000,0.00000000e+00
46,47,0,1000000000,0.00000000e+00
48,49,0,1000000000,0.00000000e+00
50,51,0,1000000000,0.00000000e+00
52,53,0,1000000000,0.00000000e+00
54,55,0,1000000000,0.00000000e+00
56,57,0,1000000000,0.00000000e+00
58,59,0,1000000000,0.00000000e+00
60,61,0,1000000000,0.00000000e+00
62,63,0,1000000000,0.00000000e+00
64,65,0,1000000000,0.00000000e+00
66,67,0,1000000000,0.00000000e+00
68,69,0,1000000000,0.00000000e+00
70,71,0,1000000000,0.00000000e+00
72,73,0,1000000000,0.00000000e+00
74,75,0,1000000000,0.00000000e+00
76,77,0,1000000000,0.00000000e+00
78,79,0,1000000000,0.00000000e+00
80,81,0,1000000000,0.00000000e+00
82,83,0,1000000000,0.00000000e+00
84,85,0,1000000000,0.00000000e+00
86,87,0,1000000000,0.00000000e+00
88,89,0,1000000000,0.00000000e+00
90,91,0,1000000000,0.00000000e+00
92,93,0,1000000000,0.00000000e+00
94,95,0,1000000000,0.00000000e+00
96,97,0,1000000000,0.00000000e+00
98,99,0,1000000000,0.00000000e+00
100,101,0,1000000000,0.00000000e+00
102,103,0,1000000000,0.00000000e+00
104,105,0,1000000000,0.00000000e+00
106,107,0,1000000000,0.00000000e+00
108,109,0,1000000000,0.00000000e+00
110,111,0,1000000000,0.00000000e+00
112,113,0,1000000000,0.00000000e+00
114,115,0,1000000000,0.00000000e+00
116,117,0,1000000000,0.00000000e+00
118,119,0,1000000000,0.00000000e+00
120,121,0,1000000000,0.00000000e+00
122,123,0,1000000000,0.00000000e+00
124,125,0,1000000000,0.00000000e+00
126,127,0,1000000000,0.00000000e+00
128,129,0,1000000000,0.00000000e+00
130,131,0,1000000000,0.00000000e+00
132,133,0,1000000000,0.00000000e+00
134,135,0,1000000000,0.00000000e+00
136,137,0,1000000000,0.00000000e+00
138,139,0,1000000000,0.00000000e+00
140,141,0,1000000000,0.00000000e+00
142,143,0,1000000000,0.00000000e+00
144,145,0,1000000000,0.00000000e+00
146,147,0,1000000000,0.00000000e+00
148,149,16,1000000000,1.60000000e-08
150,151,66,1000000000,6.60000000e-08
152,153,312,1000000000,3.12000000e-07
154,155,1188,1000000000,1.18800000e-06
156,157,5198,1000000000,5.19800000e-06
158,159,18927,1000000000,1.89270000e-05
160,161,65354,1000000000,6.53540000e-05
162,163,208133,1000000000,2.08133000e-04
164,165,611007,1000000000,6.11007000e-04
166,167,1657022,1000000000,1.65702200e-03
168,169,4127529,1000000000,4.12752900e-03
170,171,9390860,1000000000,9.39086000e-03
172,173,19471097,1000000000,1.94710970e-02
174,175,36578988,1000000000,3.65789880e-02
176,177,62018197,1000000000,6.20181970e-02
178,179,94101226,1000000000,9.41012260e-02
180,181,126869911,1000000000,1.26869911e-01
182,183,150412083,1000000000,1.50412083e-01
184,185,154982917,1000000000,1.54982917e-01
186,187,136610026,1000000000,1.36610026e-01
188,189,100951842,1000000000,1.00951842e-01
190,191,60816212,1000000000,6.08162120e-02
192,193,28680384,1000000000,2.86803840e-02
194,195,9932864,1000000000,9.93286400e-03
196,197,2241114,1000000000,2.24111400e-03
198,199,247527,1000000000,2.47527000e-04
200,201,0,1000000000,0.00000000e+00
202,203,0,1000000000,0.00000000e+00
204,205,0,1000000000,0.00000000e+00
206,207,0,1000000000,0.00000000e+00
208,209,0,1000000000,0.00000000e+00
210,211,0,1000000000,0.00000000e+00
212,213,0,1000000000,0.00000000e+00
214,215,0,1000000000,0.00000000e+00
216,217,0,1000000000,0.00000000e+00
218,219,0,1000000000,0.00000000e+00
220,221,0,1000000000,0.00000000e+00
222,223,0,1000000000,0.00000000e+00
224,225,0,1000000000,0.00000000e+00
226,227,0,1000000000,0.00000000e+00
228,229,0,1000000000,0.00000000e+00
230,231,0,1000000000,0.00000000e+00
232,233,0,1000000000,0.00000000e+00
234,235,0,1000000000,0.00000000e+00
236,237,0,1000000000,0.00000000e+00
238,239,0,1000000000,0.00000000e+00
240,241,0,1000000000,0.00000000e+00
242,243,0,1000000000,0.00000000e+00
244,245,0,1000000000,0.00000000e+00
246,247,0,1000000000,0.00000000e+00
248,249,0,1000000000,0.00000000e+00
250,251,0,1000000000,0.00000000e+00
252,253,0,1000000000,0.00000000e+00
254,255,0,1000000000,0.00000000e+00
256,257,0,1000000000,0.00000000e+00
258,259,0,1000000000,0.00000000e+00
260,261,0,1000000000,0.00000000e+00
262,263,0,1000000000,0.00000000e+00
264,265,0,1000000000,0.00000000e+00
266,267,0,1000000000,0.00000000e+00
268,269,0,1000000000,0.00000000e+00
270,271,0,1000000000,0.00000000e+00
272,273,0,1000000000,0.00000000e+00
274,275,0,1000000000,0.00000000e+00
276,277,0,1000000000,0.00000000e+00
278,279,0,1000000000,0.00000000e+00
280,281,0,1000000000,0.00000000e+00
282,283,0,1000000000,0.00000000e+00
284,285,0,1000000000,0.00000000e+00
286,287,0,1000000000,0.00000000e+00
288,289,0,1000000000,0.00000000e+00
290,291,0,1000000000,0.00000000e+00
292,293,0,1000000000,0.00000000e+00
294,295,0,1000000000,0.00000000e+00
296,297,0,1000000000,0.00000000e+00
298,299,0,1000000000,0.00000000e+00
300,301,0,1000000000,0.00000000e+00
302,303,0,1000000000,0.00000000e+00
304,305,0,1000000000,0.00000000e+00
306,307,0,1000000000,0.00000000e+00
308,309,0,1000000000,0.00000000e+00
310,311,0,1000000000,0.00000000e+00
312,313,0,1000000000,0.00000000e+00
314,315,0,1000000000,0.00000000e+00
316,317,0,1000000000,0.00000000e+00
318,319,0,1000000000,0.00000000e+00
320,321,0,1000000000,0.00000000e+00
322,323,0,1000000000,0.00000000e+00
324,325,0,1000000000,0.00000000e+00
326,327,0,1000000000,0.00000000e+00
328,329,0,1000000000,0.00000000e+00
330,331,0,1000000000,0.00000000e+00
332,333,0,1000000000,0.00000000e+00
334,335,0,1000000000,0.00000000e+00
336,337,0,1000000000,0.00000000e+00
338,339,0,1000000000,0.00000000e+00
340,341,0,1000000000,0.00000000e+00
342,343,0,1000000000,0.00000000e+00
344,345,0,1000000000,0.00000000e+00
346,347,0,1000000000,0.00000000e+00
348,349,0,1000000000,0.00000000e+00
350,351,0,1000000000,0.00000000e+00
352,353,0,1000000000,0.00000000e+00
354,355,0,1000000000,0.00000000e+00
356,357,0,1000000000,0.00000000e+00
358,359,0,1000000000,0.00000000e+00
360,361,0,1000000000,0.00000000e+00
362,363,0,1000000000,0.00000000e+00
364,365,0,1000000000,0.00000000e+00
366,367,0,1000000000,0.00000000e+00
368,369,0,1000000000,0.00000000e+00
370,371,0,1000000000,0.00000000e+00
372,373,0,1000000000,0.00000000e+00
374,375,0,1000000000,0.00000000e+00
376,377,0,1000000000,0.00000000e+00
378,379,0,1000000000,0.00000000e+00
380,381,0,1000000000,0.00000000e+00
382,383,0,1000000000,0.00000000e+00
384,385,0,1000000000,0.00000000e+00
386,387,0,1000000000,0.00000000e+00
388,389,0,1000000000,0.00000000e+00
390,391,0,1000000000,0.00000000e+00
392,393,0,1000000000,0.00000000e+00
394,395,0,1000000000,0.00000000e+00
396,397,0,1000000000,0.00000000e+00
398,399,0,1000000000,0.00000000e+00
400,401,0,1000000000,0.00000000e+00
402,403,0,1000000000,0.00000000e+00
404,405,0,1000000000,0.00000000e+00
406,407,0,1000000000,0.00000000e+00
408,409,0,1000000000,0.00000000e+00
410,411,0,1000000000,0.00000000e+00
412,413,0,1000000000,0.00000000e+00
414,415,0,1000000000,0.00000000e+00
416,417,0,1000000000,0.00000000e+00
418,419,0,1000000000,0.00000000e+00
420,421,0,1000000000,0.00000000e+00
422,423,0,1000000000,0.00000000e+00
424,425,0,1000000000,0.00000000e+00
426,427,0,1000000000,0.00000000e+00
428,429,0,1000000000,0.00000000e+00
430,431,0,1000000000,0.00000000e+00
432,433,0,1000000000,0.00000000e+00
434,435,0,1000000000,0.00000000e+00
436,437,0,1000000000,0.00000000e+00
438,439,0,1000000000,0.00000000e+00
440,441,0,1000000000,0.00000000e+00
442,443,0,1000000000,0.00000000e+00
444,445,0,1000000000,0.00000000e+00
446,447,0,1000000000,0.00000000e+00
448,449,0,1000000000,0.00000000e+00
450,451,0,1000000000,0.00000000e+00
452,453,0,1000000000,0.00000000e+00
454,455,0,1000000000,0.00000000e+00
456,457,0,1000000000,0.00000000e+00
458,459,0,1000000000,0.00000000e+00
460,461,0,1000000000,0.00000000e+00
462,463,0,1000000000,0.00000000e+00
464,465,0,1000000000,0.00000000e+00
466,467,0,1000000000,0.00000000e+00
468,469,0,1000000000,0.00000000e+00
470,471,0,1000000000,0.00000000e+00
472,473,0,1000000000,0.00000000e+00
474,475,0,1000000000,0.00000000e+00
476,477,0,1000000000,0.00000000e+00
478,479,0,1000000000,0.00000000e+00
480,481,0,1000000000,0.00000000e+00
482,483,0,1000000000,0.00000000e+00
484,485,0,1000000000,0.00000000e+00
486,487,0,1000000000,0.00000000e+00
488,489,0,1000000000,0.00000000e+00
490,491,0,1000000000,0.00000000e+00
492,493,0,1000000000,0.00000000e+00
494,495,0,1000000000,0.00000000e+00
496,497,0,1000000000,0.00000000e+00
498,499,0,1000000000,0.00000000e+00
500,501,0,1000000000,0.00000000e+00
502,503,0,1000000000,0.00000000e+00
504,505,0,1000000000,0.00000000e+00
506,507,0,1000000000,0.00000000e+00
508,509,0,1000000000,0.00000000e+00
510,511,0,1000000000,0.00000000e+00
512,513,0,1000000000,0.00000000e+00
514,515,0,1000000000,0.00000000e+00
516,517,0,1000000000,0.00000000e+00
518,519,0,1000000000,0.00000000e+00
520,521,0,1000000000,0.00000000e+00
522,523,0,1000000000,0.00000000e+00
524,525,0,1000000000,0.00000000e+00
526,527,0,1000000000,0.00000000e+00
528,529,0,1000000000,0.00000000e+00
530,531,0,1000000000,0.00000000e+00
532,533,0,1000000000,0.00000000e+00
534,535,0,1000000000,0.00000000e+00
536,537,0,1000000000,0.00000000e+00
538,539,0,1000000000,0.00000000e+00
540,541,0,1000000000,0.00000000e+00
542,543,0,1000000000,0.00000000e+00
544,545,0,1000000000,0.00000000e+00
546,547,0,1000000000,0.00000000e+00
548,549,0,1000000000,0.00000000e+00
550,551,0,1000000000,0.00000000e+00
552,553,0,1000000000,0.00000000e+00
554,555,0,1000000000,0.00000000e+00
556,557,0,1000000000,0.00000000e+00
558,559,0,1000000000,0.00000000e+00
560,561,0,1000000000,0.00000000e+00
562,563,0,1000000000,0.00000000e+00
564,565,0,1000000000,0.00000000e+00
566,567,0,1000000000,0.00000000e+00
568,569,0,1000000000,0.00000000e+00
570,571,0,1000000000,0.00000000e+00
572,573,0,1000000000,0.00000000e+00
574,575,0,1000000000,0.00000000e+00
576,577,0,1000000000,0.00000000e+00
578,579,0,1000000000,0.00000000e+00
580,581,0,1000000000,0.00000000e+00
582,583,0,1000000000,0.00000000e+00
584,585,0,1000000000,0.00000000e+00
586,587,0,1000000000,0.00000000e+00
588,589,0,1000000000,0.00000000e+00
590,591,0,1000000000,0.00000000e+00
592,593,0,1000000000,0.00000000e+00
594,595,0,1000000000,0.00000000e+00
596,597,0,1000000000,0.00000000e+00
598,599,0,1000000000,0.00000000e+00
600,601,0,1000000000,0.00000000e+00
602,603,0,1000000000,0.00000000e+00
604,605,0,1000000000,0.00000000e+00
606,607,0,1000000000,0.00000000e+00
608,609,0,1000000000,0.00000000e+00
610,611,0,1000000000,0.00000000e+00
612,613,0,1000000000,0.00000000e+00
614,615,0,1000000000,0.00000000e+00
616,617,0,1000000000,0.00000000e+00
618,619,0,1000000000,0.00000000e+00
620,621,0,1000000000,0.00000000e+00
622,623,0,1000000000,0.00000000e+00
624,625,0,1000000000,0.00000000e+00
626,627,0,1000000000,0.00000000e+00
628,629,0,1000000000,0.00000000e+00
630,631,0,1000000000,0.00000000e+00
632,633,0,1000000000,0.00000000e+00
634,635,0,1000000000,0.00000000e+00
636,637,0,1000000000,0.00000000e+00
638,639,0,1000000000,0.00000000e+00
640,641,0,1000000000,0.00000000e+00
642,643,0,1000000000,0.00000000e+00
644,645,0,1000000000,0.00000000e+00
646,647,0,1000000000,0.00000000e+00
648,649,0,1000000000,0.00000000e+00
650,651,0,1000000000,0.00000000e+00
652,653,0,1000000000,0.00000000e+00
654,655,0,1000000000,0.00000000e+00
656,657,0,1000000000,0.00000000e+00
658,659,0,1000000000,0.00000000e+00
660,661,0,1000000000,0.00000000e+00
662,663,0,1000000000,0.00000000e+00
664,665,0,1000000000,0.00000000e+00
666,667,0,1000000000,0.00000000e+00
668,669,0,1000000000,0.00000000e+00
670,671,0,1000000000,0.00000000e+00
672,673,0,1000000000,0.00000000e+00
674,675,0,1000000000,0.00000000e+00
676,677,0,1000000000,0.00000000e+00
678,679,0,1000000000,0.00000000e+00
680,681,0,1000000000,0.00000000e+00
682,683,0,1000000000,0.00000000e+00
684,685,0,1000000000,0.00000000e+00
686,687,0,1000000000,0.00000000e+00
688,689,0,1000000000,0.00000000e+00
690,691,0,1000000000,0.00000000e+00
692,693,0,1000000000,0.00000000e+00
694,695,0,1000000000,0.00000000e+00
696,697,0,1000000000,0.00000000e+00
698,699,0,1000000000,0.00000000e+00
700,701,0,1000000000,0.00000000e+00
702,703,0,1000000000,0.00000000e+00
704,705,0,1000000000,0.00000000e+00
706,707,0,1000000000,0.00000000e+00
708,709,0,1000000000,0.00000000e+00
710,711,0,1000000000,0.00000000e+00
712,713,0,1000000000,0.00000000e+00
714,715,0,1000000000,0.00000000e+00
716,717,0,1000000000,0.00000000e+00
718,719,0,1000000000,0.00000000e+00
720,721,0,1000000000,0.00000000e+00
722,723,0,1000000000,0.00000000e+00
724,725,0,1000000000,0.00000000e+00
726,727,0,1000000000,0.00000000e+00
728,729,0,1000000000,0.00000000e+00
730,731,0,1000000000,0.00000000e+00
732,733,0,1000000000,0.00000000e+00
734,735,0,1000000000,0.00000000e+00
736,737,0,1000000000,0.00000000e+00
738,739,0,1000000000,0.00000000e+00
740,741,0,1000000000,0.00000000e+00
742,743,0,1000000000,0.00000000e+00
744,745,0,1000000000,0.00000000e+00
746,747,0,1000000000,0.00000000e+00
748,749,0,1000000000,0.00000000e+00
750,751,0,1000000000,0.00000000e+00
752,753,0,1000000000,0.00000000e+00
754,755,0,1000000000,0.00000000e+00
756,757,0,1000000000,0.00000000e+00
758,759,0,1000000000,0.00000000e+00
760,761,0,1000000000,0.00000000e+00
762,763,0,1000000000,0.00000000e+00
764,765,0,1000000000,0.00000000e+00
766,767,0,1000000000,0.00000000e+00
768,769,0,1000000000,0.00000000e+00
770,771,0,1000000000,0.00000000e+00
772,773,0,1000000000,0.00000000e+00
774,775,0,1000000000,0.00000000e+00
776,777,0,1000000000,0.00000000e+00
778,779,0,1000000000,0.00000000e+00
780,781,0,1000000000,0.00000000e+00
782,783,0,1000000000,0.00000000e+00
784,785,0,1000000000,0.00000000e+00
786,787,0,1000000000,0.00000000e+00
788,789,0,1000000000,0.00000000e+00
790,791,0,1000000000,0.00000000e+00
792,793,0,1000000000,0.00000000e+00
794,795,0,1000000000,0.00000000e+00
796,797,0,1000000000,0.00000000e+00
798,799,0,1000000000,0.00000000e+00
800,801,0,1000000000,0.00000000e+00
802,803,0,1000000000,0.00000000e+00
804,805,0,1000000000,0.00000000e+00
806,807,0,1000000000,0.00000000e+00
808,809,0,1000000000,0.00000000e+00
810,811,0,1000000000,0.00000000e+00
812,813,0,1000000000,0.00000000e+00
814,815,0,1000000000,0.00000000e+00
816,817,0,1000000000,0.00000000e+00
818,819,0,1000000000,0.00000000e+00
820,821,0,1000000000,0.00000000e+00
822,823,0,1000000000,0.00000000e+00
824,825,0,1000000000,0.00000000e+00
826,827,0,1000000000,0.00000000e+00
828,829,0,1000000000,0.00000000e+00
830,831,0,1000000000,0.00000000e+00
832,833,0,1000000000,0.00000000e+00
834,835,0,1000000000,0.00000000e+00
836,837,0,1000000000,0.00000000e+00
838,839,0,1000000000,0.00000000e+00
840,841,0,1000000000,0.00000000e+00
842,843,0,1000000000,0.00000000e+00
844,845,0,1000000000,0.00000000e+00
846,847,0,1000000000,0.00000000e+00
848,849,0,1000000000,0.00000000e+00
850,851,0,1000000000,0.00000000e+00
852,853,0,1000000000,0.00000000e+00
854,855,0,1000000000,0.00000000e+00
856,857,0,1000000000,0.00000000e+00
858,859,0,1000000000,0.00000000e+00
860,861,0,1000000000,0.00000000e+00
862,863,0,1000000000,0.00000000e+00
864,865,0,1000000000,0.00000000e+00
866,867,0,1000000000,0.00000000e+00
868,869,0,1000000000,0.00000000e+00
870,871,0,1000000000,0.00000000e+00
872,873,0,1000000000,0.00000000e+00
874,875,0,1000000000,0.00000000e+00
876,877,0,1000000000,0.00000000e+00
878,879,0,1000000000,0.00000000e+00
880,881,0,1000000000,0.00000000e+00
882,883,0,1000000000,0.00000000e+00
884,885,0,1000000000,0.00000000e+00
886,887,0,1000000000,0.00000000e+00
888,889,0,1000000000,0.00000000e+00
890,891,0,1000000000,0.00000000e+00
892,893,0,1000000000,0.00000000e+00
894,895,0,1000000000,0.00000000e+00
896,897,0,1000000000,0.00000000e+00
898,899,0,1000000000,0.00000000e+00
900,901,0,1000000000,0.00000000e+00
902,903,0,1000000000,0.00000000e+00
904,905,0,1000000000,0.00000000e+00
906,907,0,1000000000,0.00000000e+00
908,909,0,1000000000,0.00000000e+00
910,911,0,1000000000,0.00000000e+00
912,913,0,1000000000,0.00000000e+00
914,915,0,1000000000,0.00000000e+00
916,917,0,1000000000,0.00000000e+00
918,919,0,1000000000,0.00000000e+00
920,921,0,1000000000,0.00000000e+00
922,923,0,1000000000,0.00000000e+00
924,925,0,1000000000,0.00000000e+00
926,927,0,1000000000,0.00000000e+00
928,929,0,1000000000,0.00000000e+00
930,931,0,1000000000,0.00000000e+00
932,933,0,1000000000,0.00000000e+00
934,935,0,1000000000,0.00000000e+00
936,937,0,1000000000,0.00000000e+00
938,939,0,1000000000,0.00000000e+00
940,941,0,1000000000,0.00000000e+00
942,943,0,1000000000,0.00000000e+00
944,945,0,1000000000,0.00000000e+00
946,947,0,1000000000,0.00000000e+00
948,949,0,1000000000,0.00000000e+00
950,951,0,1000000000,0.00000000e+00
952,953,0,1000000000,0.00000000e+00
954,955,0,1000000000,0.00000000e+00
956,957,0,1000000000,0.00000000e+00
958,959,0,1000000000,0.00000000e+00
960,961,0,1000000000,0.00000000e+00
962,963,0,1000000000,0.00000000e+00
964,965,0,1000000000,0.00000000e+00
966,967,0,1000000000,0.00000000e+00
968,969,0,1000000000,0.00000000e+00
970,971,0,1000000000,0.00000000e+00
972,973,0,1000000000,0.00000000e+00
974,975,0,1000000000,0.00000000e+00
976,977,0,1000000000,0.00000000e+00
978,979,0,1000000000,0.00000000e+00
980,981,0,1000000000,0.00000000e+00
982,983,0,1000000000,0.00000000e+00
984,985,0,1000000000,0.00000000e+00
986,987,0,1000000000,0.00000000e+00
988,989,0,1000000000,0.00000000e+00
990,991,0,1000000000,0.00000000e+00
992,993,0,1000000000,0.00000000e+00
994,995,0,1000000000,0.00000000e+00
996,997,0,1000000000,0.00000000e+00
998,999,0,1000000000,0.00000000e+00
1000,1001,0,1000000000,0.00000000e+00
1002,1003,0,1000000000,0.00000000e+00
1004,1005,0,1000000000,0.00000000e+00
1006,1007,0,1000000000,0.00000000e+00
1008,1009,0,1000000000,0.00000000e+00
1010,1011,0,1000000000,0.00000000e+00
1012,1013,0,1000000000,0.00000000e+00
1014,1015,0,1000000000,0.00000000e+00
1016,1017,0,1000000000,0.00000000e+00
1018,1019,0,1000000000,0.00000000e+00
1020,1021,0,1000000000,0.00000000e+00
1022,1023,0,1000000000,0.00000000e+00
1024,1025,0,1000000000,0.00000000e+00
1026,1027,0,1000000000,0.00000000e+00
1028,1029,0,1000000000,0.00000000e+00
1030,1031,0,1000000000,0.00000000e+00
1032,1033,0,1000000000,0.00000000e+00
1034,1035,0,1000000000,0.00000000e+00
1036,1037,0,1000000000,0.00000000e+00
1038,1039,0,1000000000,0.00000000e+00
1040,1041,0,1000000000,0.00000000e+00
1042,1043,0,1000000000,0.00000000e+00
1044,1045,0,1000000000,0.00000000e+00
1046,1047,0,1000000000,0.00000000e+00
1048,1049,0,1000000000,0.00000000e+00
1050,1051,0,1000000000,0.00000000e+00
1052,1053,0,1000000000,0.00000000e+00
1054,1055,0,1000000000,0.00000000e+00
1056,1057,0,1000000000,0.00000000e+00
1058,1059,0,1000000000,0.00000000e+00
1060,1061,0,1000000000,0.00000000e+00
1062,1063,0,1000000000,0.00000000e+00
1064,1065,0,1000000000,0.00000000e+00
1066,1067,0,1000000000,0.00000000e+00
1068,1069,0,1000000000,0.00000000e+00
1070,1071,0,1000000000,0.00000000e+00
1072,1073,0,1000000000,0.00000000e+00
1074,1075,0,1000000000,0.00000000e+00
1076,1077,0,1000000000,0.00000000e+00
1078,1079,0,1000000000,0.00000000e+00
1080,1081,0,1000000000,0.00000000e+00
1082,1083,0,1000000000,0.00000000e+00
1084,1085,0,1000000000,0.00000000e+00
1086,1087,0,1000000000,0.00000000e+00
1088,1089,0,1000000000,0.00000000e+00
1090,1091,0,1000000000,0.00000000e+00
1092,1093,0,1000000000,0.00000000e+00
1094,1095,0,1000000000,0.00000000e+00
1096,1097,0,1000000000,0.00000000e+00
1098,1099,0,1000000000,0.00000000e+00
1100,1101,0,1000000000,0.00000000e+00
1102,1103,0,1000000000,0.00000000e+00
1104,1105,0,1000000000,0.00000000e+00
1106,1107,0,1000000000,0.00000000e+00
1108,1109,0,1000000000,0.00000000e+00
1110,1111,0,1000000000,0.00000000e+00
1112,1113,0,1000000000,0.00000000e+00
1114,1115,0,1000000000,0.00000000e+00
1116,1117,0,1000000000,0.00000000e+00
1118,1119,0,1000000000,0.00000000e+00
1120,1121,0,1000000000,0.00000000e+00
1122,1123,0,1000000000,0.00000000e+00
1124,1125,0,1000000000,0.00000000e+00
1126,1127,0,1000000000,0.00000000e+00
1128,1129,0,1000000000,0.00000000e+00
1130,1131,0,1000000000,0.00000000e+00
1132,1133,0,1000000000,0.00000000e+00
1134,1135,0,1000000000,0.00000000e+00
1136,1137,0,1000000000,0.00000000e+00
1138,1139,0,1000000000,0.00000000e+00
1140,1141,0,1000000000,0.00000000e+00
1142,1143,0,1000000000,0.00000000e+00
1144,1145,0,1000000000,0.00000000e+00
1146,1147,0,1000000000,0.00000000e+00
1148,1149,0,1000000000,0.00000000e+00
1150,1151,0,1000000000,0.00000000e+00
1152,1153,0,1000000000,0.00000000e+00
1154,1155,0,1000000000,0.00000000e+00
1156,1157,0,1000000000,0.00000000e+00
1158,1159,0,1000000000,0.00000000e+00
1160,1161,0,1000000000,0.00000000e+00
1162,1163,0,1000000000,0.00000000e+00
1164,1165,0,1000000000,0.00000000e+00
1166,1167,0,1000000000,0.00000000e+00
1168,1169,0,1000000000,0.00000000e+00
1170,1171,0,1000000000,0.00000000e+00
1172,1173,0,1000000000,0.00000000e+00
1174,1175,0,1000000000,0.00000000e+00
1176,1177,0,1000000000,0.00000000e+00
1178,1179,0,1000000000,0.00000000e+00
1180,1181,0,1000000000,0.00000000e+00
1182,1183,0,1000000000,0.00000000e+00
1184,1185,0,1000000000,0.00000000e+00
1186,1187,0,1000000000,0.00000000e+00
1188,1189,0,1000000000,0.00000000e+00
1190,1191,0,1000000000,0.00000000e+00
1192,1193,0,1000000000,0.00000000e+00
1194,1195,0,1000000000,0.00000000e+00
1196,1197,0,1000000000,0.00000000e+00
1198,1199,0,1000000000,0.00000000e+00
1200,1201,0,1000000000,0.00000000e+00
1202,1203,0,1000000000,0.00000000e+00
1204,1205,0,1000000000,0.00000000e+00
1206,1207,0,1000000000,0.00000000e+00
1208,1209,0,1000000000,0.00000000e+00
1210,1211,0,1000000000,0.00000000e+00
1212,1213,0,1000000000,0.00000000e+00
1214,1215,0,1000000000,0.00000000e+00
1216,1217,0,1000000000,0.00000000e+00
1218,1219,0,1000000000,0.00000000e+00
1220,1221,0,1000000000,0.00000000e+00
1222,1223,0,1000000000,0.00000000e+00
1224,1225,0,1000000000,0.00000000e+00
1226,1227,0,1000000000,0.00000000e+00
1228,1229,0,1000000000,0.00000000e+00
1230,1231,0,1000000000,0.00000000e+00
1232,1233,0,1000000000,0.00000000e+00
1234,1235,0,1000000000,0.00000000e+00
1236,1237,0,1000000000,0.00000000e+00
1238,1239,0,1000000000,0.00000000e+00
1240,1241,0,1000000000,0.00000000e+00
1242,1243,0,1000000000,0.00000000e+00
1244,1245,0,1000000000,0.00000000e+00
1246,1247,0,1000000000,0.00000000e+00
1248,1249,0,1000000000,0.00000000e+00
1250,1251,0,1000000000,0.00000000e+00
1252,1253,0,1000000000,0.00000000e+00
1254,1255,0,1000000000,0.00000000e+00
1256,1257,0,1000000000,0.00000000e+00
1258,1259,0,1000000000,0.00000000e+00
1260,1261,0,1000000000,0.00000000e+00
1262,1263,0,1000000000,0.00000000e+00
1264,1265,0,1000000000,0.00000000e+00
1266,1267,0,1000000000,0.00000000e+00
1268,1269,0,1000000000,0.00000000e+00
1270,1271,0,1000000000,0.00000000e+00
1272,1273,0,1000000000,0.00000000e+00
1274,1275,0,1000000000,0.00000000e+00
1276,1277,0,1000000000,0.00000000e+00
1278,1279,0,1000000000,0.00000000e+00
1280,1281,0,1000000000,0.00000000e+00
1282,1283,0,1000000000,0.00000000e+00
1284,1285,0,1000000000,0.00000000e+00
1286,1287,0,1000000000,0.00000000e+00
1288,1289,0,1000000000,0.00000000e+00
1290,1291,0,1000000000,0.00000000e+00
1292,1293,0,1000000000,0.00000000e+00
1294,1295,0,1000000000,0.00000000e+00
1296,1297,0,1000000000,0.00000000e+00
1298,1299,0,1000000000,0.00000000e+00
1300,1301,0,1000000000,0.00000000e+00
1302,1303,0,1000000000,0.00000000e+00
1304,1305,0,1000000000,0.00000000e+00
1306,1307,0,1000000000,0.00000000e+00
1308,1309,0,1000000000,0.00000000e+00
1310,1311,0,1000000000,0.00000000e+00
1312,1313,0,1000000000,0.00000000e+00
1314,1315,0,1000000000,0.00000000e+00
1316,1317,0,1000000000,0.00000000e+00
1318,1319,0,1000000000,0.00000000e+00
1320,1321,0,1000000000,0.00000000e+00
1322,1323,0,1000000000,0.00000000e+00
1324,1325,0,1000000000,0.00000000e+00
1326,1327,0,1000000000,0.00000000e+00
1328,1329,0,1000000000,0.00000000e+00
1330,1331,0,1000000000,0.00000000e+00
1332,1333,0,1000000000,0.00000000e+00
1334,1335,0,1000000000,0.00000000e+00
1336,1337,0,1000000000,0.00000000e+00
1338,1339,0,1000000000,0.00000000e+00
1340,1341,0,1000000000,0.00000000e+00
1342,1343,0,1000000000,0.00000000e+00
1344,1345,0,1000000000,0.00000000e+00
1346,1347,0,1000000000,0.00000000e+00
1348,1349,0,1000000000,0.00000000e+00
1350,1351,0,1000000000,0.00000000e+00
1352,1353,0,1000000000,0.00000000e+00
1354,1355,0,1000000000,0.00000000e+00
1356,1357,0,1000000000,0.00000000e+00
1358,1359,0,1000000000,0.00000000e+00
1360,1361,0,1000000000,0.00000000e+00
1362,1363,0,1000000000,0.00000000e+00
1364,1365,0,1000000000,0.00000000e+00
1366,1367,0,1000000000,0.00000000e+00
1368,1369,0,1000000000,0.00000000e+00
1370,1371,0,1000000000,0.00000000e+00
1372,1373,0,1000000000,0.00000000e+00
1374,1375,0,1000000000,0.00000000e+00
1376,1377,0,1000000000,0.00000000e+00
1378,1379,0,1000000000,0.00000000e+00
1380,1381,0,1000000000,0.00000000e+00
1382,1383,0,1000000000,0.00000000e+00
1384,1385,0,1000000000,0.00000000e+00
1386,1387,0,1000000000,0.00000000e+00
1388,1389,0,1000000000,0.00000000e+00
1390,1391,0,1000000000,0.00000000e+00
1392,1393,0,1000000000,0.00000000e+00
1394,1395,0,1000000000,0.00000000e+00
1396,1397,0,1000000000,0.00000000e+00
1398,1399,0,1000000000,0.00000000e+00
1400,1401,0,1000000000,0.00000000e+00
1402,1403,0,1000000000,0.00000000e+00
1404,1405,0,1000000000,0.00000000e+00
1406,1407,0,1000000000,0.00000000e+00
1408,1409,0,1000000000,0.00000000e+00
1410,1411,0,1000000000,0.00000000e+00
1412,1413,0,1000000000,0.00000000e+00
1414,1415,0,1000000000,0.00000000e+00
1416,1417,0,1000000000,0.00000000e+00
1418,1419,0,1000000000,0.00000000e+00
1420,1421,0,1000000000,0.00000000e+00
1422,1423,0,1000000000,0.00000000e+00
1424,1425,0,1000000000,0.00000000e+00
1426,1427,0,1000000000,0.00000000e+00
1428,1429,0,1000000000,0.00000000e+00
1430,1431,0,1000000000,0.00000000e+00
1432,1433,0,1000000000,0.00000000e+00
1434,1435,0,1000000000,0.00000000e+00
1436,1437,0,1000000000,0.00000000e+00
1438,1439,0,1000000000,0.00000000e+00
1440,1441,0,1000000000,0.00000000e+00
1442,1443,0,1000000000,0.00000000e+00
1444,1445,0,1000000000,0.00000000e+00
1446,1447,0,1000000000,0.00000000e+00
1448,1449,0,1000000000,0.00000000e+00
1450,1451,0,1000000000,0.00000000e+00
1452,1453,0,1000000000,0.00000000e+00
1454,1455,0,1000000000,0.00000000e+00
1456,1457,0,1000000000,0.00000000e+00
1458,1459,0,1000000000,0.00000000e+00
1460,1461,0,1000000000,0.00000000e+00
1462,1463,0,1000000000,0.00000000e+00
1464,1465,0,1000000000,0.00000000e+00
1466,1467,0,1000000000,0.00000000e+00
1468,1469,0,1000000000,0.00000000e+00
1470,1471,0,1000000000,0.00000000e+00
1472,1473,0,1000000000,0.00000000e+00
1474,1475,0,1000000000,0.00000000e+00
1476,1477,0,1000000000,0.00000000e+00
1478,1479,0,1000000000,0.00000000e+00
1480,1481,0,1000000000,0.00000000e+00
1482,1483,0,1000000000,0.00000000e+00
1484,1485,0,1000000000,0.00000000e+00
1486,1487,0,1000000000,0.00000000e+00
1488,1489,0,1000000000,0.00000000e+00
1490,1491,0,1000000000,0.00000000e+00
1492,1493,0,1000000000,0.00000000e+00
1494,1495,0,1000000000,0.00000000e+00
1496,1497,0,1000000000,0.00000000e+00
1498,1499,0,1000000000,0.00000000e+00
1500,1501,0,1000000000,0.00000000e+00
1502,1503,0,1000000000,0.00000000e+00
1504,1505,0,1000000000,0.00000000e+00
1506,1507,0,1000000000,0.00000000e+00
1508,1509,0,1000000000,0.00000000e+00
1510,1511,0,1000000000,0.00000000e+00
1512,1513,0,1000000000,0.00000000e+00
1514,1515,0,1000000000,0.00000000e+00
1516,1517,0,1000000000,0.00000000e+00
1518,1519,0,1000000000,0.00000000e+00
1520,1521,0,1000000000,0.00000000e+00
1522,1523,0,1000000000,0.00000000e+00
1524,1525,0,1000000000,0.00000000e+00
1526,1527,0,1000000000,0.00000000e+00
1528,1529,0,1000000000,0.00000000e+00
1530,1531,0,1000000000,0.00000000e+00
1532,1533,0,1000000000,0.00000000e+00
1534,1535,0,1000000000,0.00000000e+00
1536,1537,0,1000000000,0.00000000e+00
1538,1539,0,1000000000,0.00000000e+00
1540,1541,0,1000000000,0.00000000e+00
1542,1543,0,1000000000,0.00000000e+00
1544,1545,0,1000000000,0.00000000e+00
1546,1547,0,1000000000,0.00000000e+00
1548,1549,0,1000000000,0.00000000e+00
1550,1551,0,1000000000,0.00000000e+00
1552,1553,0,1000000000,0.00000000e+00
1554,1555,0,1000000000,0.00000000e+00
1556,1557,0,1000000000,0.00000000e+00
1558,1559,0,1000000000,0.00000000e+00
1560,1561,0,1000000000,0.00000000e+00
1562,1563,0,1000000000,0.00000000e+00
1564,1565,0,1000000000,0.00000000e+00
1566,1567,0,1000000000,0.00000000e+00
1568,1569,0,1000000000,0.00000000e+00
1570,1571,0,1000000000,0.00000000e+00
1572,1573,0,1000000000,0.00000000e+00
1574,1575,0,1000000000,0.00000000e+00
1576,1577,0,1000000000,0.00000000e+00
1578,1579,0,1000000000,0.00000000e+00
1580,1581,0,1000000000,0.00000000e+00
1582,1583,0,1000000000,0.00000000e+00
1584,1585,0,1000000000,0.00000000e+00
1586,1587,0,1000000000,0.00000000e+00
1588,1589,0,1000000000,0.00000000e+00
1590,1591,0,1000000000,0.00000000e+00
1592,1593,0,1000000000,0.00000000e+00
1594,1595,0,1000000000,0.00000000e+00
1596,1597,0,1000000000,0.00000000e+00
1598,1599,0,1000000000,0.00000000e+00
1600,1601,0,1000000000,0.00000000e+00
1602,1603,0,1000000000,0.00000000e+00
1604,1605,0,1000000000,0.00000000e+00
1606,1607,0,1000000000,0.00000000e+00
1608,1609,0,1000000000,0.00000000e+00
1610,1611,0,1000000000,0.00000000e+00
1612,1613,0,1000000000,0.00000000e+00
1614,1615,0,1000000000,0.00000000e+00
1616,1617,0,1000000000,0.00000000e+00
1618,1619,0,1000000000,0.00000000e+00
1620,1621,0,1000000000,0.00000000e+00
1622,1623,0,1000000000,0.00000000e+00
1624,1625,0,1000000000,0.00000000e+00
1626,1627,0,1000000000,0.00000000e+00
1628,1629,0,1000000000,0.00000000e+00
1630,1631,0,1000000000,0.00000000e+00
1632,1633,0,1000000000,0.00000000e+00
1634,1635,0,1000000000,0.00000000e+00
1636,1637,0,1000000000,0.00000000e+00
1638,1639,0,1000000000,0.00000000e+00
1640,1641,0,1000000000,0.00000000e+00
1642,1643,0,1000000000,0.00000000e+00
1644,1645,0,1000000000,0.00000000e+00
1646,1647,0,1000000000,0.00000000e+00
1648,1649,0,1000000000,0.00000000e+00
1650,1651,0,1000000000,0.00000000e+00
1652,1653,0,1000000000,0.00000000e+00
1654,1655,0,1000000000,0.00000000e+00
1656,1657,0,1000000000,0.00000000e+00
1658,1659,0,1000000000,0.00000000e+00
1660,1661,0,1000000000,0.00000000e+00
1662,1663,0,1000000000,0.00000000e+00
1664,1665,0,1000000000,0.00000000e+00
1666,1667,0,1000000000,0.00000000e+00
1668,1669,0,1000000000,0.00000000e+00
1670,1671,0,1000000000,0.00000000e+00
1672,1673,0,1000000000,0.00000000e+00
1674,1675,0,1000000000,0.00000000e+00
1676,1677,0,1000000000,0.00000000e+00
1678,1679,0,1000000000,0.00000000e+00
1680,1681,0,1000000000,0.00000000e+00
1682,1683,0,1000000000,0.00000000e+00
1684,1685,0,1000000000,0.00000000e+00
1686,1687,0,1000000000,0.00000000e+00
1688,1689,0,1000000000,0.00000000e+00
1690,1691,0,1000000000,0.00000000e+00
1692,1693,0,1000000000,0.00000000e+00
1694,1695,0,1000000000,0.00000000e+00
1696,1697,0,1000000000,0.00000000e+00
1698,1699,0,1000000000,0.00000000e+00
1700,1701,0,1000000000,0.00000000e+00
1702,1703,0,1000000000,0.00000000e+00
1704,1705,0,1000000000,0.00000000e+00
1706,1707,0,1000000000,0.00000000e+00
1708,1709,0,1000000000,0.00000000e+00
1710,1711,0,1000000000,0.00000000e+00
1712,1713,0,1000000000,0.00000000e+00
1714,1715,0,1000000000,0.00000000e+00
1716,1717,0,1000000000,0.00000000e+00
1718,1719,0,1000000000,0.00000000e+00
1720,1721,0,1000000000,0.00000000e+00
1722,1723,0,1000000000,0.00000000e+00
1724,1725,0,1000000000,0.00000000e+00
1726,1727,0,1000000000,0.00000000e+00
1728,1729,0,1000000000,0.00000000e+00
1730,1731,0,1000000000,0.00000000e+00
1732,1733,0,1000000000,0.00000000e+00
1734,1735,0,1000000000,0.00000000e+00
1736,1737,0,1000000000,0.00000000e+00
1738,1739,0,1000000000,0.00000000e+00
1740,1741,0,1000000000,0.00000000e+00
1742,1743,0,1000000000,0.00000000e+00
1744,1745,0,1000000000,0.00000000e+00
1746,1747,0,1000000000,0.00000000e+00
1748,1749,0,1000000000,0.00000000e+00
1750,1751,0,1000000000,0.00000000e+00
1752,1753,0,1000000000,0.00000000e+00
1754,1755,0,1000000000,0.00000000e+00
1756,1757,0,1000000000,0.00000000e+00
1758,1759,0,1000000000,0.00000000e+00
1760,1761,0,1000000000,0.00000000e+00
1762,1763,0,1000000000,0.00000000e+00
1764,1765,0,1000000000,0.00000000e+00
1766,1767,0,1000000000,0.00000000e+00
1768,1769,0,1000000000,0.00000000e+00
1770,1771,0,1000000000,0.00000000e+00
1772,1773,0,1000000000,0.00000000e+00
1774,1775,0,1000000000,0.00000000e+00
1776,1777,0,1000000000,0.00000000e+00
1778,1779,0,1000000000,0.00000000e+00
1780,1781,0,1000000000,0.00000000e+00
1782,1783,0,1000000000,0.00000000e+00
1784,1785,0,1000000000,0.00000000e+00
1786,1787,0,1000000000,0.00000000e+00
1788,1789,0,1000000000,0.00000000e+00
1790,1791,0,1000000000,0.00000000e+00
1792,1793,0,1000000000,0.00000000e+00
1794,1795,0,1000000000,0.00000000e+00
1796,1797,0,1000000000,0.00000000e+00
1798,1799,0,1000000000,0.00000000e+00
1800,1801,0,1000000000,0.00000000e+00
1802,1803,0,1000000000,0.00000000e+00
1804,1805,0,1000000000,0.00000000e+00
1806,1807,0,1000000000,0.00000000e+00
1808,1809,0,1000000000,0.00000000e+00
1810,1811,0,1000000000,0.00000000e+00
1812,1813,0,1000000000,0.00000000e+00
1814,1815,0,1000000000,0.00000000e+00
1816,1817,0,1000000000,0.00000000e+00
1818,1819,0,1000000000,0.00000000e+00
1820,1821,0,1000000000,0.00000000e+00
1822,1823,0,1000000000,0.00000000e+00
1824,1825,0,1000000000,0.00000000e+00
1826,1827,0,1000000000,0.00000000e+00
1828,1829,0,1000000000,0.00000000e+00
1830,1831,0,1000000000,0.00000000e+00
1832,1833,0,1000000000,0.00000000e+00
1834,1835,0,1000000000,0.00000000e+00
1836,1837,0,1000000000,0.00000000e+00
1838,1839,0,1000000000,0.00000000e+00
1840,1841,0,1000000000,0.00000000e+00
1842,1843,0,1000000000,0.00000000e+00
1844,1845,0,1000000000,0.00000000e+00
1846,1847,0,1000000000,0.00000000e+00
1848,1849,0,1000000000,0.00000000e+00
1850,1851,0,1000000000,0.00000000e+00
1852,1853,0,1000000000,0.00000000e+00
1854,1855,0,1000000000,0.00000000e+00
1856,1857,0,1000000000,0.00000000e+00
1858,1859,0,1000000000,0.00000000e+00
1860,1861,0,1000000000,0.00000000e+00
1862,1863,0,1000000000,0.00000000e+00
1864,1865,0,1000000000,0.00000000e+00
1866,1867,0,1000000000,0.00000000e+00
1868,1869,0,1000000000,0.00000000e+00
1870,1871,0,1000000000,0.00000000e+00
1872,1873,0,1000000000,0.00000000e+00
1874,1875,0,1000000000,0.00000000e+00
1876,1877,0,1000000000,0.00000000e+00
1878,1879,0,1000000000,0.00000000e+00
1880,1881,0,1000000000,0.00000000e+00
1882,1883,0,1000000000,0.00000000e+00
1884,1885,0,1000000000,0.00000000e+00
1886,1887,0,1000000000,0.00000000e+00
1888,1889,0,1000000000,0.00000000e+00
1890,1891,0,1000000000,0.00000000e+00
1892,1893,0,1000000000,0.00000000e+00
1894,1895,0,1000000000,0.00000000e+00
1896,1897,0,1000000000,0.00000000e+00
1898,1899,0,1000000000,0.00000000e+00
1900,1901,0,1000000000,0.00000000e+00
1902,1903,0,1000000000,0.00000000e+00
1904,1905,0,1000000000,0.00000000e+00
1906,1907,0,1000000000,0.00000000e+00
1908,1909,0,1000000000,0.00000000e+00
1910,1911,0,1000000000,0.00000000e+00
1912,1913,0,1000000000,0.00000000e+00
1914,1915,0,1000000000,0.00000000e+00
1916,1917,0,1000000000,0.00000000e+00
1918,1919,0,1000000000,0.00000000e+00
1920,1921,0,1000000000,0.00000000e+00
1922,1923,0,1000000000,0.00000000e+00
1924,1925,0,1000000000,0.00000000e+00
1926,1927,0,1000000000,0.00000000e+00
1928,1929,0,1000000000,0.00000000e+00
1930,1931,0,1000000000,0.00000000e+00
1932,1933,0,1000000000,0.00000000e+00
1934,1935,0,1000000000,0.00000000e+00
1936,1937,0,1000000000,0.00000000e+00
1938,1939,0,1000000000,0.00000000e+00
1940,1941,0,1000000000,0.00000000e+00
1942,1943,0,1000000000,0.00000000e+00
1944,1945,0,1000000000,0.00000000e+00
1946,1947,0,1000000000,0.00000000e+00
1948,1949,0,1000000000,0.00000000e+00
1950,1951,0,1000000000,0.00000000e+00
1952,1953,0,1000000000,0.00000000e+00
1954,1955,0,1000000000,0.00000000e+00
1956,1957,0,1000000000,0.00000000e+00
1958,1959,0,1000000000,0.00000000e+00
1960,1961,0,1000000000,0.00000000e+00
1962,1963,0,1000000000,0.00000000e+00
1964,1965,0,1000000000,0.00000000e+00
1966,1967,0,1000000000,0.00000000e+00
1968,1969,0,1000000000,0.00000000e+00
1970,1971,0,1000000000,0.00000000e+00
1972,1973,0,1000000000,0.00000000e+00
1974,1975,0,1000000000,0.00000000e+00
1976,1977,0,1000000000,0.00000000e+00
1978,1979,0,1000000000,0.00000000e+00
1980,1981,0,1000000000,0.00000000e+00
1982,1983,0,1000000000,0.00000000e+00
1984,1985,0,1000000000,0.00000000e+00
1986,1987,0,1000000000,0.00000000e+00
1988,1989,0,1000000000,0.00000000e+00
1990,1991,0,1000000000,0.00000000e+00
1992,1993,0,1000000000,0.00000000e+00
1994,1995,0,1000000000,0.00000000e+00
1996,1997,0,1000000000,0.00000000e+00
1998,1999,0,1000000000,0.00000000e+00
2000,2001,0,1000000000,0.00000000e+00
2002,2003,0,1000000000,0.00000000e+00
2004,2005,0,1000000000,0.00000000e+00
2006,2007,0,1000000000,0.00000000e+00
2008,2009,0,1000000000,0.00000000e+00
2010,2011,0,1000000000,0.00000000e+00
2012,2013,0,1000000000,0.00000000e+00
2014,2015,0,1000000000,0.00000000e+00
2016,2017,0,1000000000,0.00000000e+00
2018,2019,0,1000000000,0.00000000e+00
2020,2021,0,1000000000,0.00000000e+00
2022,2023,0,1000000000,0.00000000e+00
2024,2025,0,1000000000,0.00000000e+00
2026,2027,0,1000000000,0.00000000e+00
2028,2029,0,1000000000,0.00000000e+00
2030,2031,0,1000000000,0.00000000e+00
2032,2033,0,1000000000,0.00000000e+00
2034,2035,0,1000000000,0.00000000e+00
2036,2037,0,1000000000,0.00000000e+00
2038,2039,0,1000000000,0.00000000e+00
2040,2041,0,1000000000,0.00000000e+00
2042,2043,0,1000000000,0.00000000e+00
2044,2045,0,1000000000,0.00000000e+00
2046,2047,0,1000000000,0.00000000e+00
2048,2049,0,1000000000,0.00000000e+00
2050,2051,0,1000000000,0.00000000e+00
2052,2053,0,1000000000,0.00000000e+00
2054,2055,0,1000000000,0.00000000e+00
2056,2057,0,1000000000,0.00000000e+00
2058,2059,0,1000000000,0.00000000e+00
2060,2061,0,1000000000,0.00000000e+00
2062,2063,0,1000000000,0.00000000e+00
2064,2065,0,1000000000,0.00000000e+00
2066,2067,0,1000000000,0.00000000e+00
2068,2069,0,1000000000,0.00000000e+00
2070,2071,0,1000000000,0.00000000e+00
2072,2073,0,1000000000,0.00000000e+00
2074,2075,0,1000000000,0.00000000e+00
2076,2077,0,1000000000,0.00000000e+00
2078,2079,0,1000000000,0.00000000e+00
2080,2081,0,1000000000,0.00000000e+00
2082,2083,0,1000000000,0.00000000e+00
2084,2085,0,1000000000,0.00000000e+00
2086,2087,0,1000000000,0.00000000e+00
2088,2089,0,1000000000,0.00000000e+00
2090,2091,0,1000000000,0.00000000e+00
2092,2093,0,1000000000,0.00000000e+00
2094,2095,0,1000000000,0.00000000e+00
2096,2097,0,1000000000,0.00000000e+00
2098,2099,0,1000000000,0.00000000e+00
2100,2101,0,1000000000,0.00000000e+00
2102,2103,0,1000000000,0.00000000e+00
2104,2105,0,1000000000,0.00000000e+00
2106,2107,0,1000000000,0.00000000e+00
2108,2109,0,1000000000,0.00000000e+00
2110,2111,0,1000000000,0.00000000e+00
2112,2113,0,1000000000,0.00000000e+00
2114,2115,0,1000000000,0.00000000e+00
2116,2117,0,1000000000,0.00000000e+00
2118,2119,0,1000000000,0.00000000e+00
2120,2121,0,1000000000,0.00000000e+00
2122,2123,0,1000000000,0.00000000e+00
2124,2125,0,1000000000,0.00000000e+00
2126,2127,0,1000000000,0.00000000e+00
2128,2129,0,1000000000,0.00000000e+00
2130,2131,0,1000000000,0.00000000e+00
2132,2133,0,1000000000,0.00000000e+00
2134,2135,0,1000000000,0.00000000e+00
2136,2137,0,1000000000,0.00000000e+00
2138,2139,0,1000000000,0.00000000e+00
2140,2141,0,1000000000,0.00000000e+00
2142,2143,0,1000000000,0.00000000e+00
2144,2145,0,1000000000,0.00000000e+00
2146,2147,0,1000000000,0.00000000e+00
2148,2149,0,1000000000,0.00000000e+00
2150,2151,0,1000000000,0.00000000e+00
2152,2153,0,1000000000,0.00000000e+00
2154,2155,0,1000000000,0.00000000e+00
2156,2157,0,1000000000,0.00000000e+00
2158,2159,0,1000000000,0.00000000e+00
2160,2161,0,1000000000,0.00000000e+00
2162,2163,0,1000000000,0.00000000e+00
2164,2165,0,1000000000,0.00000000e+00
2166,2167,0,1000000000,0.00000000e+00
2168,2169,0,1000000000,0.00000000e+00
2170,2171,0,1000000000,0.00000000e+00
2172,2173,0,1000000000,0.00000000e+00
2174,2175,0,1000000000,0.00000000e+00
2176,2177,0,1000000000,0.00000000e+00
2178,2179,0,1000000000,0.00000000e+00
2180,2181,0,1000000000,0.00000000e+00
2182,2183,0,1000000000,0.00000000e+00
2184,2185,0,1000000000,0.00000000e+00
2186,2187,0,1000000000,0.00000000e+00
2188,2189,0,1000000000,0.00000000e+00
2190,2191,0,1000000000,0.00000000e+00
2192,2193,0,1000000000,0.00000000e+00
2194,2195,0,1000000000,0.00000000e+00
2196,2197,0,1000000000,0.00000000e+00
2198,2199,0,1000000000,0.00000000e+00


==> data/sw_4_13397_83_66.csv <==
sin_w,sim,model
3600,5.00E-05,8.16E-05
3610,1.30E-04,2.00E-04
3620,4.20E-04,4.60E-04
3630,7.80E-04,9.99E-04
3640,1.92E-03,2.04E-03
3650,3.11E-03,3.93E-03
3660,5.73E-03,7.12E-03
3670,1.04E-02,1.21E-02
3680,1.71E-02,1.95E-02
3690,2.70E-02,2.95E-02
3700,3.83E-02,4.20E-02
3710,5.10E-02,5.62E-02
3720,6.55E-02,7.08E-02
3730,8.00E-02,8.40E-02
3740,9.14E-02,9.37E-02
3750,9.78E-02,9.84E-02
3760,9.97E-02,9.72E-02
3770,9.32E-02,9.03E-02
3780,8.32E-02,7.89E-02
3790,6.88E-02,6.48E-02
3800,5.42E-02,5.01E-02
3810,3.94E-02,3.64E-02
3820,2.74E-02,2.48E-02
3830,1.86E-02,1.59E-02
3840,1.16E-02,9.62E-03
3850,6.51E-03,5.45E-03
3860,3.61E-03,2.90E-03
3870,1.70E-03,1.45E-03
3880,7.70E-04,6.84E-04
3890,5.10E-04,3.02E-04
3900,1.70E-04,1.25E-04

==> data/sw_4_13397_83_66_10e9.csv <==
w_init_val,w_end_val,count,total_iter,prob
0,1,0,1000000000,0.00000000e+00
2,3,0,1000000000,0.00000000e+00
4,5,0,1000000000,0.00000000e+00
6,7,0,1000000000,0.00000000e+00
8,9,0,1000000000,0.00000000e+00
10,11,0,1000000000,0.00000000e+00
12,13,0,1000000000,0.00000000e+00
14,15,0,1000000000,0.00000000e+00
16,17,0,1000000000,0.00000000e+00
18,19,0,1000000000,0.00000000e+00
20,21,0,1000000000,0.00000000e+00
22,23,0,1000000000,0.00000000e+00
24,25,0,1000000000,0.00000000e+00
26,27,0,1000000000,0.00000000e+00
28,29,0,1000000000,0.00000000e+00
30,31,0,1000000000,0.00000000e+00
32,33,0,1000000000,0.00000000e+00
34,35,0,1000000000,0.00000000e+00
36,37,0,1000000000,0.00000000e+00
38,39,0,1000000000,0.00000000e+00
40,41,0,1000000000,0.00000000e+00
42,43,0,1000000000,0.00000000e+00
44,45,0,1000000000,0.00000000e+00
46,47,0,1000000000,0.00000000e+00
48,49,0,1000000000,0.00000000e+00
50,51,0,1000000000,0.00000000e+00
52,53,0,1000000000,0.00000000e+00
54,55,0,1000000000,0.00000000e+00
56,57,0,1000000000,0.00000000e+00
58,59,0,1000000000,0.00000000e+00
60,61,0,1000000000,0.00000000e+00
62,63,0,1000000000,0.00000000e+00
64,65,0,1000000000,0.00000000e+00
66,67,0,1000000000,0.00000000e+00
68,69,0,1000000000,0.00000000e+00
70,71,0,1000000000,0.00000000e+00
72,73,0,1000000000,0.00000000e+00
74,75,0,1000000000,0.00000000e+00
76,77,0,1000000000,0.00000000e+00
78,79,0,1000000000,0.00000000e+00
80,81,0,1000000000,0.00000000e+00
82,83,0,1000000000,0.00000000e+00
84,85,0,1000000000,0.00000000e+00
86,87,0,1000000000,0.00000000e+00
88,89,0,1000000000,0.00000000e+00
90,91,0,1000000000,0.00000000e+00
92,93,0,1000000000,0.00000000e+00
94,95,0,1000000000,0.00000000e+00
96,97,0,1000000000,0.00000000e+00
98,99,0,1000000000,0.00000000e+00
100,101,0,1000000000,0.00000000e+00
102,103,0,1000000000,0.00000000e+00
104,105,0,1000000000,0.00000000e+00
106,107,0,1000000000,0.00000000e+00
108,109,0,1000000000,0.00000000e+00
110,111,0,1000000000,0.00000000e+00
112,113,0,1000000000,0.00000000e+00
114,115,0,1000000000,0.00000000e+00
116,117,0,1000000000,0.00000000e+00
118,119,0,1000000000,0.00000000e+00
120,121,0,1000000000,0.00000000e+00
122,123,0,1000000000,0.00000000e+00
124,125,0,1000000000,0.00000000e+00
126,127,0,1000000000,0.00000000e+00
128,129,0,1000000000,0.00000000e+00
130,131,0,1000000000,0.00000000e+00
132,133,0,1000000000,0.00000000e+00
134,135,0,1000000000,0.00000000e+00
136,137,0,1000000000,0.00000000e+00
138,139,0,1000000000,0.00000000e+00
140,141,0,1000000000,0.00000000e+00
142,143,0,1000000000,0.00000000e+00
144,145,0,1000000000,0.00000000e+00
146,147,0,1000000000,0.00000000e+00
148,149,0,1000000000,0.00000000e+00
150,151,0,1000000000,0.00000000e+00
152,153,0,1000000000,0.00000000e+00
154,155,0,1000000000,0.00000000e+00
156,157,0,1000000000,0.00000000e+00
158,159,0,1000000000,0.00000000e+00
160,161,0,1000000000,0.00000000e+00
162,163,0,1000000000,0.00000000e+00
164,165,0,1000000000,0.00000000e+00
166,167,0,1000000000,0.00000000e+00
168,169,0,1000000000,0.00000000e+00
170,171,0,1000000000,0.00000000e+00
172,173,0,1000000000,0.00000000e+00
174,175,0,1000000000,0.00000000e+00
176,177,0,1000000000,0.00000000e+00
178,179,0,1000000000,0.00000000e+00
180,181,0,1000000000,0.00000000e+00
182,183,0,1000000000,0.00000000e+00
184,185,0,1000000000,0.00000000e+00
186,187,0,1000000000,0.00000000e+00
188,189,0,1000000000,0.00000000e+00
190,191,0,1000000000,0.00000000e+00
192,193,0,1000000000,0.00000000e+00
194,195,0,1000000000,0.00000000e+00
196,197,0,1000000000,0.00000000e+00
198,199,0,1000000000,0.00000000e+00
200,201,0,1000000000,0.00000000e+00
202,203,0,1000000000,0.00000000e+00
204,205,0,1000000000,0.00000000e+00
206,207,0,1000000000,0.00000000e+00
208,209,0,1000000000,0.00000000e+00
210,211,0,1000000000,0.00000000e+00
212,213,0,1000000000,0.00000000e+00
214,215,0,1000000000,0.00000000e+00
216,217,0,1000000000,0.00000000e+00
218,219,0,1000000000,0.00000000e+00
220,221,0,1000000000,0.00000000e+00
222,223,0,1000000000,0.00000000e+00
224,225,0,1000000000,0.00000000e+00
226,227,0,1000000000,0.00000000e+00
228,229,0,1000000000,0.00000000e+00
230,231,0,1000000000,0.00000000e+00
232,233,0,1000000000,0.00000000e+00
234,235,0,1000000000,0.00000000e+00
236,237,0,1000000000,0.00000000e+00
238,239,0,1000000000,0.00000000e+00
240,241,0,1000000000,0.00000000e+00
242,243,0,1000000000,0.00000000e+00
244,245,0,1000000000,0.00000000e+00
246,247,0,1000000000,0.00000000e+00
248,249,0,1000000000,0.00000000e+00
250,251,0,1000000000,0.00000000e+00
252,253,0,1000000000,0.00000000e+00
254,255,0,1000000000,0.00000000e+00
256,257,0,1000000000,0.00000000e+00
258,259,0,1000000000,0.00000000e+00
260,261,0,1000000000,0.00000000e+00
262,263,0,1000000000,0.00000000e+00
264,265,0,1000000000,0.00000000e+00
266,267,0,1000000000,0.00000000e+00
268,269,0,1000000000,0.00000000e+00
270,271,0,1000000000,0.00000000e+00
272,273,0,1000000000,0.00000000e+00
274,275,0,1000000000,0.00000000e+00
276,277,0,1000000000,0.00000000e+00
278,279,0,1000000000,0.00000000e+00
280,281,0,1000000000,0.00000000e+00
282,283,0,1000000000,0.00000000e+00
284,285,0,1000000000,0.00000000e+00
286,287,0,1000000000,0.00000000e+00
288,289,0,1000000000,0.00000000e+00
290,291,0,1000000000,0.00000000e+00
292,293,0,1000000000,0.00000000e+00
294,295,0,1000000000,0.00000000e+00
296,297,0,1000000000,0.00000000e+00
298,299,0,1000000000,0.00000000e+00
300,301,0,1000000000,0.00000000e+00
302,303,0,1000000000,0.00000000e+00
304,305,0,1000000000,0.00000000e+00
306,307,0,1000000000,0.00000000e+00
308,309,0,1000000000,0.00000000e+00
310,311,0,1000000000,0.00000000e+00
312,313,0,1000000000,0.00000000e+00
314,315,0,1000000000,0.00000000e+00
316,317,0,1000000000,0.00000000e+00
318,319,0,1000000000,0.00000000e+00
320,321,0,1000000000,0.00000000e+00
322,323,0,1000000000,0.00000000e+00
324,325,0,1000000000,0.00000000e+00
326,327,0,1000000000,0.00000000e+00
328,329,0,1000000000,0.00000000e+00
330,331,0,1000000000,0.00000000e+00
332,333,0,1000000000,0.00000000e+00
334,335,0,1000000000,0.00000000e+00
336,337,0,1000000000,0.00000000e+00
338,339,0,1000000000,0.00000000e+00
340,341,0,1000000000,0.00000000e+00
342,343,0,1000000000,0.00000000e+00
344,345,0,1000000000,0.00000000e+00
346,347,0,1000000000,0.00000000e+00
348,349,0,1000000000,0.00000000e+00
350,351,0,1000000000,0.00000000e+00
352,353,0,1000000000,0.00000000e+00
354,355,0,1000000000,0.00000000e+00
356,357,0,1000000000,0.00000000e+00
358,359,0,1000000000,0.00000000e+00
360,361,0,1000000000,0.00000000e+00
362,363,0,1000000000,0.00000000e+00
364,365,0,1000000000,0.00000000e+00
366,367,0,1000000000,0.00000000e+00
368,369,0,1000000000,0.00000000e+00
370,371,0,1000000000,0.00000000e+00
372,373,0,1000000000,0.00000000e+00
374,375,0,1000000000,0.00000000e+00
376,377,0,1000000000,0.00000000e+00
378,379,0,1000000000,0.00000000e+00
380,381,0,1000000000,0.00000000e+00
382,383,0,1000000000,0.00000000e+00
384,385,0,1000000000,0.00000000e+00
386,387,0,1000000000,0.00000000e+00
388,389,0,1000000000,0.00000000e+00
390,391,0,1000000000,0.00000000e+00
392,393,0,1000000000,0.00000000e+00
394,395,0,1000000000,0.00000000e+00
396,397,0,1000000000,0.00000000e+00
398,399,0,1000000000,0.00000000e+00
400,401,0,1000000000,0.00000000e+00
402,403,0,1000000000,0.00000000e+00
404,405,0,1000000000,0.00000000e+00
406,407,0,1000000000,0.00000000e+00
408,409,0,1000000000,0.00000000e+00
410,411,0,1000000000,0.00000000e+00
412,413,0,1000000000,0.00000000e+00
414,415,0,1000000000,0.00000000e+00
416,417,0,1000000000,0.00000000e+00
418,419,0,1000000000,0.00000000e+00
420,421,0,1000000000,0.00000000e+00
422,423,0,1000000000,0.00000000e+00
424,425,0,1000000000,0.00000000e+00
426,427,0,1000000000,0.00000000e+00
428,429,0,1000000000,0.00000000e+00
430,431,0,1000000000,0.00000000e+00
432,433,0,1000000000,0.00000000e+00
434,435,0,1000000000,0.00000000e+00
436,437,0,1000000000,0.00000000e+00
438,439,0,1000000000,0.00000000e+00
440,441,0,1000000000,0.00000000e+00
442,443,0,1000000000,0.00000000e+00
444,445,0,1000000000,0.00000000e+00
446,447,0,1000000000,0.00000000e+00
448,449,0,1000000000,0.00000000e+00
450,451,0,1000000000,0.00000000e+00
452,453,0,1000000000,0.00000000e+00
454,455,0,1000000000,0.00000000e+00
456,457,0,1000000000,0.00000000e+00
458,459,0,1000000000,0.00000000e+00
460,461,0,1000000000,0.00000000e+00
462,463,0,1000000000,0.00000000e+00
464,465,0,1000000000,0.00000000e+00
466,467,0,1000000000,0.00000000e+00
468,469,0,1000000000,0.00000000e+00
470,471,0,1000000000,0.00000000e+00
472,473,0,1000000000,0.00000000e+00
474,475,0,1000000000,0.00000000e+00
476,477,0,1000000000,0.00000000e+00
478,479,0,1000000000,0.00000000e+00
480,481,0,1000000000,0.00000000e+00
482,483,0,1000000000,0.00000000e+00
484,485,0,1000000000,0.00000000e+00
486,487,0,1000000000,0.00000000e+00
488,489,0,1000000000,0.00000000e+00
490,491,0,1000000000,0.00000000e+00
492,493,0,1000000000,0.00000000e+00
494,495,0,1000000000,0.00000000e+00
496,497,0,1000000000,0.00000000e+00
498,499,0,1000000000,0.00000000e+00
500,501,0,1000000000,0.00000000e+00
502,503,0,1000000000,0.00000000e+00
504,505,0,1000000000,0.00000000e+00
506,507,0,1000000000,0.00000000e+00
508,509,0,1000000000,0.00000000e+00
510,511,0,1000000000,0.00000000e+00
512,513,0,1000000000,0.00000000e+00
514,515,0,1000000000,0.00000000e+00
516,517,0,1000000000,0.00000000e+00
518,519,0,1000000000,0.00000000e+00
520,521,0,1000000000,0.00000000e+00
522,523,0,1000000000,0.00000000e+00
524,525,0,1000000000,0.00000000e+00
526,527,0,1000000000,0.00000000e+00
528,529,0,1000000000,0.00000000e+00
530,531,0,1000000000,0.00000000e+00
532,533,0,1000000000,0.00000000e+00
534,535,0,1000000000,0.00000000e+00
536,537,0,1000000000,0.00000000e+00
538,539,0,1000000000,0.00000000e+00
540,541,0,1000000000,0.00000000e+00
542,543,0,1000000000,0.00000000e+00
544,545,0,1000000000,0.00000000e+00
546,547,0,1000000000,0.00000000e+00
548,549,0,1000000000,0.00000000e+00
550,551,0,1000000000,0.00000000e+00
552,553,0,1000000000,0.00000000e+00
554,555,0,1000000000,0.00000000e+00
556,557,0,1000000000,0.00000000e+00
558,559,0,1000000000,0.00000000e+00
560,561,0,1000000000,0.00000000e+00
562,563,0,1000000000,0.00000000e+00
564,565,0,1000000000,0.00000000e+00
566,567,0,1000000000,0.00000000e+00
568,569,0,1000000000,0.00000000e+00
570,571,0,1000000000,0.00000000e+00
572,573,0,1000000000,0.00000000e+00
574,575,0,1000000000,0.00000000e+00
576,577,0,1000000000,0.00000000e+00
578,579,0,1000000000,0.00000000e+00
580,581,0,1000000000,0.00000000e+00
582,583,0,1000000000,0.00000000e+00
584,585,0,1000000000,0.00000000e+00
586,587,0,1000000000,0.00000000e+00
588,589,0,1000000000,0.00000000e+00
590,591,0,1000000000,0.00000000e+00
592,593,0,1000000000,0.00000000e+00
594,595,0,1000000000,0.00000000e+00
596,597,0,1000000000,0.00000000e+00
598,599,0,1000000000,0.00000000e+00
600,601,0,1000000000,0.00000000e+00
602,603,0,1000000000,0.00000000e+00
604,605,0,1000000000,0.00000000e+00
606,607,0,1000000000,0.00000000e+00
608,609,0,1000000000,0.00000000e+00
610,611,0,1000000000,0.00000000e+00
612,613,0,1000000000,0.00000000e+00
614,615,0,1000000000,0.00000000e+00
616,617,0,1000000000,0.00000000e+00
618,619,0,1000000000,0.00000000e+00
620,621,0,1000000000,0.00000000e+00
622,623,0,1000000000,0.00000000e+00
624,625,0,1000000000,0.00000000e+00
626,627,0,1000000000,0.00000000e+00
628,629,0,1000000000,0.00000000e+00
630,631,0,1000000000,0.00000000e+00
632,633,0,1000000000,0.00000000e+00
634,635,0,1000000000,0.00000000e+00
636,637,0,1000000000,0.00000000e+00
638,639,0,1000000000,0.00000000e+00
640,641,0,1000000000,0.00000000e+00
642,643,0,1000000000,0.00000000e+00
644,645,0,1000000000,0.00000000e+00
646,647,0,1000000000,0.00000000e+00
648,649,0,1000000000,0.00000000e+00
650,651,0,1000000000,0.00000000e+00
652,653,0,1000000000,0.00000000e+00
654,655,0,1000000000,0.00000000e+00
656,657,0,1000000000,0.00000000e+00
658,659,0,1000000000,0.00000000e+00
660,661,0,1000000000,0.00000000e+00
662,663,0,1000000000,0.00000000e+00
664,665,0,1000000000,0.00000000e+00
666,667,0,1000000000,0.00000000e+00
668,669,0,1000000000,0.00000000e+00
670,671,0,1000000000,0.00000000e+00
672,673,0,1000000000,0.00000000e+00
674,675,0,1000000000,0.00000000e+00
676,677,0,1000000000,0.00000000e+00
678,679,0,1000000000,0.00000000e+00
680,681,0,1000000000,0.00000000e+00
682,683,0,1000000000,0.00000000e+00
684,685,0,1000000000,0.00000000e+00
686,687,0,1000000000,0.00000000e+00
688,689,0,1000000000,0.00000000e+00
690,691,0,1000000000,0.00000000e+00
692,693,0,1000000000,0.00000000e+00
694,695,0,1000000000,0.00000000e+00
696,697,0,1000000000,0.00000000e+00
698,699,0,1000000000,0.00000000e+00
700,701,0,1000000000,0.00000000e+00
702,703,0,1000000000,0.00000000e+00
704,705,0,1000000000,0.00000000e+00
706,707,0,1000000000,0.00000000e+00
708,709,0,1000000000,0.00000000e+00
710,711,0,1000000000,0.00000000e+00
712,713,0,1000000000,0.00000000e+00
714,715,0,1000000000,0.00000000e+00
716,717,0,1000000000,0.00000000e+00
718,719,0,1000000000,0.00000000e+00
720,721,0,1000000000,0.00000000e+00
722,723,0,1000000000,0.00000000e+00
724,725,0,1000000000,0.00000000e+00
726,727,0,1000000000,0.00000000e+00
728,729,0,1000000000,0.00000000e+00
730,731,0,1000000000,0.00000000e+00
732,733,0,1000000000,0.00000000e+00
734,735,0,1000000000,0.00000000e+00
736,737,0,1000000000,0.00000000e+00
738,739,0,1000000000,0.00000000e+00
740,741,0,1000000000,0.00000000e+00
742,743,0,1000000000,0.00000000e+00
744,745,0,1000000000,0.00000000e+00
746,747,0,1000000000,0.00000000e+00
748,749,0,1000000000,0.00000000e+00
750,751,0,1000000000,0.00000000e+00
752,753,0,1000000000,0.00000000e+00
754,755,0,1000000000,0.00000000e+00
756,757,0,1000000000,0.00000000e+00
758,759,0,1000000000,0.00000000e+00
760,761,0,1000000000,0.00000000e+00
762,763,0,1000000000,0.00000000e+00
764,765,0,1000000000,0.00000000e+00
766,767,0,1000000000,0.00000000e+00
768,769,0,1000000000,0.00000000e+00
770,771,0,1000000000,0.00000000e+00
772,773,0,1000000000,0.00000000e+00
774,775,0,1000000000,0.00000000e+00
776,777,0,1000000000,0.00000000e+00
778,779,0,1000000000,0.00000000e+00
780,781,0,1000000000,0.00000000e+00
782,783,0,1000000000,0.00000000e+00
784,785,0,1000000000,0.00000000e+00
786,787,0,1000000000,0.00000000e+00
788,789,0,1000000000,0.00000000e+00
790,791,0,1000000000,0.00000000e+00
792,793,0,1000000000,0.00000000e+00
794,795,0,1000000000,0.00000000e+00
796,797,0,1000000000,0.00000000e+00
798,799,0,1000000000,0.00000000e+00
800,801,0,1000000000,0.00000000e+00
802,803,0,1000000000,0.00000000e+00
804,805,0,1000000000,0.00000000e+00
806,807,0,1000000000,0.00000000e+00
808,809,0,1000000000,0.00000000e+00
810,811,0,1000000000,0.00000000e+00
812,813,0,1000000000,0.00000000e+00
814,815,0,1000000000,0.00000000e+00
816,817,0,1000000000,0.00000000e+00
818,819,0,1000000000,0.00000000e+00
820,821,0,1000000000,0.00000000e+00
822,823,0,1000000000,0.00000000e+00
824,825,0,1000000000,0.00000000e+00
826,827,0,1000000000,0.00000000e+00
828,829,0,1000000000,0.00000000e+00
830,831,0,1000000000,0.00000000e+00
832,833,0,1000000000,0.00000000e+00
834,835,0,1000000000,0.00000000e+00
836,837,0,1000000000,0.00000000e+00
838,839,0,1000000000,0.00000000e+00
840,841,0,1000000000,0.00000000e+00
842,843,0,1000000000,0.00000000e+00
844,845,0,1000000000,0.00000000e+00
846,847,0,1000000000,0.00000000e+00
848,849,0,1000000000,0.00000000e+00
850,851,0,1000000000,0.00000000e+00
852,853,0,1000000000,0.00000000e+00
854,855,0,1000000000,0.00000000e+00
856,857,0,1000000000,0.00000000e+00
858,859,0,1000000000,0.00000000e+00
860,861,0,1000000000,0.00000000e+00
862,863,0,1000000000,0.00000000e+00
864,865,0,1000000000,0.00000000e+00
866,867,0,1000000000,0.00000000e+00
868,869,0,1000000000,0.00000000e+00
870,871,0,1000000000,0.00000000e+00
872,873,0,1000000000,0.00000000e+00
874,875,0,1000000000,0.00000000e+00
876,877,0,1000000000,0.00000000e+00
878,879,0,1000000000,0.00000000e+00
880,881,0,1000000000,0.00000000e+00
882,883,0,1000000000,0.00000000e+00
884,885,0,1000000000,0.00000000e+00
886,887,0,1000000000,0.00000000e+00
888,889,0,1000000000,0.00000000e+00
890,891,0,1000000000,0.00000000e+00
892,893,0,1000000000,0.00000000e+00
894,895,0,1000000000,0.00000000e+00
896,897,0,1000000000,0.00000000e+00
898,899,0,1000000000,0.00000000e+00
900,901,0,1000000000,0.00000000e+00
902,903,0,1000000000,0.00000000e+00
904,905,0,1000000000,0.00000000e+00
906,907,0,1000000000,0.00000000e+00
908,909,0,1000000000,0.00000000e+00
910,911,0,1000000000,0.00000000e+00
912,913,0,1000000000,0.00000000e+00
914,915,0,1000000000,0.00000000e+00
916,917,0,1000000000,0.00000000e+00
918,919,0,1000000000,0.00000000e+00
920,921,0,1000000000,0.00000000e+00
922,923,0,1000000000,0.00000000e+00
924,925,0,1000000000,0.00000000e+00
926,927,0,1000000000,0.00000000e+00
928,929,0,1000000000,0.00000000e+00
930,931,0,1000000000,0.00000000e+00
932,933,0,1000000000,0.00000000e+00
934,935,0,1000000000,0.00000000e+00
936,937,0,1000000000,0.00000000e+00
938,939,0,1000000000,0.00000000e+00
940,941,0,1000000000,0.00000000e+00
942,943,0,1000000000,0.00000000e+00
944,945,0,1000000000,0.00000000e+00
946,947,0,1000000000,0.00000000e+00
948,949,0,1000000000,0.00000000e+00
950,951,0,1000000000,0.00000000e+00
952,953,0,1000000000,0.00000000e+00
954,955,0,1000000000,0.00000000e+00
956,957,0,1000000000,0.00000000e+00
958,959,0,1000000000,0.00000000e+00
960,961,0,1000000000,0.00000000e+00
962,963,0,1000000000,0.00000000e+00
964,965,0,1000000000,0.00000000e+00
966,967,0,1000000000,0.00000000e+00
968,969,0,1000000000,0.00000000e+00
970,971,0,1000000000,0.00000000e+00
972,973,0,1000000000,0.00000000e+00
974,975,0,1000000000,0.00000000e+00
976,977,0,1000000000,0.00000000e+00
978,979,0,1000000000,0.00000000e+00
980,981,0,1000000000,0.00000000e+00
982,983,0,1000000000,0.00000000e+00
984,985,0,1000000000,0.00000000e+00
986,987,0,1000000000,0.00000000e+00
988,989,0,1000000000,0.00000000e+00
990,991,0,1000000000,0.00000000e+00
992,993,0,1000000000,0.00000000e+00
994,995,0,1000000000,0.00000000e+00
996,997,0,1000000000,0.00000000e+00
998,999,0,1000000000,0.00000000e+00
1000,1001,0,1000000000,0.00000000e+00
1002,1003,0,1000000000,0.00000000e+00
1004,1005,0,1000000000,0.00000000e+00
1006,1007,0,1000000000,0.00000000e+00
1008,1009,0,1000000000,0.00000000e+00
1010,1011,0,1000000000,0.00000000e+00
1012,1013,0,1000000000,0.00000000e+00
1014,1015,0,1000000000,0.00000000e+00
1016,1017,0,1000000000,0.00000000e+00
1018,1019,0,1000000000,0.00000000e+00
1020,1021,0,1000000000,0.00000000e+00
1022,1023,0,1000000000,0.00000000e+00
1024,1025,0,1000000000,0.00000000e+00
1026,1027,0,1000000000,0.00000000e+00
1028,1029,0,1000000000,0.00000000e+00
1030,1031,0,1000000000,0.00000000e+00
1032,1033,0,1000000000,0.00000000e+00
1034,1035,0,1000000000,0.00000000e+00
1036,1037,0,1000000000,0.00000000e+00
1038,1039,0,1000000000,0.00000000e+00
1040,1041,0,1000000000,0.00000000e+00
1042,1043,0,1000000000,0.00000000e+00
1044,1045,0,1000000000,0.00000000e+00
1046,1047,0,1000000000,0.00000000e+00
1048,1049,0,1000000000,0.00000000e+00
1050,1051,0,1000000000,0.00000000e+00
1052,1053,0,1000000000,0.00000000e+00
1054,1055,0,1000000000,0.00000000e+00
1056,1057,0,1000000000,0.00000000e+00
1058,1059,0,1000000000,0.00000000e+00
1060,1061,0,1000000000,0.00000000e+00
1062,1063,0,1000000000,0.00000000e+00
1064,1065,0,1000000000,0.00000000e+00
1066,1067,0,1000000000,0.00000000e+00
1068,1069,0,1000000000,0.00000000e+00
1070,1071,0,1000000000,0.00000000e+00
1072,1073,0,1000000000,0.00000000e+00
1074,1075,0,1000000000,0.00000000e+00
1076,1077,0,1000000000,0.00000000e+00
1078,1079,0,1000000000,0.00000000e+00
1080,1081,0,1000000000,0.00000000e+00
1082,1083,0,1000000000,0.00000000e+00
1084,1085,0,1000000000,0.00000000e+00
1086,1087,0,1000000000,0.00000000e+00
1088,1089,0,1000000000,0.00000000e+00
1090,1091,0,1000000000,0.00000000e+00
1092,1093,0,1000000000,0.00000000e+00
1094,1095,0,1000000000,0.00000000e+00
1096,1097,0,1000000000,0.00000000e+00
1098,1099,0,1000000000,0.00000000e+00
1100,1101,0,1000000000,0.00000000e+00
1102,1103,0,1000000000,0.00000000e+00
1104,1105,0,1000000000,0.00000000e+00
1106,1107,0,1000000000,0.00000000e+00
1108,1109,0,1000000000,0.00000000e+00
1110,1111,0,1000000000,0.00000000e+00
1112,1113,0,1000000000,0.00000000e+00
1114,1115,0,1000000000,0.00000000e+00
1116,1117,0,1000000000,0.00000000e+00
1118,1119,0,1000000000,0.00000000e+00
1120,1121,0,1000000000,0.00000000e+00
1122,1123,0,1000000000,0.00000000e+00
1124,1125,0,1000000000,0.00000000e+00
1126,1127,0,1000000000,0.00000000e+00
1128,1129,0,1000000000,0.00000000e+00
1130,1131,0,1000000000,0.00000000e+00
1132,1133,0,1000000000,0.00000000e+00
1134,1135,0,1000000000,0.00000000e+00
1136,1137,0,1000000000,0.00000000e+00
1138,1139,0,1000000000,0.00000000e+00
1140,1141,0,1000000000,0.00000000e+00
1142,1143,0,1000000000,0.00000000e+00
1144,1145,0,1000000000,0.00000000e+00
1146,1147,0,1000000000,0.00000000e+00
1148,1149,0,1000000000,0.00000000e+00
1150,1151,0,1000000000,0.00000000e+00
1152,1153,0,1000000000,0.00000000e+00
1154,1155,0,1000000000,0.00000000e+00
1156,1157,0,1000000000,0.00000000e+00
1158,1159,0,1000000000,0.00000000e+00
1160,1161,0,1000000000,0.00000000e+00
1162,1163,0,1000000000,0.00000000e+00
1164,1165,0,1000000000,0.00000000e+00
1166,1167,0,1000000000,0.00000000e+00
1168,1169,0,1000000000,0.00000000e+00
1170,1171,0,1000000000,0.00000000e+00
1172,1173,0,1000000000,0.00000000e+00
1174,1175,0,1000000000,0.00000000e+00
1176,1177,0,1000000000,0.00000000e+00
1178,1179,0,1000000000,0.00000000e+00
1180,1181,0,1000000000,0.00000000e+00
1182,1183,0,1000000000,0.00000000e+00
1184,1185,0,1000000000,0.00000000e+00
1186,1187,0,1000000000,0.00000000e+00
1188,1189,0,1000000000,0.00000000e+00
1190,1191,0,1000000000,0.00000000e+00
1192,1193,0,1000000000,0.00000000e+00
1194,1195,0,1000000000,0.00000000e+00
1196,1197,0,1000000000,0.00000000e+00
1198,1199,0,1000000000,0.00000000e+00
1200,1201,0,1000000000,0.00000000e+00
1202,1203,0,1000000000,0.00000000e+00
1204,1205,0,1000000000,0.00000000e+00
1206,1207,0,1000000000,0.00000000e+00
1208,1209,0,1000000000,0.00000000e+00
1210,1211,0,1000000000,0.00000000e+00
1212,1213,0,1000000000,0.00000000e+00
1214,1215,0,1000000000,0.00000000e+00
1216,1217,0,1000000000,0.00000000e+00
1218,1219,0,1000000000,0.00000000e+00
1220,1221,0,1000000000,0.00000000e+00
1222,1223,0,1000000000,0.00000000e+00
1224,1225,0,1000000000,0.00000000e+00
1226,1227,0,1000000000,0.00000000e+00
1228,1229,0,1000000000,0.00000000e+00
1230,1231,0,1000000000,0.00000000e+00
1232,1233,0,1000000000,0.00000000e+00
1234,1235,0,1000000000,0.00000000e+00
1236,1237,0,1000000000,0.00000000e+00
1238,1239,0,1000000000,0.00000000e+00
1240,1241,0,1000000000,0.00000000e+00
1242,1243,0,1000000000,0.00000000e+00
1244,1245,0,1000000000,0.00000000e+00
1246,1247,0,1000000000,0.00000000e+00
1248,1249,0,1000000000,0.00000000e+00
1250,1251,0,1000000000,0.00000000e+00
1252,1253,0,1000000000,0.00000000e+00
1254,1255,0,1000000000,0.00000000e+00
1256,1257,0,1000000000,0.00000000e+00
1258,1259,0,1000000000,0.00000000e+00
1260,1261,0,1000000000,0.00000000e+00
1262,1263,0,1000000000,0.00000000e+00
1264,1265,0,1000000000,0.00000000e+00
1266,1267,0,1000000000,0.00000000e+00
1268,1269,0,1000000000,0.00000000e+00
1270,1271,0,1000000000,0.00000000e+00
1272,1273,0,1000000000,0.00000000e+00
1274,1275,0,1000000000,0.00000000e+00
1276,1277,0,1000000000,0.00000000e+00
1278,1279,0,1000000000,0.00000000e+00
1280,1281,0,1000000000,0.00000000e+00
1282,1283,0,1000000000,0.00000000e+00
1284,1285,0,1000000000,0.00000000e+00
1286,1287,0,1000000000,0.00000000e+00
1288,1289,0,1000000000,0.00000000e+00
1290,1291,0,1000000000,0.00000000e+00
1292,1293,0,1000000000,0.00000000e+00
1294,1295,0,1000000000,0.00000000e+00
1296,1297,0,1000000000,0.00000000e+00
1298,1299,0,1000000000,0.00000000e+00
1300,1301,0,1000000000,0.00000000e+00
1302,1303,0,1000000000,0.00000000e+00
1304,1305,0,1000000000,0.00000000e+00
1306,1307,0,1000000000,0.00000000e+00
1308,1309,0,1000000000,0.00000000e+00
1310,1311,0,1000000000,0.00000000e+00
1312,1313,0,1000000000,0.00000000e+00
1314,1315,0,1000000000,0.00000000e+00
1316,1317,0,1000000000,0.00000000e+00
1318,1319,0,1000000000,0.00000000e+00
1320,1321,0,1000000000,0.00000000e+00
1322,1323,0,1000000000,0.00000000e+00
1324,1325,0,1000000000,0.00000000e+00
1326,1327,0,1000000000,0.00000000e+00
1328,1329,0,1000000000,0.00000000e+00
1330,1331,0,1000000000,0.00000000e+00
1332,1333,0,1000000000,0.00000000e+00
1334,1335,0,1000000000,0.00000000e+00
1336,1337,0,1000000000,0.00000000e+00
1338,1339,0,1000000000,0.00000000e+00
1340,1341,0,1000000000,0.00000000e+00
1342,1343,0,1000000000,0.00000000e+00
1344,1345,0,1000000000,0.00000000e+00
1346,1347,0,1000000000,0.00000000e+00
1348,1349,0,1000000000,0.00000000e+00
1350,1351,0,1000000000,0.00000000e+00
1352,1353,0,1000000000,0.00000000e+00
1354,1355,0,1000000000,0.00000000e+00
1356,1357,0,1000000000,0.00000000e+00
1358,1359,0,1000000000,0.00000000e+00
1360,1361,0,1000000000,0.00000000e+00
1362,1363,0,1000000000,0.00000000e+00
1364,1365,0,1000000000,0.00000000e+00
1366,1367,0,1000000000,0.00000000e+00
1368,1369,0,1000000000,0.00000000e+00
1370,1371,0,1000000000,0.00000000e+00
1372,1373,0,1000000000,0.00000000e+00
1374,1375,0,1000000000,0.00000000e+00
1376,1377,0,1000000000,0.00000000e+00
1378,1379,0,1000000000,0.00000000e+00
1380,1381,0,1000000000,0.00000000e+00
1382,1383,0,1000000000,0.00000000e+00
1384,1385,0,1000000000,0.00000000e+00
1386,1387,0,1000000000,0.00000000e+00
1388,1389,0,1000000000,0.00000000e+00
1390,1391,0,1000000000,0.00000000e+00
1392,1393,0,1000000000,0.00000000e+00
1394,1395,0,1000000000,0.00000000e+00
1396,1397,0,1000000000,0.00000000e+00
1398,1399,0,1000000000,0.00000000e+00
1400,1401,0,1000000000,0.00000000e+00
1402,1403,0,1000000000,0.00000000e+00
1404,1405,0,1000000000,0.00000000e+00
1406,1407,0,1000000000,0.00000000e+00
1408,1409,0,1000000000,0.00000000e+00
1410,1411,0,1000000000,0.00000000e+00
1412,1413,0,1000000000,0.00000000e+00
1414,1415,0,1000000000,0.00000000e+00
1416,1417,0,1000000000,0.00000000e+00
1418,1419,0,1000000000,0.00000000e+00
1420,1421,0,1000000000,0.00000000e+00
1422,1423,0,1000000000,0.00000000e+00
1424,1425,0,1000000000,0.00000000e+00
1426,1427,0,1000000000,0.00000000e+00
1428,1429,0,1000000000,0.00000000e+00
1430,1431,0,1000000000,0.00000000e+00
1432,1433,0,1000000000,0.00000000e+00
1434,1435,0,1000000000,0.00000000e+00
1436,1437,0,1000000000,0.00000000e+00
1438,1439,0,1000000000,0.00000000e+00
1440,1441,0,1000000000,0.00000000e+00
1442,1443,0,1000000000,0.00000000e+00
1444,1445,0,1000000000,0.00000000e+00
1446,1447,0,1000000000,0.00000000e+00
1448,1449,0,1000000000,0.00000000e+00
1450,1451,0,1000000000,0.00000000e+00
1452,1453,0,1000000000,0.00000000e+00
1454,1455,0,1000000000,0.00000000e+00
1456,1457,0,1000000000,0.00000000e+00
1458,1459,0,1000000000,0.00000000e+00
1460,1461,0,1000000000,0.00000000e+00
1462,1463,0,1000000000,0.00000000e+00
1464,1465,0,1000000000,0.00000000e+00
1466,1467,0,1000000000,0.00000000e+00
1468,1469,0,1000000000,0.00000000e+00
1470,1471,0,1000000000,0.00000000e+00
1472,1473,0,1000000000,0.00000000e+00
1474,1475,0,1000000000,0.00000000e+00
1476,1477,0,1000000000,0.00000000e+00
1478,1479,0,1000000000,0.00000000e+00
1480,1481,0,1000000000,0.00000000e+00
1482,1483,0,1000000000,0.00000000e+00
1484,1485,0,1000000000,0.00000000e+00
1486,1487,0,1000000000,0.00000000e+00
1488,1489,0,1000000000,0.00000000e+00
1490,1491,0,1000000000,0.00000000e+00
1492,1493,0,1000000000,0.00000000e+00
1494,1495,0,1000000000,0.00000000e+00
1496,1497,0,1000000000,0.00000000e+00
1498,1499,0,1000000000,0.00000000e+00
1500,1501,0,1000000000,0.00000000e+00
1502,1503,0,1000000000,0.00000000e+00
1504,1505,0,1000000000,0.00000000e+00
1506,1507,0,1000000000,0.00000000e+00
1508,1509,0,1000000000,0.00000000e+00
1510,1511,0,1000000000,0.00000000e+00
1512,1513,0,1000000000,0.00000000e+00
1514,1515,0,1000000000,0.00000000e+00
1516,1517,0,1000000000,0.00000000e+00
1518,1519,0,1000000000,0.00000000e+00
1520,1521,0,1000000000,0.00000000e+00
1522,1523,0,1000000000,0.00000000e+00
1524,1525,0,1000000000,0.00000000e+00
1526,1527,0,1000000000,0.00000000e+00
1528,1529,0,1000000000,0.00000000e+00
1530,1531,0,1000000000,0.00000000e+00
1532,1533,0,1000000000,0.00000000e+00
1534,1535,0,1000000000,0.00000000e+00
1536,1537,0,1000000000,0.00000000e+00
1538,1539,0,1000000000,0.00000000e+00
1540,1541,0,1000000000,0.00000000e+00
1542,1543,0,1000000000,0.00000000e+00
1544,1545,0,1000000000,0.00000000e+00
1546,1547,0,1000000000,0.00000000e+00
1548,1549,0,1000000000,0.00000000e+00
1550,1551,0,1000000000,0.00000000e+00
1552,1553,0,1000000000,0.00000000e+00
1554,1555,0,1000000000,0.00000000e+00
1556,1557,0,1000000000,0.00000000e+00
1558,1559,0,1000000000,0.00000000e+00
1560,1561,0,1000000000,0.00000000e+00
1562,1563,0,1000000000,0.00000000e+00
1564,1565,0,1000000000,0.00000000e+00
1566,1567,0,1000000000,0.00000000e+00
1568,1569,0,1000000000,0.00000000e+00
1570,1571,0,1000000000,0.00000000e+00
1572,1573,0,1000000000,0.00000000e+00
1574,1575,0,1000000000,0.00000000e+00
1576,1577,0,1000000000,0.00000000e+00
1578,1579,0,1000000000,0.00000000e+00
1580,1581,0,1000000000,0.00000000e+00
1582,1583,0,1000000000,0.00000000e+00
1584,1585,0,1000000000,0.00000000e+00
1586,1587,0,1000000000,0.00000000e+00
1588,1589,0,1000000000,0.00000000e+00
1590,1591,0,1000000000,0.00000000e+00
1592,1593,0,1000000000,0.00000000e+00
1594,1595,0,1000000000,0.00000000e+00
1596,1597,0,1000000000,0.00000000e+00
1598,1599,0,1000000000,0.00000000e+00
1600,1601,0,1000000000,0.00000000e+00
1602,1603,0,1000000000,0.00000000e+00
1604,1605,0,1000000000,0.00000000e+00
1606,1607,0,1000000000,0.00000000e+00
1608,1609,0,1000000000,0.00000000e+00
1610,1611,0,1000000000,0.00000000e+00
1612,1613,0,1000000000,0.00000000e+00
1614,1615,0,1000000000,0.00000000e+00
1616,1617,0,1000000000,0.00000000e+00
1618,1619,0,1000000000,0.00000000e+00
1620,1621,0,1000000000,0.00000000e+00
1622,1623,0,1000000000,0.00000000e+00
1624,1625,0,1000000000,0.00000000e+00
1626,1627,0,1000000000,0.00000000e+00
1628,1629,0,1000000000,0.00000000e+00
1630,1631,0,1000000000,0.00000000e+00
1632,1633,0,1000000000,0.00000000e+00
1634,1635,0,1000000000,0.00000000e+00
1636,1637,0,1000000000,0.00000000e+00
1638,1639,0,1000000000,0.00000000e+00
1640,1641,0,1000000000,0.00000000e+00
1642,1643,0,1000000000,0.00000000e+00
1644,1645,0,1000000000,0.00000000e+00
1646,1647,0,1000000000,0.00000000e+00
1648,1649,0,1000000000,0.00000000e+00
1650,1651,0,1000000000,0.00000000e+00
1652,1653,0,1000000000,0.00000000e+00
1654,1655,0,1000000000,0.00000000e+00
1656,1657,0,1000000000,0.00000000e+00
1658,1659,0,1000000000,0.00000000e+00
1660,1661,0,1000000000,0.00000000e+00
1662,1663,0,1000000000,0.00000000e+00
1664,1665,0,1000000000,0.00000000e+00
1666,1667,0,1000000000,0.00000000e+00
1668,1669,0,1000000000,0.00000000e+00
1670,1671,0,1000000000,0.00000000e+00
1672,1673,0,1000000000,0.00000000e+00
1674,1675,0,1000000000,0.00000000e+00
1676,1677,0,1000000000,0.00000000e+00
1678,1679,0,1000000000,0.00000000e+00
1680,1681,0,1000000000,0.00000000e+00
1682,1683,0,1000000000,0.00000000e+00
1684,1685,0,1000000000,0.00000000e+00
1686,1687,0,1000000000,0.00000000e+00
1688,1689,0,1000000000,0.00000000e+00
1690,1691,0,1000000000,0.00000000e+00
1692,1693,0,1000000000,0.00000000e+00
1694,1695,0,1000000000,0.00000000e+00
1696,1697,0,1000000000,0.00000000e+00
1698,1699,0,1000000000,0.00000000e+00
1700,1701,0,1000000000,0.00000000e+00
1702,1703,0,1000000000,0.00000000e+00
1704,1705,0,1000000000,0.00000000e+00
1706,1707,0,1000000000,0.00000000e+00
1708,1709,0,1000000000,0.00000000e+00
1710,1711,0,1000000000,0.00000000e+00
1712,1713,0,1000000000,0.00000000e+00
1714,1715,0,1000000000,0.00000000e+00
1716,1717,0,1000000000,0.00000000e+00
1718,1719,0,1000000000,0.00000000e+00
1720,1721,0,1000000000,0.00000000e+00
1722,1723,0,1000000000,0.00000000e+00
1724,1725,0,1000000000,0.00000000e+00
1726,1727,0,1000000000,0.00000000e+00
1728,1729,0,1000000000,0.00000000e+00
1730,1731,0,1000000000,0.00000000e+00
1732,1733,0,1000000000,0.00000000e+00
1734,1735,0,1000000000,0.00000000e+00
1736,1737,0,1000000000,0.00000000e+00
1738,1739,0,1000000000,0.00000000e+00
1740,1741,0,1000000000,0.00000000e+00
1742,1743,0,1000000000,0.00000000e+00
1744,1745,0,1000000000,0.00000000e+00
1746,1747,0,1000000000,0.00000000e+00
1748,1749,0,1000000000,0.00000000e+00
1750,1751,0,1000000000,0.00000000e+00
1752,1753,0,1000000000,0.00000000e+00
1754,1755,0,1000000000,0.00000000e+00
1756,1757,0,1000000000,0.00000000e+00
1758,1759,0,1000000000,0.00000000e+00
1760,1761,0,1000000000,0.00000000e+00
1762,1763,0,1000000000,0.00000000e+00
1764,1765,0,1000000000,0.00000000e+00
1766,1767,0,1000000000,0.00000000e+00
1768,1769,0,1000000000,0.00000000e+00
1770,1771,0,1000000000,0.00000000e+00
1772,1773,0,1000000000,0.00000000e+00
1774,1775,0,1000000000,0.00000000e+00
1776,1777,0,1000000000,0.00000000e+00
1778,1779,0,1000000000,0.00000000e+00
1780,1781,0,1000000000,0.00000000e+00
1782,1783,0,1000000000,0.00000000e+00
1784,1785,0,1000000000,0.00000000e+00
1786,1787,0,1000000000,0.00000000e+00
1788,1789,0,1000000000,0.00000000e+00
1790,1791,0,1000000000,0.00000000e+00
1792,1793,0,1000000000,0.00000000e+00
1794,1795,0,1000000000,0.00000000e+00
1796,1797,0,1000000000,0.00000000e+00
1798,1799,0,1000000000,0.00000000e+00
1800,1801,0,1000000000,0.00000000e+00
1802,1803,0,1000000000,0.00000000e+00
1804,1805,0,1000000000,0.00000000e+00
1806,1807,0,1000000000,0.00000000e+00
1808,1809,0,1000000000,0.00000000e+00
1810,1811,0,1000000000,0.00000000e+00
1812,1813,0,1000000000,0.00000000e+00
1814,1815,0,1000000000,0.00000000e+00
1816,1817,0,1000000000,0.00000000e+00
1818,1819,0,1000000000,0.00000000e+00
1820,1821,0,1000000000,0.00000000e+00
1822,1823,0,1000000000,0.00000000e+00
1824,1825,0,1000000000,0.00000000e+00
1826,1827,0,1000000000,0.00000000e+00
1828,1829,0,1000000000,0.00000000e+00
1830,1831,0,1000000000,0.00000000e+00
1832,1833,0,1000000000,0.00000000e+00
1834,1835,0,1000000000,0.00000000e+00
1836,1837,0,1000000000,0.00000000e+00
1838,1839,0,1000000000,0.00000000e+00
1840,1841,0,1000000000,0.00000000e+00
1842,1843,0,1000000000,0.00000000e+00
1844,1845,0,1000000000,0.00000000e+00
1846,1847,0,1000000000,0.00000000e+00
1848,1849,0,1000000000,0.00000000e+00
1850,1851,0,1000000000,0.00000000e+00
1852,1853,0,1000000000,0.00000000e+00
1854,1855,0,1000000000,0.00000000e+00
1856,1857,0,1000000000,0.00000000e+00
1858,1859,0,1000000000,0.00000000e+00
1860,1861,0,1000000000,0.00000000e+00
1862,1863,0,1000000000,0.00000000e+00
1864,1865,0,1000000000,0.00000000e+00
1866,1867,0,1000000000,0.00000000e+00
1868,1869,0,1000000000,0.00000000e+00
1870,1871,0,1000000000,0.00000000e+00
1872,1873,0,1000000000,0.00000000e+00
1874,1875,0,1000000000,0.00000000e+00
1876,1877,0,1000000000,0.00000000e+00
1878,1879,0,1000000000,0.00000000e+00
1880,1881,0,1000000000,0.00000000e+00
1882,1883,0,1000000000,0.00000000e+00
1884,1885,0,1000000000,0.00000000e+00
1886,1887,0,1000000000,0.00000000e+00
1888,1889,0,1000000000,0.00000000e+00
1890,1891,0,1000000000,0.00000000e+00
1892,1893,0,1000000000,0.00000000e+00
1894,1895,0,1000000000,0.00000000e+00
1896,1897,0,1000000000,0.00000000e+00
1898,1899,0,1000000000,0.00000000e+00
1900,1901,0,1000000000,0.00000000e+00
1902,1903,0,1000000000,0.00000000e+00
1904,1905,0,1000000000,0.00000000e+00
1906,1907,0,1000000000,0.00000000e+00
1908,1909,0,1000000000,0.00000000e+00
1910,1911,0,1000000000,0.00000000e+00
1912,1913,0,1000000000,0.00000000e+00
1914,1915,0,1000000000,0.00000000e+00
1916,1917,0,1000000000,0.00000000e+00
1918,1919,0,1000000000,0.00000000e+00
1920,1921,0,1000000000,0.00000000e+00
1922,1923,0,1000000000,0.00000000e+00
1924,1925,0,1000000000,0.00000000e+00
1926,1927,0,1000000000,0.00000000e+00
1928,1929,0,1000000000,0.00000000e+00
1930,1931,0,1000000000,0.00000000e+00
1932,1933,0,1000000000,0.00000000e+00
1934,1935,0,1000000000,0.00000000e+00
1936,1937,0,1000000000,0.00000000e+00
1938,1939,0,1000000000,0.00000000e+00
1940,1941,0,1000000000,0.00000000e+00
1942,1943,0,1000000000,0.00000000e+00
1944,1945,0,1000000000,0.00000000e+00
1946,1947,0,1000000000,0.00000000e+00
1948,1949,0,1000000000,0.00000000e+00
1950,1951,0,1000000000,0.00000000e+00
1952,1953,0,1000000000,0.00000000e+00
1954,1955,0,1000000000,0.00000000e+00
1956,1957,0,1000000000,0.00000000e+00
1958,1959,0,1000000000,0.00000000e+00
1960,1961,0,1000000000,0.00000000e+00
1962,1963,0,1000000000,0.00000000e+00
1964,1965,0,1000000000,0.00000000e+00
1966,1967,0,1000000000,0.00000000e+00
1968,1969,0,1000000000,0.00000000e+00
1970,1971,0,1000000000,0.00000000e+00
1972,1973,0,1000000000,0.00000000e+00
1974,1975,0,1000000000,0.00000000e+00
1976,1977,0,1000000000,0.00000000e+00
1978,1979,0,1000000000,0.00000000e+00
1980,1981,0,1000000000,0.00000000e+00
1982,1983,0,1000000000,0.00000000e+00
1984,1985,0,1000000000,0.00000000e+00
1986,1987,0,1000000000,0.00000000e+00
1988,1989,0,1000000000,0.00000000e+00
1990,1991,0,1000000000,0.00000000e+00
1992,1993,0,1000000000,0.00000000e+00
1994,1995,0,1000000000,0.00000000e+00
1996,1997,0,1000000000,0.00000000e+00
1998,1999,0,1000000000,0.00000000e+00
2000,2001,0,1000000000,0.00000000e+00
2002,2003,0,1000000000,0.00000000e+00
2004,2005,0,1000000000,0.00000000e+00
2006,2007,0,1000000000,0.00000000e+00
2008,2009,0,1000000000,0.00000000e+00
2010,2011,0,1000000000,0.00000000e+00
2012,2013,0,1000000000,0.00000000e+00
2014,2015,0,1000000000,0.00000000e+00
2016,2017,0,1000000000,0.00000000e+00
2018,2019,0,1000000000,0.00000000e+00
2020,2021,0,1000000000,0.00000000e+00
2022,2023,0,1000000000,0.00000000e+00
2024,2025,0,1000000000,0.00000000e+00
2026,2027,0,1000000000,0.00000000e+00
2028,2029,0,1000000000,0.00000000e+00
2030,2031,0,1000000000,0.00000000e+00
2032,2033,0,1000000000,0.00000000e+00
2034,2035,0,1000000000,0.00000000e+00
2036,2037,0,1000000000,0.00000000e+00
2038,2039,0,1000000000,0.00000000e+00
2040,2041,0,1000000000,0.00000000e+00
2042,2043,0,1000000000,0.00000000e+00
2044,2045,0,1000000000,0.00000000e+00
2046,2047,0,1000000000,0.00000000e+00
2048,2049,0,1000000000,0.00000000e+00
2050,2051,0,1000000000,0.00000000e+00
2052,2053,0,1000000000,0.00000000e+00
2054,2055,0,1000000000,0.00000000e+00
2056,2057,0,1000000000,0.00000000e+00
2058,2059,0,1000000000,0.00000000e+00
2060,2061,0,1000000000,0.00000000e+00
2062,2063,0,1000000000,0.00000000e+00
2064,2065,0,1000000000,0.00000000e+00
2066,2067,0,1000000000,0.00000000e+00
2068,2069,0,1000000000,0.00000000e+00
2070,2071,0,1000000000,0.00000000e+00
2072,2073,0,1000000000,0.00000000e+00
2074,2075,0,1000000000,0.00000000e+00
2076,2077,0,1000000000,0.00000000e+00
2078,2079,0,1000000000,0.00000000e+00
2080,2081,0,1000000000,0.00000000e+00
2082,2083,0,1000000000,0.00000000e+00
2084,2085,0,1000000000,0.00000000e+00
2086,2087,0,1000000000,0.00000000e+00
2088,2089,0,1000000000,0.00000000e+00
2090,2091,0,1000000000,0.00000000e+00
2092,2093,0,1000000000,0.00000000e+00
2094,2095,0,1000000000,0.00000000e+00
2096,2097,0,1000000000,0.00000000e+00
2098,2099,0,1000000000,0.00000000e+00
2100,2101,0,1000000000,0.00000000e+00
2102,2103,0,1000000000,0.00000000e+00
2104,2105,0,1000000000,0.00000000e+00
2106,2107,0,1000000000,0.00000000e+00
2108,2109,0,1000000000,0.00000000e+00
2110,2111,0,1000000000,0.00000000e+00
2112,2113,0,1000000000,0.00000000e+00
2114,2115,0,1000000000,0.00000000e+00
2116,2117,0,1000000000,0.00000000e+00
2118,2119,0,1000000000,0.00000000e+00
2120,2121,0,1000000000,0.00000000e+00
2122,2123,0,1000000000,0.00000000e+00
2124,2125,0,1000000000,0.00000000e+00
2126,2127,0,1000000000,0.00000000e+00
2128,2129,0,1000000000,0.00000000e+00
2130,2131,0,1000000000,0.00000000e+00
2132,2133,0,1000000000,0.00000000e+00
2134,2135,0,1000000000,0.00000000e+00
2136,2137,0,1000000000,0.00000000e+00
2138,2139,0,1000000000,0.00000000e+00
2140,2141,0,1000000000,0.00000000e+00
2142,2143,0,1000000000,0.00000000e+00
2144,2145,0,1000000000,0.00000000e+00
2146,2147,0,1000000000,0.00000000e+00
2148,2149,0,1000000000,0.00000000e+00
2150,2151,0,1000000000,0.00000000e+00
2152,2153,0,1000000000,0.00000000e+00
2154,2155,0,1000000000,0.00000000e+00
2156,2157,0,1000000000,0.00000000e+00
2158,2159,0,1000000000,0.00000000e+00
2160,2161,0,1000000000,0.00000000e+00
2162,2163,0,1000000000,0.00000000e+00
2164,2165,0,1000000000,0.00000000e+00
2166,2167,0,1000000000,0.00000000e+00
2168,2169,0,1000000000,0.00000000e+00
2170,2171,0,1000000000,0.00000000e+00
2172,2173,0,1000000000,0.00000000e+00
2174,2175,0,1000000000,0.00000000e+00
2176,2177,0,1000000000,0.00000000e+00
2178,2179,0,1000000000,0.00000000e+00
2180,2181,0,1000000000,0.00000000e+00
2182,2183,0,1000000000,0.00000000e+00
2184,2185,0,1000000000,0.00000000e+00
2186,2187,0,1000000000,0.00000000e+00
2188,2189,0,1000000000,0.00000000e+00
2190,2191,0,1000000000,0.00000000e+00
2192,2193,0,1000000000,0.00000000e+00
2194,2195,0,1000000000,0.00000000e+00
2196,2197,0,1000000000,0.00000000e+00
2198,2199,0,1000000000,0.00000000e+00
2200,2201,0,1000000000,0.00000000e+00
2202,2203,0,1000000000,0.00000000e+00
2204,2205,0,1000000000,0.00000000e+00
2206,2207,0,1000000000,0.00000000e+00
2208,2209,0,1000000000,0.00000000e+00
2210,2211,0,1000000000,0.00000000e+00
2212,2213,0,1000000000,0.00000000e+00
2214,2215,0,1000000000,0.00000000e+00
2216,2217,0,1000000000,0.00000000e+00
2218,2219,0,1000000000,0.00000000e+00
2220,2221,0,1000000000,0.00000000e+00
2222,2223,0,1000000000,0.00000000e+00
2224,2225,0,1000000000,0.00000000e+00
2226,2227,0,1000000000,0.00000000e+00
2228,2229,0,1000000000,0.00000000e+00
2230,2231,0,1000000000,0.00000000e+00
2232,2233,0,1000000000,0.00000000e+00
2234,2235,0,1000000000,0.00000000e+00
2236,2237,0,1000000000,0.00000000e+00
2238,2239,0,1000000000,0.00000000e+00
2240,2241,0,1000000000,0.00000000e+00
2242,2243,0,1000000000,0.00000000e+00
2244,2245,0,1000000000,0.00000000e+00
2246,2247,0,1000000000,0.00000000e+00
2248,2249,0,1000000000,0.00000000e+00
2250,2251,0,1000000000,0.00000000e+00
2252,2253,0,1000000000,0.00000000e+00
2254,2255,0,1000000000,0.00000000e+00
2256,2257,0,1000000000,0.00000000e+00
2258,2259,0,1000000000,0.00000000e+00
2260,2261,0,1000000000,0.00000000e+00
2262,2263,0,1000000000,0.00000000e+00
2264,2265,0,1000000000,0.00000000e+00
2266,2267,0,1000000000,0.00000000e+00
2268,2269,0,1000000000,0.00000000e+00
2270,2271,0,1000000000,0.00000000e+00
2272,2273,0,1000000000,0.00000000e+00
2274,2275,0,1000000000,0.00000000e+00
2276,2277,0,1000000000,0.00000000e+00
2278,2279,0,1000000000,0.00000000e+00
2280,2281,0,1000000000,0.00000000e+00
2282,2283,0,1000000000,0.00000000e+00
2284,2285,0,1000000000,0.00000000e+00
2286,2287,0,1000000000,0.00000000e+00
2288,2289,0,1000000000,0.00000000e+00
2290,2291,0,1000000000,0.00000000e+00
2292,2293,0,1000000000,0.00000000e+00
2294,2295,0,1000000000,0.00000000e+00
2296,2297,0,1000000000,0.00000000e+00
2298,2299,0,1000000000,0.00000000e+00
2300,2301,0,1000000000,0.00000000e+00
2302,2303,0,1000000000,0.00000000e+00
2304,2305,0,1000000000,0.00000000e+00
2306,2307,0,1000000000,0.00000000e+00
2308,2309,0,1000000000,0.00000000e+00
2310,2311,0,1000000000,0.00000000e+00
2312,2313,0,1000000000,0.00000000e+00
2314,2315,0,1000000000,0.00000000e+00
2316,2317,0,1000000000,0.00000000e+00
2318,2319,0,1000000000,0.00000000e+00
2320,2321,0,1000000000,0.00000000e+00
2322,2323,0,1000000000,0.00000000e+00
2324,2325,0,1000000000,0.00000000e+00
2326,2327,0,1000000000,0.00000000e+00
2328,2329,0,1000000000,0.00000000e+00
2330,2331,0,1000000000,0.00000000e+00
2332,2333,0,1000000000,0.00000000e+00
2334,2335,0,1000000000,0.00000000e+00
2336,2337,0,1000000000,0.00000000e+00
2338,2339,0,1000000000,0.00000000e+00
2340,2341,0,1000000000,0.00000000e+00
2342,2343,0,1000000000,0.00000000e+00
2344,2345,0,1000000000,0.00000000e+00
2346,2347,0,1000000000,0.00000000e+00
2348,2349,0,1000000000,0.00000000e+00
2350,2351,0,1000000000,0.00000000e+00
2352,2353,0,1000000000,0.00000000e+00
2354,2355,0,1000000000,0.00000000e+00
2356,2357,0,1000000000,0.00000000e+00
2358,2359,0,1000000000,0.00000000e+00
2360,2361,0,1000000000,0.00000000e+00
2362,2363,0,1000000000,0.00000000e+00
2364,2365,0,1000000000,0.00000000e+00
2366,2367,0,1000000000,0.00000000e+00
2368,2369,0,1000000000,0.00000000e+00
2370,2371,0,1000000000,0.00000000e+00
2372,2373,0,1000000000,0.00000000e+00
2374,2375,0,1000000000,0.00000000e+00
2376,2377,0,1000000000,0.00000000e+00
2378,2379,0,1000000000,0.00000000e+00
2380,2381,0,1000000000,0.00000000e+00
2382,2383,0,1000000000,0.00000000e+00
2384,2385,0,1000000000,0.00000000e+00
2386,2387,0,1000000000,0.00000000e+00
2388,2389,0,1000000000,0.00000000e+00
2390,2391,0,1000000000,0.00000000e+00
2392,2393,0,1000000000,0.00000000e+00
2394,2395,0,1000000000,0.00000000e+00
2396,2397,0,1000000000,0.00000000e+00
2398,2399,0,1000000000,0.00000000e+00
2400,2401,0,1000000000,0.00000000e+00
2402,2403,0,1000000000,0.00000000e+00
2404,2405,0,1000000000,0.00000000e+00
2406,2407,0,1000000000,0.00000000e+00
2408,2409,0,1000000000,0.00000000e+00
2410,2411,0,1000000000,0.00000000e+00
2412,2413,0,1000000000,0.00000000e+00
2414,2415,0,1000000000,0.00000000e+00
2416,2417,0,1000000000,0.00000000e+00
2418,2419,0,1000000000,0.00000000e+00
2420,2421,0,1000000000,0.00000000e+00
2422,2423,0,1000000000,0.00000000e+00
2424,2425,0,1000000000,0.00000000e+00
2426,2427,0,1000000000,0.00000000e+00
2428,2429,0,1000000000,0.00000000e+00
2430,2431,0,1000000000,0.00000000e+00
2432,2433,0,1000000000,0.00000000e+00
2434,2435,0,1000000000,0.00000000e+00
2436,2437,0,1000000000,0.00000000e+00
2438,2439,0,1000000000,0.00000000e+00
2440,2441,0,1000000000,0.00000000e+00
2442,2443,0,1000000000,0.00000000e+00
2444,2445,0,1000000000,0.00000000e+00
2446,2447,0,1000000000,0.00000000e+00
2448,2449,0,1000000000,0.00000000e+00
2450,2451,0,1000000000,0.00000000e+00
2452,2453,0,1000000000,0.00000000e+00
2454,2455,0,1000000000,0.00000000e+00
2456,2457,0,1000000000,0.00000000e+00
2458,2459,0,1000000000,0.00000000e+00
2460,2461,0,1000000000,0.00000000e+00
2462,2463,0,1000000000,0.00000000e+00
2464,2465,0,1000000000,0.00000000e+00
2466,2467,0,1000000000,0.00000000e+00
2468,2469,0,1000000000,0.00000000e+00
2470,2471,0,1000000000,0.00000000e+00
2472,2473,0,1000000000,0.00000000e+00
2474,2475,0,1000000000,0.00000000e+00
2476,2477,0,1000000000,0.00000000e+00
2478,2479,0,1000000000,0.00000000e+00
2480,2481,0,1000000000,0.00000000e+00
2482,2483,0,1000000000,0.00000000e+00
2484,2485,0,1000000000,0.00000000e+00
2486,2487,0,1000000000,0.00000000e+00
2488,2489,0,1000000000,0.00000000e+00
2490,2491,0,1000000000,0.00000000e+00
2492,2493,0,1000000000,0.00000000e+00
2494,2495,0,1000000000,0.00000000e+00
2496,2497,0,1000000000,0.00000000e+00
2498,2499,0,1000000000,0.00000000e+00
2500,2501,0,1000000000,0.00000000e+00
2502,2503,0,1000000000,0.00000000e+00
2504,2505,0,1000000000,0.00000000e+00
2506,2507,0,1000000000,0.00000000e+00
2508,2509,0,1000000000,0.00000000e+00
2510,2511,0,1000000000,0.00000000e+00
2512,2513,0,1000000000,0.00000000e+00
2514,2515,0,1000000000,0.00000000e+00
2516,2517,0,1000000000,0.00000000e+00
2518,2519,0,1000000000,0.00000000e+00
2520,2521,0,1000000000,0.00000000e+00
2522,2523,0,1000000000,0.00000000e+00
2524,2525,0,1000000000,0.00000000e+00
2526,2527,0,1000000000,0.00000000e+00
2528,2529,0,1000000000,0.00000000e+00
2530,2531,0,1000000000,0.00000000e+00
2532,2533,0,1000000000,0.00000000e+00
2534,2535,0,1000000000,0.00000000e+00
2536,2537,0,1000000000,0.00000000e+00
2538,2539,0,1000000000,0.00000000e+00
2540,2541,0,1000000000,0.00000000e+00
2542,2543,0,1000000000,0.00000000e+00
2544,2545,0,1000000000,0.00000000e+00
2546,2547,0,1000000000,0.00000000e+00
2548,2549,0,1000000000,0.00000000e+00
2550,2551,0,1000000000,0.00000000e+00
2552,2553,0,1000000000,0.00000000e+00
2554,2555,0,1000000000,0.00000000e+00
2556,2557,0,1000000000,0.00000000e+00
2558,2559,0,1000000000,0.00000000e+00
2560,2561,0,1000000000,0.00000000e+00
2562,2563,0,1000000000,0.00000000e+00
2564,2565,0,1000000000,0.00000000e+00
2566,2567,0,1000000000,0.00000000e+00
2568,2569,0,1000000000,0.00000000e+00
2570,2571,0,1000000000,0.00000000e+00
2572,2573,0,1000000000,0.00000000e+00
2574,2575,0,1000000000,0.00000000e+00
2576,2577,0,1000000000,0.00000000e+00
2578,2579,0,1000000000,0.00000000e+00
2580,2581,0,1000000000,0.00000000e+00
2582,2583,0,1000000000,0.00000000e+00
2584,2585,0,1000000000,0.00000000e+00
2586,2587,0,1000000000,0.00000000e+00
2588,2589,0,1000000000,0.00000000e+00
2590,2591,0,1000000000,0.00000000e+00
2592,2593,0,1000000000,0.00000000e+00
2594,2595,0,1000000000,0.00000000e+00
2596,2597,0,1000000000,0.00000000e+00
2598,2599,0,1000000000,0.00000000e+00
2600,2601,0,1000000000,0.00000000e+00
2602,2603,0,1000000000,0.00000000e+00
2604,2605,0,1000000000,0.00000000e+00
2606,2607,0,1000000000,0.00000000e+00
2608,2609,0,1000000000,0.00000000e+00
2610,2611,0,1000000000,0.00000000e+00
2612,2613,0,1000000000,0.00000000e+00
2614,2615,0,1000000000,0.00000000e+00
2616,2617,0,1000000000,0.00000000e+00
2618,2619,0,1000000000,0.00000000e+00
2620,2621,0,1000000000,0.00000000e+00
2622,2623,0,1000000000,0.00000000e+00
2624,2625,0,1000000000,0.00000000e+00
2626,2627,0,1000000000,0.00000000e+00
2628,2629,0,1000000000,0.00000000e+00
2630,2631,0,1000000000,0.00000000e+00
2632,2633,0,1000000000,0.00000000e+00
2634,2635,0,1000000000,0.00000000e+00
2636,2637,0,1000000000,0.00000000e+00
2638,2639,0,1000000000,0.00000000e+00
2640,2641,0,1000000000,0.00000000e+00
2642,2643,0,1000000000,0.00000000e+00
2644,2645,0,1000000000,0.00000000e+00
2646,2647,0,1000000000,0.00000000e+00
2648,2649,0,1000000000,0.00000000e+00
2650,2651,0,1000000000,0.00000000e+00
2652,2653,0,1000000000,0.00000000e+00
2654,2655,0,1000000000,0.00000000e+00
2656,2657,0,1000000000,0.00000000e+00
2658,2659,0,1000000000,0.00000000e+00
2660,2661,0,1000000000,0.00000000e+00
2662,2663,0,1000000000,0.00000000e+00
2664,2665,0,1000000000,0.00000000e+00
2666,2667,0,1000000000,0.00000000e+00
2668,2669,0,1000000000,0.00000000e+00
2670,2671,0,1000000000,0.00000000e+00
2672,2673,0,1000000000,0.00000000e+00
2674,2675,0,1000000000,0.00000000e+00
2676,2677,0,1000000000,0.00000000e+00
2678,2679,0,1000000000,0.00000000e+00
2680,2681,0,1000000000,0.00000000e+00
2682,2683,0,1000000000,0.00000000e+00
2684,2685,0,1000000000,0.00000000e+00
2686,2687,0,1000000000,0.00000000e+00
2688,2689,0,1000000000,0.00000000e+00
2690,2691,0,1000000000,0.00000000e+00
2692,2693,0,1000000000,0.00000000e+00
2694,2695,0,1000000000,0.00000000e+00
2696,2697,0,1000000000,0.00000000e+00
2698,2699,0,1000000000,0.00000000e+00
2700,2701,0,1000000000,0.00000000e+00
2702,2703,0,1000000000,0.00000000e+00
2704,2705,0,1000000000,0.00000000e+00
2706,2707,0,1000000000,0.00000000e+00
2708,2709,0,1000000000,0.00000000e+00
2710,2711,0,1000000000,0.00000000e+00
2712,2713,0,1000000000,0.00000000e+00
2714,2715,0,1000000000,0.00000000e+00
2716,2717,0,1000000000,0.00000000e+00
2718,2719,0,1000000000,0.00000000e+00
2720,2721,0,1000000000,0.00000000e+00
2722,2723,0,1000000000,0.00000000e+00
2724,2725,0,1000000000,0.00000000e+00
2726,2727,0,1000000000,0.00000000e+00
2728,2729,0,1000000000,0.00000000e+00
2730,2731,0,1000000000,0.00000000e+00
2732,2733,0,1000000000,0.00000000e+00
2734,2735,0,1000000000,0.00000000e+00
2736,2737,0,1000000000,0.00000000e+00
2738,2739,0,1000000000,0.00000000e+00
2740,2741,0,1000000000,0.00000000e+00
2742,2743,0,1000000000,0.00000000e+00
2744,2745,0,1000000000,0.00000000e+00
2746,2747,0,1000000000,0.00000000e+00
2748,2749,0,1000000000,0.00000000e+00
2750,2751,0,1000000000,0.00000000e+00
2752,2753,0,1000000000,0.00000000e+00
2754,2755,0,1000000000,0.00000000e+00
2756,2757,0,1000000000,0.00000000e+00
2758,2759,0,1000000000,0.00000000e+00
2760,2761,0,1000000000,0.00000000e+00
2762,2763,0,1000000000,0.00000000e+00
2764,2765,0,1000000000,0.00000000e+00
2766,2767,0,1000000000,0.00000000e+00
2768,2769,0,1000000000,0.00000000e+00
2770,2771,0,1000000000,0.00000000e+00
2772,2773,0,1000000000,0.00000000e+00
2774,2775,0,1000000000,0.00000000e+00
2776,2777,0,1000000000,0.00000000e+00
2778,2779,0,1000000000,0.00000000e+00
2780,2781,0,1000000000,0.00000000e+00
2782,2783,0,1000000000,0.00000000e+00
2784,2785,0,1000000000,0.00000000e+00
2786,2787,0,1000000000,0.00000000e+00
2788,2789,0,1000000000,0.00000000e+00
2790,2791,0,1000000000,0.00000000e+00
2792,2793,0,1000000000,0.00000000e+00
2794,2795,0,1000000000,0.00000000e+00
2796,2797,0,1000000000,0.00000000e+00
2798,2799,0,1000000000,0.00000000e+00
2800,2801,0,1000000000,0.00000000e+00
2802,2803,0,1000000000,0.00000000e+00
2804,2805,0,1000000000,0.00000000e+00
2806,2807,0,1000000000,0.00000000e+00
2808,2809,0,1000000000,0.00000000e+00
2810,2811,0,1000000000,0.00000000e+00
2812,2813,0,1000000000,0.00000000e+00
2814,2815,0,1000000000,0.00000000e+00
2816,2817,0,1000000000,0.00000000e+00
2818,2819,0,1000000000,0.00000000e+00
2820,2821,0,1000000000,0.00000000e+00
2822,2823,0,1000000000,0.00000000e+00
2824,2825,0,1000000000,0.00000000e+00
2826,2827,0,1000000000,0.00000000e+00
2828,2829,0,1000000000,0.00000000e+00
2830,2831,0,1000000000,0.00000000e+00
2832,2833,0,1000000000,0.00000000e+00
2834,2835,0,1000000000,0.00000000e+00
2836,2837,0,1000000000,0.00000000e+00
2838,2839,0,1000000000,0.00000000e+00
2840,2841,0,1000000000,0.00000000e+00
2842,2843,0,1000000000,0.00000000e+00
2844,2845,0,1000000000,0.00000000e+00
2846,2847,0,1000000000,0.00000000e+00
2848,2849,0,1000000000,0.00000000e+00
2850,2851,0,1000000000,0.00000000e+00
2852,2853,0,1000000000,0.00000000e+00
2854,2855,0,1000000000,0.00000000e+00
2856,2857,0,1000000000,0.00000000e+00
2858,2859,0,1000000000,0.00000000e+00
2860,2861,0,1000000000,0.00000000e+00
2862,2863,0,1000000000,0.00000000e+00
2864,2865,0,1000000000,0.00000000e+00
2866,2867,0,1000000000,0.00000000e+00
2868,2869,0,1000000000,0.00000000e+00
2870,2871,0,1000000000,0.00000000e+00
2872,2873,0,1000000000,0.00000000e+00
2874,2875,0,1000000000,0.00000000e+00
2876,2877,0,1000000000,0.00000000e+00
2878,2879,0,1000000000,0.00000000e+00
2880,2881,0,1000000000,0.00000000e+00
2882,2883,0,1000000000,0.00000000e+00
2884,2885,0,1000000000,0.00000000e+00
2886,2887,0,1000000000,0.00000000e+00
2888,2889,0,1000000000,0.00000000e+00
2890,2891,0,1000000000,0.00000000e+00
2892,2893,0,1000000000,0.00000000e+00
2894,2895,0,1000000000,0.00000000e+00
2896,2897,0,1000000000,0.00000000e+00
2898,2899,0,1000000000,0.00000000e+00
2900,2901,0,1000000000,0.00000000e+00
2902,2903,0,1000000000,0.00000000e+00
2904,2905,0,1000000000,0.00000000e+00
2906,2907,0,1000000000,0.00000000e+00
2908,2909,0,1000000000,0.00000000e+00
2910,2911,0,1000000000,0.00000000e+00
2912,2913,0,1000000000,0.00000000e+00
2914,2915,0,1000000000,0.00000000e+00
2916,2917,0,1000000000,0.00000000e+00
2918,2919,0,1000000000,0.00000000e+00
2920,2921,0,1000000000,0.00000000e+00
2922,2923,0,1000000000,0.00000000e+00
2924,2925,0,1000000000,0.00000000e+00
2926,2927,0,1000000000,0.00000000e+00
2928,2929,0,1000000000,0.00000000e+00
2930,2931,0,1000000000,0.00000000e+00
2932,2933,0,1000000000,0.00000000e+00
2934,2935,0,1000000000,0.00000000e+00
2936,2937,0,1000000000,0.00000000e+00
2938,2939,0,1000000000,0.00000000e+00
2940,2941,0,1000000000,0.00000000e+00
2942,2943,0,1000000000,0.00000000e+00
2944,2945,0,1000000000,0.00000000e+00
2946,2947,0,1000000000,0.00000000e+00
2948,2949,0,1000000000,0.00000000e+00
2950,2951,0,1000000000,0.00000000e+00
2952,2953,0,1000000000,0.00000000e+00
2954,2955,0,1000000000,0.00000000e+00
2956,2957,0,1000000000,0.00000000e+00
2958,2959,0,1000000000,0.00000000e+00
2960,2961,0,1000000000,0.00000000e+00
2962,2963,0,1000000000,0.00000000e+00
2964,2965,0,1000000000,0.00000000e+00
2966,2967,0,1000000000,0.00000000e+00
2968,2969,0,1000000000,0.00000000e+00
2970,2971,0,1000000000,0.00000000e+00
2972,2973,0,1000000000,0.00000000e+00
2974,2975,0,1000000000,0.00000000e+00
2976,2977,0,1000000000,0.00000000e+00
2978,2979,0,1000000000,0.00000000e+00
2980,2981,0,1000000000,0.00000000e+00
2982,2983,0,1000000000,0.00000000e+00
2984,2985,0,1000000000,0.00000000e+00
2986,2987,0,1000000000,0.00000000e+00
2988,2989,0,1000000000,0.00000000e+00
2990,2991,0,1000000000,0.00000000e+00
2992,2993,0,1000000000,0.00000000e+00
2994,2995,0,1000000000,0.00000000e+00
2996,2997,0,1000000000,0.00000000e+00
2998,2999,0,1000000000,0.00000000e+00
3000,3001,0,1000000000,0.00000000e+00
3002,3003,0,1000000000,0.00000000e+00
3004,3005,0,1000000000,0.00000000e+00
3006,3007,0,1000000000,0.00000000e+00
3008,3009,0,1000000000,0.00000000e+00
3010,3011,0,1000000000,0.00000000e+00
3012,3013,0,1000000000,0.00000000e+00
3014,3015,0,1000000000,0.00000000e+00
3016,3017,0,1000000000,0.00000000e+00
3018,3019,0,1000000000,0.00000000e+00
3020,3021,0,1000000000,0.00000000e+00
3022,3023,0,1000000000,0.00000000e+00
3024,3025,0,1000000000,0.00000000e+00
3026,3027,0,1000000000,0.00000000e+00
3028,3029,0,1000000000,0.00000000e+00
3030,3031,0,1000000000,0.00000000e+00
3032,3033,0,1000000000,0.00000000e+00
3034,3035,0,1000000000,0.00000000e+00
3036,3037,0,1000000000,0.00000000e+00
3038,3039,0,1000000000,0.00000000e+00
3040,3041,0,1000000000,0.00000000e+00
3042,3043,0,1000000000,0.00000000e+00
3044,3045,0,1000000000,0.00000000e+00
3046,3047,0,1000000000,0.00000000e+00
3048,3049,0,1000000000,0.00000000e+00
3050,3051,0,1000000000,0.00000000e+00
3052,3053,0,1000000000,0.00000000e+00
3054,3055,0,1000000000,0.00000000e+00
3056,3057,0,1000000000,0.00000000e+00
3058,3059,0,1000000000,0.00000000e+00
3060,3061,0,1000000000,0.00000000e+00
3062,3063,0,1000000000,0.00000000e+00
3064,3065,0,1000000000,0.00000000e+00
3066,3067,0,1000000000,0.00000000e+00
3068,3069,0,1000000000,0.00000000e+00
3070,3071,0,1000000000,0.00000000e+00
3072,3073,0,1000000000,0.00000000e+00
3074,3075,0,1000000000,0.00000000e+00
3076,3077,0,1000000000,0.00000000e+00
3078,3079,0,1000000000,0.00000000e+00
3080,3081,0,1000000000,0.00000000e+00
3082,3083,0,1000000000,0.00000000e+00
3084,3085,0,1000000000,0.00000000e+00
3086,3087,0,1000000000,0.00000000e+00
3088,3089,0,1000000000,0.00000000e+00
3090,3091,0,1000000000,0.00000000e+00
3092,3093,0,1000000000,0.00000000e+00
3094,3095,0,1000000000,0.00000000e+00
3096,3097,0,1000000000,0.00000000e+00
3098,3099,0,1000000000,0.00000000e+00
3100,3101,0,1000000000,0.00000000e+00
3102,3103,0,1000000000,0.00000000e+00
3104,3105,0,1000000000,0.00000000e+00
3106,3107,0,1000000000,0.00000000e+00
3108,3109,0,1000000000,0.00000000e+00
3110,3111,0,1000000000,0.00000000e+00
3112,3113,0,1000000000,0.00000000e+00
3114,3115,0,1000000000,0.00000000e+00
3116,3117,0,1000000000,0.00000000e+00
3118,3119,0,1000000000,0.00000000e+00
3120,3121,0,1000000000,0.00000000e+00
3122,3123,0,1000000000,0.00000000e+00
3124,3125,0,1000000000,0.00000000e+00
3126,3127,0,1000000000,0.00000000e+00
3128,3129,0,1000000000,0.00000000e+00
3130,3131,0,1000000000,0.00000000e+00
3132,3133,0,1000000000,0.00000000e+00
3134,3135,0,1000000000,0.00000000e+00
3136,3137,0,1000000000,0.00000000e+00
3138,3139,0,1000000000,0.00000000e+00
3140,3141,0,1000000000,0.00000000e+00
3142,3143,0,1000000000,0.00000000e+00
3144,3145,0,1000000000,0.00000000e+00
3146,3147,0,1000000000,0.00000000e+00
3148,3149,0,1000000000,0.00000000e+00
3150,3151,0,1000000000,0.00000000e+00
3152,3153,0,1000000000,0.00000000e+00
3154,3155,0,1000000000,0.00000000e+00
3156,3157,0,1000000000,0.00000000e+00
3158,3159,0,1000000000,0.00000000e+00
3160,3161,0,1000000000,0.00000000e+00
3162,3163,0,1000000000,0.00000000e+00
3164,3165,0,1000000000,0.00000000e+00
3166,3167,0,1000000000,0.00000000e+00
3168,3169,0,1000000000,0.00000000e+00
3170,3171,0,1000000000,0.00000000e+00
3172,3173,0,1000000000,0.00000000e+00
3174,3175,0,1000000000,0.00000000e+00
3176,3177,0,1000000000,0.00000000e+00
3178,3179,0,1000000000,0.00000000e+00
3180,3181,0,1000000000,0.00000000e+00
3182,3183,0,1000000000,0.00000000e+00
3184,3185,0,1000000000,0.00000000e+00
3186,3187,0,1000000000,0.00000000e+00
3188,3189,0,1000000000,0.00000000e+00
3190,3191,0,1000000000,0.00000000e+00
3192,3193,0,1000000000,0.00000000e+00
3194,3195,0,1000000000,0.00000000e+00
3196,3197,0,1000000000,0.00000000e+00
3198,3199,0,1000000000,0.00000000e+00
3200,3201,0,1000000000,0.00000000e+00
3202,3203,0,1000000000,0.00000000e+00
3204,3205,0,1000000000,0.00000000e+00
3206,3207,0,1000000000,0.00000000e+00
3208,3209,0,1000000000,0.00000000e+00
3210,3211,0,1000000000,0.00000000e+00
3212,3213,0,1000000000,0.00000000e+00
3214,3215,0,1000000000,0.00000000e+00
3216,3217,0,1000000000,0.00000000e+00
3218,3219,0,1000000000,0.00000000e+00
3220,3221,0,1000000000,0.00000000e+00
3222,3223,0,1000000000,0.00000000e+00
3224,3225,0,1000000000,0.00000000e+00
3226,3227,0,1000000000,0.00000000e+00
3228,3229,0,1000000000,0.00000000e+00
3230,3231,0,1000000000,0.00000000e+00
3232,3233,0,1000000000,0.00000000e+00
3234,3235,0,1000000000,0.00000000e+00
3236,3237,0,1000000000,0.00000000e+00
3238,3239,0,1000000000,0.00000000e+00
3240,3241,0,1000000000,0.00000000e+00
3242,3243,0,1000000000,0.00000000e+00
3244,3245,0,1000000000,0.00000000e+00
3246,3247,0,1000000000,0.00000000e+00
3248,3249,0,1000000000,0.00000000e+00
3250,3251,0,1000000000,0.00000000e+00
3252,3253,0,1000000000,0.00000000e+00
3254,3255,0,1000000000,0.00000000e+00
3256,3257,0,1000000000,0.00000000e+00
3258,3259,0,1000000000,0.00000000e+00
3260,3261,0,1000000000,0.00000000e+00
3262,3263,0,1000000000,0.00000000e+00
3264,3265,0,1000000000,0.00000000e+00
3266,3267,0,1000000000,0.00000000e+00
3268,3269,0,1000000000,0.00000000e+00
3270,3271,0,1000000000,0.00000000e+00
3272,3273,0,1000000000,0.00000000e+00
3274,3275,0,1000000000,0.00000000e+00
3276,3277,0,1000000000,0.00000000e+00
3278,3279,0,1000000000,0.00000000e+00
3280,3281,0,1000000000,0.00000000e+00
3282,3283,0,1000000000,0.00000000e+00
3284,3285,0,1000000000,0.00000000e+00
3286,3287,0,1000000000,0.00000000e+00
3288,3289,0,1000000000,0.00000000e+00
3290,3291,0,1000000000,0.00000000e+00
3292,3293,0,1000000000,0.00000000e+00
3294,3295,0,1000000000,0.00000000e+00
3296,3297,0,1000000000,0.00000000e+00
3298,3299,0,1000000000,0.00000000e+00
3300,3301,0,1000000000,0.00000000e+00
3302,3303,0,1000000000,0.00000000e+00
3304,3305,0,1000000000,0.00000000e+00
3306,3307,0,1000000000,0.00000000e+00
3308,3309,0,1000000000,0.00000000e+00
3310,3311,0,1000000000,0.00000000e+00
3312,3313,0,1000000000,0.00000000e+00
3314,3315,0,1000000000,0.00000000e+00
3316,3317,0,1000000000,0.00000000e+00
3318,3319,0,1000000000,0.00000000e+00
3320,3321,0,1000000000,0.00000000e+00
3322,3323,0,1000000000,0.00000000e+00
3324,3325,0,1000000000,0.00000000e+00
3326,3327,0,1000000000,0.00000000e+00
3328,3329,0,1000000000,0.00000000e+00
3330,3331,0,1000000000,0.00000000e+00
3332,3333,0,1000000000,0.00000000e+00
3334,3335,0,1000000000,0.00000000e+00
3336,3337,0,1000000000,0.00000000e+00
3338,3339,0,1000000000,0.00000000e+00
3340,3341,0,1000000000,0.00000000e+00
3342,3343,0,1000000000,0.00000000e+00
3344,3345,0,1000000000,0.00000000e+00
3346,3347,0,1000000000,0.00000000e+00
3348,3349,0,1000000000,0.00000000e+00
3350,3351,0,1000000000,0.00000000e+00
3352,3353,0,1000000000,0.00000000e+00
3354,3355,0,1000000000,0.00000000e+00
3356,3357,0,1000000000,0.00000000e+00
3358,3359,0,1000000000,0.00000000e+00
3360,3361,0,1000000000,0.00000000e+00
3362,3363,0,1000000000,0.00000000e+00
3364,3365,0,1000000000,0.00000000e+00
3366,3367,0,1000000000,0.00000000e+00
3368,3369,0,1000000000,0.00000000e+00
3370,3371,0,1000000000,0.00000000e+00
3372,3373,0,1000000000,0.00000000e+00
3374,3375,0,1000000000,0.00000000e+00
3376,3377,0,1000000000,0.00000000e+00
3378,3379,0,1000000000,0.00000000e+00
3380,3381,0,1000000000,0.00000000e+00
3382,3383,0,1000000000,0.00000000e+00
3384,3385,0,1000000000,0.00000000e+00
3386,3387,0,1000000000,0.00000000e+00
3388,3389,0,1000000000,0.00000000e+00
3390,3391,0,1000000000,0.00000000e+00
3392,3393,0,1000000000,0.00000000e+00
3394,3395,0,1000000000,0.00000000e+00
3396,3397,0,1000000000,0.00000000e+00
3398,3399,0,1000000000,0.00000000e+00
3400,3401,0,1000000000,0.00000000e+00
3402,3403,0,1000000000,0.00000000e+00
3404,3405,0,1000000000,0.00000000e+00
3406,3407,0,1000000000,0.00000000e+00
3408,3409,0,1000000000,0.00000000e+00
3410,3411,0,1000000000,0.00000000e+00
3412,3413,0,1000000000,0.00000000e+00
3414,3415,0,1000000000,0.00000000e+00
3416,3417,0,1000000000,0.00000000e+00
3418,3419,0,1000000000,0.00000000e+00
3420,3421,0,1000000000,0.00000000e+00
3422,3423,0,1000000000,0.00000000e+00
3424,3425,0,1000000000,0.00000000e+00
3426,3427,0,1000000000,0.00000000e+00
3428,3429,0,1000000000,0.00000000e+00
3430,3431,0,1000000000,0.00000000e+00
3432,3433,0,1000000000,0.00000000e+00
3434,3435,0,1000000000,0.00000000e+00
3436,3437,0,1000000000,0.00000000e+00
3438,3439,0,1000000000,0.00000000e+00
3440,3441,0,1000000000,0.00000000e+00
3442,3443,0,1000000000,0.00000000e+00
3444,3445,0,1000000000,0.00000000e+00
3446,3447,0,1000000000,0.00000000e+00
3448,3449,0,1000000000,0.00000000e+00
3450,3451,0,1000000000,0.00000000e+00
3452,3453,0,1000000000,0.00000000e+00
3454,3455,0,1000000000,0.00000000e+00
3456,3457,0,1000000000,0.00000000e+00
3458,3459,0,1000000000,0.00000000e+00
3460,3461,0,1000000000,0.00000000e+00
3462,3463,0,1000000000,0.00000000e+00
3464,3465,0,1000000000,0.00000000e+00
3466,3467,0,1000000000,0.00000000e+00
3468,3469,0,1000000000,0.00000000e+00
3470,3471,0,1000000000,0.00000000e+00
3472,3473,0,1000000000,0.00000000e+00
3474,3475,0,1000000000,0.00000000e+00
3476,3477,0,1000000000,0.00000000e+00
3478,3479,0,1000000000,0.00000000e+00
3480,3481,0,1000000000,0.00000000e+00
3482,3483,0,1000000000,0.00000000e+00
3484,3485,0,1000000000,0.00000000e+00
3486,3487,0,1000000000,0.00000000e+00
3488,3489,0,1000000000,0.00000000e+00
3490,3491,0,1000000000,0.00000000e+00
3492,3493,0,1000000000,0.00000000e+00
3494,3495,0,1000000000,0.00000000e+00
3496,3497,0,1000000000,0.00000000e+00
3498,3499,0,1000000000,0.00000000e+00
3500,3501,0,1000000000,0.00000000e+00
3502,3503,0,1000000000,0.00000000e+00
3504,3505,1,1000000000,1.00000000e-09
3506,3507,1,1000000000,1.00000000e-09
3508,3509,0,1000000000,0.00000000e+00
3510,3511,0,1000000000,0.00000000e+00
3512,3513,1,1000000000,1.00000000e-09
3514,3515,1,1000000000,1.00000000e-09
3516,3517,0,1000000000,0.00000000e+00
3518,3519,1,1000000000,1.00000000e-09
3520,3521,2,1000000000,2.00000000e-09
3522,3523,0,1000000000,0.00000000e+00
3524,3525,5,1000000000,5.00000000e-09
3526,3527,1,1000000000,1.00000000e-09
3528,3529,1,1000000000,1.00000000e-09
3530,3531,6,1000000000,6.00000000e-09
3532,3533,3,1000000000,3.00000000e-09
3534,3535,6,1000000000,6.00000000e-09
3536,3537,2,1000000000,2.00000000e-09
3538,3539,8,1000000000,8.00000000e-09
3540,3541,8,1000000000,8.00000000e-09
3542,3543,12,1000000000,1.20000000e-08
3544,3545,17,1000000000,1.70000000e-08
3546,3547,16,1000000000,1.60000000e-08
3548,3549,24,1000000000,2.40000000e-08
3550,3551,34,1000000000,3.40000000e-08
3552,3553,37,1000000000,3.70000000e-08
3554,3555,53,1000000000,5.30000000e-08
3556,3557,71,1000000000,7.10000000e-08
3558,3559,96,1000000000,9.60000000e-08
3560,3561,98,1000000000,9.80000000e-08
3562,3563,138,1000000000,1.38000000e-07
3564,3565,171,1000000000,1.71000000e-07
3566,3567,191,1000000000,1.91000000e-07
3568,3569,298,1000000000,2.98000000e-07
3570,3571,346,1000000000,3.46000000e-07
3572,3573,433,1000000000,4.33000000e-07
3574,3575,541,1000000000,5.41000000e-07
3576,3577,670,1000000000,6.70000000e-07
3578,3579,832,1000000000,8.32000000e-07
3580,3581,1024,1000000000,1.02400000e-06
3582,3583,1317,1000000000,1.31700000e-06
3584,3585,1630,1000000000,1.63000000e-06
3586,3587,1981,1000000000,1.98100000e-06
3588,3589,2511,1000000000,2.51100000e-06
3590,3591,2899,1000000000,2.89900000e-06
3592,3593,3752,1000000000,3.75200000e-06
3594,3595,4620,1000000000,4.62000000e-06
3596,3597,5484,1000000000,5.48400000e-06
3598,3599,6775,1000000000,6.77500000e-06
3600,3601,8239,1000000000,8.23900000e-06
3602,3603,10019,1000000000,1.00190000e-05
3604,3605,12012,1000000000,1.20120000e-05
3606,3607,14635,1000000000,1.46350000e-05
3608,3609,17515,1000000000,1.75150000e-05
3610,3611,20943,1000000000,2.09430000e-05
3612,3613,25156,1000000000,2.51560000e-05
3614,3615,29778,1000000000,2.97780000e-05
3616,3617,35604,1000000000,3.56040000e-05
3618,3619,42487,1000000000,4.24870000e-05
3620,3621,50320,1000000000,5.03200000e-05
3622,3623,60218,1000000000,6.02180000e-05
3624,3625,70682,1000000000,7.06820000e-05
3626,3627,83240,1000000000,8.32400000e-05
3628,3629,97484,1000000000,9.74840000e-05
3630,3631,114486,1000000000,1.14486000e-04
3632,3633,134155,1000000000,1.34155000e-04
3634,3635,155751,1000000000,1.55751000e-04
3636,3637,182526,1000000000,1.82526000e-04
3638,3639,211384,1000000000,2.11384000e-04
3640,3641,245474,1000000000,2.45474000e-04
3642,3643,283099,1000000000,2.83099000e-04
3644,3645,326695,1000000000,3.26695000e-04
3646,3647,375295,1000000000,3.75295000e-04
3648,3649,429680,1000000000,4.29680000e-04
3650,3651,492715,1000000000,4.92715000e-04
3652,3653,563786,1000000000,5.63786000e-04
3654,3655,641089,1000000000,6.41089000e-04
3656,3657,729411,1000000000,7.29411000e-04
3658,3659,826335,1000000000,8.26335000e-04
3660,3661,934743,1000000000,9.34743000e-04
3662,3663,1053716,1000000000,1.05371600e-03
3664,3665,1188052,1000000000,1.18805200e-03
3666,3667,1332381,1000000000,1.33238100e-03
3668,3669,1490810,1000000000,1.49081000e-03
3670,3671,1667457,1000000000,1.66745700e-03
3672,3673,1857995,1000000000,1.85799500e-03
3674,3675,2066106,1000000000,2.06610600e-03
3676,3677,2290835,1000000000,2.29083500e-03
3678,3679,2534759,1000000000,2.53475900e-03
3680,3681,2801505,1000000000,2.80150500e-03
3682,3683,3085143,1000000000,3.08514300e-03
3684,3685,3384784,1000000000,3.38478400e-03
3686,3687,3713671,1000000000,3.71367100e-03
3688,3689,4058954,1000000000,4.05895400e-03
3690,3691,4423578,1000000000,4.42357800e-03
3692,3693,4814107,1000000000,4.81410700e-03
3694,3695,5226930,1000000000,5.22693000e-03
3696,3697,5655946,1000000000,5.65594600e-03
3698,3699,6113591,1000000000,6.11359100e-03
3700,3701,6583778,1000000000,6.58377800e-03
3702,3703,7076122,1000000000,7.07612200e-03
3704,3705,7587799,1000000000,7.58779900e-03
3706,3707,8111480,1000000000,8.11148000e-03
3708,3709,8654152,1000000000,8.65415200e-03
3710,3711,9207419,1000000000,9.20741900e-03
3712,3713,9776306,1000000000,9.77630600e-03
3714,3715,10360547,1000000000,1.03605470e-02
3716,3717,10940190,1000000000,1.09401900e-02
3718,3719,11532464,1000000000,1.15324640e-02
3720,3721,12134076,1000000000,1.21340760e-02
3722,3723,12722277,1000000000,1.27222770e-02
3724,3725,13308759,1000000000,1.33087590e-02
3726,3727,13882711,1000000000,1.38827110e-02
3728,3729,14466053,1000000000,1.44660530e-02
3730,3731,15019844,1000000000,1.50198440e-02
3732,3733,15568666,1000000000,1.55686660e-02
3734,3735,16089072,1000000000,1.60890720e-02
3736,3737,16593717,1000000000,1.65937170e-02
3738,3739,17060187,1000000000,1.70601870e-02
3740,3741,17511987,1000000000,1.75119870e-02
3742,3743,17922195,1000000000,1.79221950e-02
3744,3745,18300621,1000000000,1.83006210e-02
3746,3747,18626541,1000000000,1.86265410e-02
3748,3749,18930836,1000000000,1.89308360e-02
3750,3751,19187631,1000000000,1.91876310e-02
3752,3753,19399847,1000000000,1.93998470e-02
3754,3755,19563756,1000000000,1.95637560e-02
3756,3757,19684011,1000000000,1.96840110e-02
3758,3759,19761003,1000000000,1.97610030e-02
3760,3761,19789999,1000000000,1.97899990e-02
3762,3763,19760915,1000000000,1.97609150e-02
3764,3765,19685754,1000000000,1.96857540e-02
3766,3767,19568317,1000000000,1.95683170e-02
3768,3769,19383946,1000000000,1.93839460e-02
3770,3771,19183647,1000000000,1.91836470e-02
3772,3773,18924651,1000000000,1.89246510e-02
3774,3775,18615477,1000000000,1.86154770e-02
3776,3777,18271829,1000000000,1.82718290e-02
3778,3779,17897322,1000000000,1.78973220e-02
3780,3781,17484863,1000000000,1.74848630e-02
3782,3783,17031827,1000000000,1.70318270e-02
3784,3785,16561007,1000000000,1.65610070e-02
3786,3787,16051413,1000000000,1.60514130e-02
3788,3789,15524927,1000000000,1.55249270e-02
3790,3791,14976644,1000000000,1.49766440e-02
3792,3793,14417560,1000000000,1.44175600e-02
3794,3795,13847278,1000000000,1.38472780e-02
3796,3797,13253705,1000000000,1.32537050e-02
3798,3799,12667632,1000000000,1.26676320e-02
3800,3801,12069667,1000000000,1.20696670e-02
3802,3803,11470498,1000000000,1.14704980e-02
3804,3805,10877325,1000000000,1.08773250e-02
3806,3807,10287633,1000000000,1.02876330e-02
3808,3809,9708109,1000000000,9.70810900e-03
3810,3811,9135293,1000000000,9.13529300e-03
3812,3813,8578683,1000000000,8.57868300e-03
3814,3815,8036772,1000000000,8.03677200e-03
3816,3817,7503329,1000000000,7.50332900e-03
3818,3819,6995432,1000000000,6.99543200e-03
3820,3821,6504977,1000000000,6.50497700e-03
3822,3823,6033445,1000000000,6.03344500e-03
3824,3825,5575921,1000000000,5.57592100e-03
3826,3827,5149777,1000000000,5.14977700e-03
3828,3829,4736503,1000000000,4.73650300e-03
3830,3831,4349302,1000000000,4.34930200e-03
3832,3833,3981860,1000000000,3.98186000e-03
3834,3835,3640037,1000000000,3.64003700e-03
3836,3837,3318063,1000000000,3.31806300e-03
3838,3839,3012331,1000000000,3.01233100e-03
3840,3841,2735307,1000000000,2.73530700e-03
3842,3843,2470618,1000000000,2.47061800e-03
3844,3845,2231551,1000000000,2.23155100e-03
3846,3847,2008492,1000000000,2.00849200e-03
3848,3849,1799513,1000000000,1.79951300e-03
3850,3851,1612446,1000000000,1.61244600e-03
3852,3853,1442251,1000000000,1.44225100e-03
3854,3855,1282291,1000000000,1.28229100e-03
3856,3857,1140000,1000000000,1.14000000e-03
3858,3859,1011116,1000000000,1.01111600e-03
3860,3861,896089,1000000000,8.96089000e-04
3862,3863,786996,1000000000,7.86996000e-04
3864,3865,694283,1000000000,6.94283000e-04
3866,3867,609197,1000000000,6.09197000e-04
3868,3869,533300,1000000000,5.33300000e-04
3870,3871,464507,1000000000,4.64507000e-04
3872,3873,405498,1000000000,4.05498000e-04
3874,3875,352237,1000000000,3.52237000e-04
3876,3877,305183,1000000000,3.05183000e-04
3878,3879,264639,1000000000,2.64639000e-04
3880,3881,228096,1000000000,2.28096000e-04
3882,3883,195933,1000000000,1.95933000e-04
3884,3885,167488,1000000000,1.67488000e-04
3886,3887,143557,1000000000,1.43557000e-04
3888,3889,122189,1000000000,1.22189000e-04
3890,3891,104253,1000000000,1.04253000e-04
3892,3893,89099,1000000000,8.90990000e-05
3894,3895,74581,1000000000,7.45810000e-05
3896,3897,63101,1000000000,6.31010000e-05
3898,3899,53638,1000000000,5.36380000e-05
3900,3901,44963,1000000000,4.49630000e-05
3902,3903,37783,1000000000,3.77830000e-05
3904,3905,31587,1000000000,3.15870000e-05
3906,3907,26186,1000000000,2.61860000e-05
3908,3909,21909,1000000000,2.19090000e-05
3910,3911,18139,1000000000,1.81390000e-05
3912,3913,15168,1000000000,1.51680000e-05
3914,3915,12672,1000000000,1.26720000e-05
3916,3917,10328,1000000000,1.03280000e-05
3918,3919,8426,1000000000,8.42600000e-06
3920,3921,7038,1000000000,7.03800000e-06
3922,3923,5696,1000000000,5.69600000e-06
3924,3925,4459,1000000000,4.45900000e-06
3926,3927,3773,1000000000,3.77300000e-06
3928,3929,3067,1000000000,3.06700000e-06
3930,3931,2442,1000000000,2.44200000e-06
3932,3933,1975,1000000000,1.97500000e-06
3934,3935,1668,1000000000,1.66800000e-06
3936,3937,1295,1000000000,1.29500000e-06
3938,3939,1046,1000000000,1.04600000e-06
3940,3941,804,1000000000,8.04000000e-07
3942,3943,622,1000000000,6.22000000e-07
3944,3945,484,1000000000,4.84000000e-07
3946,3947,388,1000000000,3.88000000e-07
3948,3949,330,1000000000,3.30000000e-07
3950,3951,268,1000000000,2.68000000e-07
3952,3953,190,1000000000,1.90000000e-07
3954,3955,152,1000000000,1.52000000e-07
3956,3957,135,1000000000,1.35000000e-07
3958,3959,93,1000000000,9.30000000e-08
3960,3961,79,1000000000,7.90000000e-08
3962,3963,65,1000000000,6.50000000e-08
3964,3965,45,1000000000,4.50000000e-08
3966,3967,32,1000000000,3.20000000e-08
3968,3969,32,1000000000,3.20000000e-08
3970,3971,26,1000000000,2.60000000e-08
3972,3973,11,1000000000,1.10000000e-08
3974,3975,14,1000000000,1.40000000e-08
3976,3977,11,1000000000,1.10000000e-08
3978,3979,15,1000000000,1.50000000e-08
3980,3981,7,1000000000,7.00000000e-09
3982,3983,1,1000000000,1.00000000e-09
3984,3985,5,1000000000,5.00000000e-09
3986,3987,4,1000000000,4.00000000e-09
3988,3989,2,1000000000,2.00000000e-09
3990,3991,2,1000000000,2.00000000e-09
3992,3993,1,1000000000,1.00000000e-09
3994,3995,1,1000000000,1.00000000e-09
3996,3997,0,1000000000,0.00000000e+00
3998,3999,1,1000000000,1.00000000e-09
4000,4001,0,1000000000,0.00000000e+00
4002,4003,0,1000000000,0.00000000e+00
4004,4005,0,1000000000,0.00000000e+00
4006,4007,0,1000000000,0.00000000e+00
4008,4009,0,1000000000,0.00000000e+00
4010,4011,0,1000000000,0.00000000e+00
4012,4013,0,1000000000,0.00000000e+00
4014,4015,0,1000000000,0.00000000e+00
4016,4017,0,1000000000,0.00000000e+00
4018,4019,0,1000000000,0.00000000e+00
4020,4021,0,1000000000,0.00000000e+00
4022,4023,0,1000000000,0.00000000e+00
4024,4025,0,1000000000,0.00000000e+00
4026,4027,0,1000000000,0.00000000e+00
4028,4029,0,1000000000,0.00000000e+00
4030,4031,0,1000000000,0.00000000e+00
4032,4033,0,1000000000,0.00000000e+00
4034,4035,0,1000000000,0.00000000e+00
4036,4037,0,1000000000,0.00000000e+00
4038,4039,0,1000000000,0.00000000e+00
4040,4041,0,1000000000,0.00000000e+00
4042,4043,0,1000000000,0.00000000e+00
4044,4045,0,1000000000,0.00000000e+00
4046,4047,0,1000000000,0.00000000e+00
4048,4049,0,1000000000,0.00000000e+00
4050,4051,0,1000000000,0.00000000e+00
4052,4053,0,1000000000,0.00000000e+00
4054,4055,0,1000000000,0.00000000e+00
4056,4057,0,1000000000,0.00000000e+00
4058,4059,0,1000000000,0.00000000e+00
4060,4061,0,1000000000,0.00000000e+00
4062,4063,0,1000000000,0.00000000e+00
4064,4065,0,1000000000,0.00000000e+00
4066,4067,0,1000000000,0.00000000e+00
4068,4069,0,1000000000,0.00000000e+00
4070,4071,0,1000000000,0.00000000e+00
4072,4073,0,1000000000,0.00000000e+00
4074,4075,0,1000000000,0.00000000e+00
4076,4077,0,1000000000,0.00000000e+00
4078,4079,0,1000000000,0.00000000e+00
4080,4081,0,1000000000,0.00000000e+00
4082,4083,0,1000000000,0.00000000e+00
4084,4085,0,1000000000,0.00000000e+00
4086,4087,0,1000000000,0.00000000e+00
4088,4089,0,1000000000,0.00000000e+00
4090,4091,0,1000000000,0.00000000e+00
4092,4093,0,1000000000,0.00000000e+00
4094,4095,0,1000000000,0.00000000e+00
4096,4097,0,1000000000,0.00000000e+00
4098,4099,0,1000000000,0.00000000e+00
4100,4101,0,1000000000,0.00000000e+00
4102,4103,0,1000000000,0.00000000e+00
4104,4105,0,1000000000,0.00000000e+00
4106,4107,0,1000000000,0.00000000e+00
4108,4109,0,1000000000,0.00000000e+00
4110,4111,0,1000000000,0.00000000e+00
4112,4113,0,1000000000,0.00000000e+00
4114,4115,0,1000000000,0.00000000e+00
4116,4117,0,1000000000,0.00000000e+00
4118,4119,0,1000000000,0.00000000e+00
4120,4121,0,1000000000,0.00000000e+00
4122,4123,0,1000000000,0.00000000e+00
4124,4125,0,1000000000,0.00000000e+00
4126,4127,0,1000000000,0.00000000e+00
4128,4129,0,1000000000,0.00000000e+00
4130,4131,0,1000000000,0.00000000e+00
4132,4133,0,1000000000,0.00000000e+00
4134,4135,0,1000000000,0.00000000e+00
4136,4137,0,1000000000,0.00000000e+00
4138,4139,0,1000000000,0.00000000e+00
4140,4141,0,1000000000,0.00000000e+00
4142,4143,0,1000000000,0.00000000e+00
4144,4145,0,1000000000,0.00000000e+00
4146,4147,0,1000000000,0.00000000e+00
4148,4149,0,1000000000,0.00000000e+00
4150,4151,0,1000000000,0.00000000e+00
4152,4153,0,1000000000,0.00000000e+00
4154,4155,0,1000000000,0.00000000e+00
4156,4157,0,1000000000,0.00000000e+00
4158,4159,0,1000000000,0.00000000e+00
4160,4161,0,1000000000,0.00000000e+00
4162,4163,0,1000000000,0.00000000e+00
4164,4165,0,1000000000,0.00000000e+00
4166,4167,0,1000000000,0.00000000e+00
4168,4169,0,1000000000,0.00000000e+00
4170,4171,0,1000000000,0.00000000e+00
4172,4173,0,1000000000,0.00000000e+00
4174,4175,0,1000000000,0.00000000e+00
4176,4177,0,1000000000,0.00000000e+00
4178,4179,0,1000000000,0.00000000e+00
4180,4181,0,1000000000,0.00000000e+00
4182,4183,0,1000000000,0.00000000e+00
4184,4185,0,1000000000,0.00000000e+00
4186,4187,0,1000000000,0.00000000e+00
4188,4189,0,1000000000,0.00000000e+00
4190,4191,0,1000000000,0.00000000e+00
4192,4193,0,1000000000,0.00000000e+00
4194,4195,0,1000000000,0.00000000e+00
4196,4197,0,1000000000,0.00000000e+00
4198,4199,0,1000000000,0.00000000e+00
4200,4201,0,1000000000,0.00000000e+00
4202,4203,0,1000000000,0.00000000e+00
4204,4205,0,1000000000,0.00000000e+00
4206,4207,0,1000000000,0.00000000e+00
4208,4209,0,1000000000,0.00000000e+00
4210,4211,0,1000000000,0.00000000e+00
4212,4213,0,1000000000,0.00000000e+00
4214,4215,0,1000000000,0.00000000e+00
4216,4217,0,1000000000,0.00000000e+00
4218,4219,0,1000000000,0.00000000e+00
4220,4221,0,1000000000,0.00000000e+00
4222,4223,0,1000000000,0.00000000e+00
4224,4225,0,1000000000,0.00000000e+00
4226,4227,0,1000000000,0.00000000e+00
4228,4229,0,1000000000,0.00000000e+00
4230,4231,0,1000000000,0.00000000e+00
4232,4233,0,1000000000,0.00000000e+00
4234,4235,0,1000000000,0.00000000e+00
4236,4237,0,1000000000,0.00000000e+00
4238,4239,0,1000000000,0.00000000e+00
4240,4241,0,1000000000,0.00000000e+00
4242,4243,0,1000000000,0.00000000e+00
4244,4245,0,1000000000,0.00000000e+00
4246,4247,0,1000000000,0.00000000e+00
4248,4249,0,1000000000,0.00000000e+00
4250,4251,0,1000000000,0.00000000e+00
4252,4253,0,1000000000,0.00000000e+00
4254,4255,0,1000000000,0.00000000e+00
4256,4257,0,1000000000,0.00000000e+00
4258,4259,0,1000000000,0.00000000e+00
4260,4261,0,1000000000,0.00000000e+00
4262,4263,0,1000000000,0.00000000e+00
4264,4265,0,1000000000,0.00000000e+00
4266,4267,0,1000000000,0.00000000e+00
4268,4269,0,1000000000,0.00000000e+00
4270,4271,0,1000000000,0.00000000e+00
4272,4273,0,1000000000,0.00000000e+00
4274,4275,0,1000000000,0.00000000e+00
4276,4277,0,1000000000,0.00000000e+00
4278,4279,0,1000000000,0.00000000e+00
4280,4281,0,1000000000,0.00000000e+00
4282,4283,0,1000000000,0.00000000e+00
4284,4285,0,1000000000,0.00000000e+00
4286,4287,0,1000000000,0.00000000e+00
4288,4289,0,1000000000,0.00000000e+00
4290,4291,0,1000000000,0.00000000e+00
4292,4293,0,1000000000,0.00000000e+00
4294,4295,0,1000000000,0.00000000e+00
4296,4297,0,1000000000,0.00000000e+00
4298,4299,0,1000000000,0.00000000e+00
4300,4301,0,1000000000,0.00000000e+00
4302,4303,0,1000000000,0.00000000e+00
4304,4305,0,1000000000,0.00000000e+00
4306,4307,0,1000000000,0.00000000e+00
4308,4309,0,1000000000,0.00000000e+00
4310,4311,0,1000000000,0.00000000e+00
4312,4313,0,1000000000,0.00000000e+00
4314,4315,0,1000000000,0.00000000e+00
4316,4317,0,1000000000,0.00000000e+00
4318,4319,0,1000000000,0.00000000e+00
4320,4321,0,1000000000,0.00000000e+00
4322,4323,0,1000000000,0.00000000e+00
4324,4325,0,1000000000,0.00000000e+00
4326,4327,0,1000000000,0.00000000e+00
4328,4329,0,1000000000,0.00000000e+00
4330,4331,0,1000000000,0.00000000e+00
4332,4333,0,1000000000,0.00000000e+00
4334,4335,0,1000000000,0.00000000e+00
4336,4337,0,1000000000,0.00000000e+00
4338,4339,0,1000000000,0.00000000e+00
4340,4341,0,1000000000,0.00000000e+00
4342,4343,0,1000000000,0.00000000e+00
4344,4345,0,1000000000,0.00000000e+00
4346,4347,0,1000000000,0.00000000e+00
4348,4349,0,1000000000,0.00000000e+00
4350,4351,0,1000000000,0.00000000e+00
4352,4353,0,1000000000,0.00000000e+00
4354,4355,0,1000000000,0.00000000e+00
4356,4357,0,1000000000,0.00000000e+00
4358,4359,0,1000000000,0.00000000e+00
4360,4361,0,1000000000,0.00000000e+00
4362,4363,0,1000000000,0.00000000e+00
4364,4365,0,1000000000,0.00000000e+00
4366,4367,0,1000000000,0.00000000e+00
4368,4369,0,1000000000,0.00000000e+00
4370,4371,0,1000000000,0.00000000e+00
4372,4373,0,1000000000,0.00000000e+00
4374,4375,0,1000000000,0.00000000e+00
4376,4377,0,1000000000,0.00000000e+00
4378,4379,0,1000000000,0.00000000e+00
4380,4381,0,1000000000,0.00000000e+00
4382,4383,0,1000000000,0.00000000e+00
4384,4385,0,1000000000,0.00000000e+00
4386,4387,0,1000000000,0.00000000e+00
4388,4389,0,1000000000,0.00000000e+00
4390,4391,0,1000000000,0.00000000e+00
4392,4393,0,1000000000,0.00000000e+00
4394,4395,0,1000000000,0.00000000e+00
4396,4397,0,1000000000,0.00000000e+00
4398,4399,0,1000000000,0.00000000e+00
4400,4401,0,1000000000,0.00000000e+00
4402,4403,0,1000000000,0.00000000e+00
4404,4405,0,1000000000,0.00000000e+00
4406,4407,0,1000000000,0.00000000e+00
4408,4409,0,1000000000,0.00000000e+00
4410,4411,0,1000000000,0.00000000e+00
4412,4413,0,1000000000,0.00000000e+00
4414,4415,0,1000000000,0.00000000e+00
4416,4417,0,1000000000,0.00000000e+00
4418,4419,0,1000000000,0.00000000e+00
4420,4421,0,1000000000,0.00000000e+00
4422,4423,0,1000000000,0.00000000e+00
4424,4425,0,1000000000,0.00000000e+00
4426,4427,0,1000000000,0.00000000e+00
4428,4429,0,1000000000,0.00000000e+00
4430,4431,0,1000000000,0.00000000e+00
4432,4433,0,1000000000,0.00000000e+00
4434,4435,0,1000000000,0.00000000e+00
4436,4437,0,1000000000,0.00000000e+00
4438,4439,0,1000000000,0.00000000e+00
4440,4441,0,1000000000,0.00000000e+00
4442,4443,0,1000000000,0.00000000e+00
4444,4445,0,1000000000,0.00000000e+00
4446,4447,0,1000000000,0.00000000e+00
4448,4449,0,1000000000,0.00000000e+00
4450,4451,0,1000000000,0.00000000e+00
4452,4453,0,1000000000,0.00000000e+00
4454,4455,0,1000000000,0.00000000e+00
4456,4457,0,1000000000,0.00000000e+00
4458,4459,0,1000000000,0.00000000e+00
4460,4461,0,1000000000,0.00000000e+00
4462,4463,0,1000000000,0.00000000e+00
4464,4465,0,1000000000,0.00000000e+00
4466,4467,0,1000000000,0.00000000e+00
4468,4469,0,1000000000,0.00000000e+00
4470,4471,0,1000000000,0.00000000e+00
4472,4473,0,1000000000,0.00000000e+00
4474,4475,0,1000000000,0.00000000e+00
4476,4477,0,1000000000,0.00000000e+00
4478,4479,0,1000000000,0.00000000e+00
4480,4481,0,1000000000,0.00000000e+00
4482,4483,0,1000000000,0.00000000e+00
4484,4485,0,1000000000,0.00000000e+00
4486,4487,0,1000000000,0.00000000e+00
4488,4489,0,1000000000,0.00000000e+00
4490,4491,0,1000000000,0.00000000e+00
4492,4493,0,1000000000,0.00000000e+00
4494,4495,0,1000000000,0.00000000e+00
4496,4497,0,1000000000,0.00000000e+00
4498,4499,0,1000000000,0.00000000e+00
4500,4501,0,1000000000,0.00000000e+00
4502,4503,0,1000000000,0.00000000e+00
4504,4505,0,1000000000,0.00000000e+00
4506,4507,0,1000000000,0.00000000e+00
4508,4509,0,1000000000,0.00000000e+00
4510,4511,0,1000000000,0.00000000e+00
4512,4513,0,1000000000,0.00000000e+00
4514,4515,0,1000000000,0.00000000e+00
4516,4517,0,1000000000,0.00000000e+00
4518,4519,0,1000000000,0.00000000e+00
4520,4521,0,1000000000,0.00000000e+00
4522,4523,0,1000000000,0.00000000e+00
4524,4525,0,1000000000,0.00000000e+00
4526,4527,0,1000000000,0.00000000e+00
4528,4529,0,1000000000,0.00000000e+00
4530,4531,0,1000000000,0.00000000e+00
4532,4533,0,1000000000,0.00000000e+00
4534,4535,0,1000000000,0.00000000e+00
4536,4537,0,1000000000,0.00000000e+00
4538,4539,0,1000000000,0.00000000e+00
4540,4541,0,1000000000,0.00000000e+00
4542,4543,0,1000000000,0.00000000e+00
4544,4545,0,1000000000,0.00000000e+00
4546,4547,0,1000000000,0.00000000e+00
4548,4549,0,1000000000,0.00000000e+00
4550,4551,0,1000000000,0.00000000e+00
4552,4553,0,1000000000,0.00000000e+00
4554,4555,0,1000000000,0.00000000e+00
4556,4557,0,1000000000,0.00000000e+00
4558,4559,0,1000000000,0.00000000e+00
4560,4561,0,1000000000,0.00000000e+00
4562,4563,0,1000000000,0.00000000e+00
4564,4565,0,1000000000,0.00000000e+00
4566,4567,0,1000000000,0.00000000e+00
4568,4569,0,1000000000,0.00000000e+00
4570,4571,0,1000000000,0.00000000e+00
4572,4573,0,1000000000,0.00000000e+00
4574,4575,0,1000000000,0.00000000e+00
4576,4577,0,1000000000,0.00000000e+00
4578,4579,0,1000000000,0.00000000e+00
4580,4581,0,1000000000,0.00000000e+00
4582,4583,0,1000000000,0.00000000e+00
4584,4585,0,1000000000,0.00000000e+00
4586,4587,0,1000000000,0.00000000e+00
4588,4589,0,1000000000,0.00000000e+00
4590,4591,0,1000000000,0.00000000e+00
4592,4593,0,1000000000,0.00000000e+00
4594,4595,0,1000000000,0.00000000e+00
4596,4597,0,1000000000,0.00000000e+00
4598,4599,0,1000000000,0.00000000e+00
4600,4601,0,1000000000,0.00000000e+00
4602,4603,0,1000000000,0.00000000e+00
4604,4605,0,1000000000,0.00000000e+00
4606,4607,0,1000000000,0.00000000e+00
4608,4609,0,1000000000,0.00000000e+00
4610,4611,0,1000000000,0.00000000e+00
4612,4613,0,1000000000,0.00000000e+00
4614,4615,0,1000000000,0.00000000e+00
4616,4617,0,1000000000,0.00000000e+00
4618,4619,0,1000000000,0.00000000e+00
4620,4621,0,1000000000,0.00000000e+00
4622,4623,0,1000000000,0.00000000e+00
4624,4625,0,1000000000,0.00000000e+00
4626,4627,0,1000000000,0.00000000e+00
4628,4629,0,1000000000,0.00000000e+00
4630,4631,0,1000000000,0.00000000e+00
4632,4633,0,1000000000,0.00000000e+00
4634,4635,0,1000000000,0.00000000e+00
4636,4637,0,1000000000,0.00000000e+00
4638,4639,0,1000000000,0.00000000e+00
4640,4641,0,1000000000,0.00000000e+00
4642,4643,0,1000000000,0.00000000e+00
4644,4645,0,1000000000,0.00000000e+00
4646,4647,0,1000000000,0.00000000e+00
4648,4649,0,1000000000,0.00000000e+00
4650,4651,0,1000000000,0.00000000e+00
4652,4653,0,1000000000,0.00000000e+00
4654,4655,0,1000000000,0.00000000e+00
4656,4657,0,1000000000,0.00000000e+00
4658,4659,0,1000000000,0.00000000e+00
4660,4661,0,1000000000,0.00000000e+00
4662,4663,0,1000000000,0.00000000e+00
4664,4665,0,1000000000,0.00000000e+00
4666,4667,0,1000000000,0.00000000e+00
4668,4669,0,1000000000,0.00000000e+00
4670,4671,0,1000000000,0.00000000e+00
4672,4673,0,1000000000,0.00000000e+00
4674,4675,0,1000000000,0.00000000e+00
4676,4677,0,1000000000,0.00000000e+00
4678,4679,0,1000000000,0.00000000e+00
4680,4681,0,1000000000,0.00000000e+00
4682,4683,0,1000000000,0.00000000e+00
4684,4685,0,1000000000,0.00000000e+00
4686,4687,0,1000000000,0.00000000e+00
4688,4689,0,1000000000,0.00000000e+00
4690,4691,0,1000000000,0.00000000e+00
4692,4693,0,1000000000,0.00000000e+00
4694,4695,0,1000000000,0.00000000e+00
4696,4697,0,1000000000,0.00000000e+00
4698,4699,0,1000000000,0.00000000e+00
4700,4701,0,1000000000,0.00000000e+00
4702,4703,0,1000000000,0.00000000e+00
4704,4705,0,1000000000,0.00000000e+00
4706,4707,0,1000000000,0.00000000e+00
4708,4709,0,1000000000,0.00000000e+00
4710,4711,0,1000000000,0.00000000e+00
4712,4713,0,1000000000,0.00000000e+00
4714,4715,0,1000000000,0.00000000e+00
4716,4717,0,1000000000,0.00000000e+00
4718,4719,0,1000000000,0.00000000e+00
4720,4721,0,1000000000,0.00000000e+00
4722,4723,0,1000000000,0.00000000e+00
4724,4725,0,1000000000,0.00000000e+00
4726,4727,0,1000000000,0.00000000e+00
4728,4729,0,1000000000,0.00000000e+00
4730,4731,0,1000000000,0.00000000e+00
4732,4733,0,1000000000,0.00000000e+00
4734,4735,0,1000000000,0.00000000e+00
4736,4737,0,1000000000,0.00000000e+00
4738,4739,0,1000000000,0.00000000e+00
4740,4741,0,1000000000,0.00000000e+00
4742,4743,0,1000000000,0.00000000e+00
4744,4745,0,1000000000,0.00000000e+00
4746,4747,0,1000000000,0.00000000e+00
4748,4749,0,1000000000,0.00000000e+00
4750,4751,0,1000000000,0.00000000e+00
4752,4753,0,1000000000,0.00000000e+00
4754,4755,0,1000000000,0.00000000e+00
4756,4757,0,1000000000,0.00000000e+00
4758,4759,0,1000000000,0.00000000e+00
4760,4761,0,1000000000,0.00000000e+00
4762,4763,0,1000000000,0.00000000e+00
4764,4765,0,1000000000,0.00000000e+00
4766,4767,0,1000000000,0.00000000e+00
4768,4769,0,1000000000,0.00000000e+00
4770,4771,0,1000000000,0.00000000e+00
4772,4773,0,1000000000,0.00000000e+00
4774,4775,0,1000000000,0.00000000e+00
4776,4777,0,1000000000,0.00000000e+00
4778,4779,0,1000000000,0.00000000e+00
4780,4781,0,1000000000,0.00000000e+00
4782,4783,0,1000000000,0.00000000e+00
4784,4785,0,1000000000,0.00000000e+00
4786,4787,0,1000000000,0.00000000e+00
4788,4789,0,1000000000,0.00000000e+00
4790,4791,0,1000000000,0.00000000e+00
4792,4793,0,1000000000,0.00000000e+00
4794,4795,0,1000000000,0.00000000e+00
4796,4797,0,1000000000,0.00000000e+00
4798,4799,0,1000000000,0.00000000e+00
4800,4801,0,1000000000,0.00000000e+00
4802,4803,0,1000000000,0.00000000e+00
4804,4805,0,1000000000,0.00000000e+00
4806,4807,0,1000000000,0.00000000e+00
4808,4809,0,1000000000,0.00000000e+00
4810,4811,0,1000000000,0.00000000e+00
4812,4813,0,1000000000,0.00000000e+00
4814,4815,0,1000000000,0.00000000e+00
4816,4817,0,1000000000,0.00000000e+00
4818,4819,0,1000000000,0.00000000e+00
4820,4821,0,1000000000,0.00000000e+00
4822,4823,0,1000000000,0.00000000e+00
4824,4825,0,1000000000,0.00000000e+00
4826,4827,0,1000000000,0.00000000e+00
4828,4829,0,1000000000,0.00000000e+00
4830,4831,0,1000000000,0.00000000e+00
4832,4833,0,1000000000,0.00000000e+00
4834,4835,0,1000000000,0.00000000e+00
4836,4837,0,1000000000,0.00000000e+00
4838,4839,0,1000000000,0.00000000e+00
4840,4841,0,1000000000,0.00000000e+00
4842,4843,0,1000000000,0.00000000e+00
4844,4845,0,1000000000,0.00000000e+00
4846,4847,0,1000000000,0.00000000e+00
4848,4849,0,1000000000,0.00000000e+00
4850,4851,0,1000000000,0.00000000e+00
4852,4853,0,1000000000,0.00000000e+00
4854,4855,0,1000000000,0.00000000e+00
4856,4857,0,1000000000,0.00000000e+00
4858,4859,0,1000000000,0.00000000e+00
4860,4861,0,1000000000,0.00000000e+00
4862,4863,0,1000000000,0.00000000e+00
4864,4865,0,1000000000,0.00000000e+00
4866,4867,0,1000000000,0.00000000e+00
4868,4869,0,1000000000,0.00000000e+00
4870,4871,0,1000000000,0.00000000e+00
4872,4873,0,1000000000,0.00000000e+00
4874,4875,0,1000000000,0.00000000e+00
4876,4877,0,1000000000,0.00000000e+00
4878,4879,0,1000000000,0.00000000e+00
4880,4881,0,1000000000,0.00000000e+00
4882,4883,0,1000000000,0.00000000e+00
4884,4885,0,1000000000,0.00000000e+00
4886,4887,0,1000000000,0.00000000e+00
4888,4889,0,1000000000,0.00000000e+00
4890,4891,0,1000000000,0.00000000e+00
4892,4893,0,1000000000,0.00000000e+00
4894,4895,0,1000000000,0.00000000e+00
4896,4897,0,1000000000,0.00000000e+00
4898,4899,0,1000000000,0.00000000e+00
4900,4901,0,1000000000,0.00000000e+00
4902,4903,0,1000000000,0.00000000e+00
4904,4905,0,1000000000,0.00000000e+00
4906,4907,0,1000000000,0.00000000e+00
4908,4909,0,1000000000,0.00000000e+00
4910,4911,0,1000000000,0.00000000e+00
4912,4913,0,1000000000,0.00000000e+00
4914,4915,0,1000000000,0.00000000e+00
4916,4917,0,1000000000,0.00000000e+00
4918,4919,0,1000000000,0.00000000e+00
4920,4921,0,1000000000,0.00000000e+00
4922,4923,0,1000000000,0.00000000e+00
4924,4925,0,1000000000,0.00000000e+00
4926,4927,0,1000000000,0.00000000e+00
4928,4929,0,1000000000,0.00000000e+00
4930,4931,0,1000000000,0.00000000e+00
4932,4933,0,1000000000,0.00000000e+00
4934,4935,0,1000000000,0.00000000e+00
4936,4937,0,1000000000,0.00000000e+00
4938,4939,0,1000000000,0.00000000e+00
4940,4941,0,1000000000,0.00000000e+00
4942,4943,0,1000000000,0.00000000e+00
4944,4945,0,1000000000,0.00000000e+00
4946,4947,0,1000000000,0.00000000e+00
4948,4949,0,1000000000,0.00000000e+00
4950,4951,0,1000000000,0.00000000e+00
4952,4953,0,1000000000,0.00000000e+00
4954,4955,0,1000000000,0.00000000e+00
4956,4957,0,1000000000,0.00000000e+00
4958,4959,0,1000000000,0.00000000e+00
4960,4961,0,1000000000,0.00000000e+00
4962,4963,0,1000000000,0.00000000e+00
4964,4965,0,1000000000,0.00000000e+00
4966,4967,0,1000000000,0.00000000e+00
4968,4969,0,1000000000,0.00000000e+00
4970,4971,0,1000000000,0.00000000e+00
4972,4973,0,1000000000,0.00000000e+00
4974,4975,0,1000000000,0.00000000e+00
4976,4977,0,1000000000,0.00000000e+00
4978,4979,0,1000000000,0.00000000e+00
4980,4981,0,1000000000,0.00000000e+00
4982,4983,0,1000000000,0.00000000e+00
4984,4985,0,1000000000,0.00000000e+00
4986,4987,0,1000000000,0.00000000e+00
4988,4989,0,1000000000,0.00000000e+00
4990,4991,0,1000000000,0.00000000e+00
4992,4993,0,1000000000,0.00000000e+00
4994,4995,0,1000000000,0.00000000e+00
4996,4997,0,1000000000,0.00000000e+00
4998,4999,0,1000000000,0.00000000e+00
5000,5001,0,1000000000,0.00000000e+00
5002,5003,0,1000000000,0.00000000e+00
5004,5005,0,1000000000,0.00000000e+00
5006,5007,0,1000000000,0.00000000e+00
5008,5009,0,1000000000,0.00000000e+00
5010,5011,0,1000000000,0.00000000e+00
5012,5013,0,1000000000,0.00000000e+00
5014,5015,0,1000000000,0.00000000e+00
5016,5017,0,1000000000,0.00000000e+00
5018,5019,0,1000000000,0.00000000e+00
5020,5021,0,1000000000,0.00000000e+00
5022,5023,0,1000000000,0.00000000e+00
5024,5025,0,1000000000,0.00000000e+00
5026,5027,0,1000000000,0.00000000e+00
5028,5029,0,1000000000,0.00000000e+00
5030,5031,0,1000000000,0.00000000e+00
5032,5033,0,1000000000,0.00000000e+00
5034,5035,0,1000000000,0.00000000e+00
5036,5037,0,1000000000,0.00000000e+00
5038,5039,0,1000000000,0.00000000e+00
5040,5041,0,1000000000,0.00000000e+00
5042,5043,0,1000000000,0.00000000e+00
5044,5045,0,1000000000,0.00000000e+00
5046,5047,0,1000000000,0.00000000e+00
5048,5049,0,1000000000,0.00000000e+00
5050,5051,0,1000000000,0.00000000e+00
5052,5053,0,1000000000,0.00000000e+00
5054,5055,0,1000000000,0.00000000e+00
5056,5057,0,1000000000,0.00000000e+00
5058,5059,0,1000000000,0.00000000e+00
5060,5061,0,1000000000,0.00000000e+00
5062,5063,0,1000000000,0.00000000e+00
5064,5065,0,1000000000,0.00000000e+00
5066,5067,0,1000000000,0.00000000e+00
5068,5069,0,1000000000,0.00000000e+00
5070,5071,0,1000000000,0.00000000e+00
5072,5073,0,1000000000,0.00000000e+00
5074,5075,0,1000000000,0.00000000e+00
5076,5077,0,1000000000,0.00000000e+00
5078,5079,0,1000000000,0.00000000e+00
5080,5081,0,1000000000,0.00000000e+00
5082,5083,0,1000000000,0.00000000e+00
5084,5085,0,1000000000,0.00000000e+00
5086,5087,0,1000000000,0.00000000e+00
5088,5089,0,1000000000,0.00000000e+00
5090,5091,0,1000000000,0.00000000e+00
5092,5093,0,1000000000,0.00000000e+00
5094,5095,0,1000000000,0.00000000e+00
5096,5097,0,1000000000,0.00000000e+00
5098,5099,0,1000000000,0.00000000e+00
5100,5101,0,1000000000,0.00000000e+00
5102,5103,0,1000000000,0.00000000e+00
5104,5105,0,1000000000,0.00000000e+00
5106,5107,0,1000000000,0.00000000e+00
5108,5109,0,1000000000,0.00000000e+00
5110,5111,0,1000000000,0.00000000e+00
5112,5113,0,1000000000,0.00000000e+00
5114,5115,0,1000000000,0.00000000e+00
5116,5117,0,1000000000,0.00000000e+00
5118,5119,0,1000000000,0.00000000e+00
5120,5121,0,1000000000,0.00000000e+00
5122,5123,0,1000000000,0.00000000e+00
5124,5125,0,1000000000,0.00000000e+00
5126,5127,0,1000000000,0.00000000e+00
5128,5129,0,1000000000,0.00000000e+00
5130,5131,0,1000000000,0.00000000e+00
5132,5133,0,1000000000,0.00000000e+00
5134,5135,0,1000000000,0.00000000e+00
5136,5137,0,1000000000,0.00000000e+00
5138,5139,0,1000000000,0.00000000e+00
5140,5141,0,1000000000,0.00000000e+00
5142,5143,0,1000000000,0.00000000e+00
5144,5145,0,1000000000,0.00000000e+00
5146,5147,0,1000000000,0.00000000e+00
5148,5149,0,1000000000,0.00000000e+00
5150,5151,0,1000000000,0.00000000e+00
5152,5153,0,1000000000,0.00000000e+00
5154,5155,0,1000000000,0.00000000e+00
5156,5157,0,1000000000,0.00000000e+00
5158,5159,0,1000000000,0.00000000e+00
5160,5161,0,1000000000,0.00000000e+00
5162,5163,0,1000000000,0.00000000e+00
5164,5165,0,1000000000,0.00000000e+00
5166,5167,0,1000000000,0.00000000e+00
5168,5169,0,1000000000,0.00000000e+00
5170,5171,0,1000000000,0.00000000e+00
5172,5173,0,1000000000,0.00000000e+00
5174,5175,0,1000000000,0.00000000e+00
5176,5177,0,1000000000,0.00000000e+00
5178,5179,0,1000000000,0.00000000e+00
5180,5181,0,1000000000,0.00000000e+00
5182,5183,0,1000000000,0.00000000e+00
5184,5185,0,1000000000,0.00000000e+00
5186,5187,0,1000000000,0.00000000e+00
5188,5189,0,1000000000,0.00000000e+00
5190,5191,0,1000000000,0.00000000e+00
5192,5193,0,1000000000,0.00000000e+00
5194,5195,0,1000000000,0.00000000e+00
5196,5197,0,1000000000,0.00000000e+00
5198,5199,0,1000000000,0.00000000e+00
5200,5201,0,1000000000,0.00000000e+00
5202,5203,0,1000000000,0.00000000e+00
5204,5205,0,1000000000,0.00000000e+00
5206,5207,0,1000000000,0.00000000e+00
5208,5209,0,1000000000,0.00000000e+00
5210,5211,0,1000000000,0.00000000e+00
5212,5213,0,1000000000,0.00000000e+00
5214,5215,0,1000000000,0.00000000e+00
5216,5217,0,1000000000,0.00000000e+00
5218,5219,0,1000000000,0.00000000e+00
5220,5221,0,1000000000,0.00000000e+00
5222,5223,0,1000000000,0.00000000e+00
5224,5225,0,1000000000,0.00000000e+00
5226,5227,0,1000000000,0.00000000e+00
5228,5229,0,1000000000,0.00000000e+00
5230,5231,0,1000000000,0.00000000e+00
5232,5233,0,1000000000,0.00000000e+00
5234,5235,0,1000000000,0.00000000e+00
5236,5237,0,1000000000,0.00000000e+00
5238,5239,0,1000000000,0.00000000e+00
5240,5241,0,1000000000,0.00000000e+00
5242,5243,0,1000000000,0.00000000e+00
5244,5245,0,1000000000,0.00000000e+00
5246,5247,0,1000000000,0.00000000e+00
5248,5249,0,1000000000,0.00000000e+00
5250,5251,0,1000000000,0.00000000e+00
5252,5253,0,1000000000,0.00000000e+00
5254,5255,0,1000000000,0.00000000e+00
5256,5257,0,1000000000,0.00000000e+00
5258,5259,0,1000000000,0.00000000e+00
5260,5261,0,1000000000,0.00000000e+00
5262,5263,0,1000000000,0.00000000e+00
5264,5265,0,1000000000,0.00000000e+00
5266,5267,0,1000000000,0.00000000e+00
5268,5269,0,1000000000,0.00000000e+00
5270,5271,0,1000000000,0.00000000e+00
5272,5273,0,1000000000,0.00000000e+00
5274,5275,0,1000000000,0.00000000e+00
5276,5277,0,1000000000,0.00000000e+00
5278,5279,0,1000000000,0.00000000e+00
5280,5281,0,1000000000,0.00000000e+00
5282,5283,0,1000000000,0.00000000e+00
5284,5285,0,1000000000,0.00000000e+00
5286,5287,0,1000000000,0.00000000e+00
5288,5289,0,1000000000,0.00000000e+00
5290,5291,0,1000000000,0.00000000e+00
5292,5293,0,1000000000,0.00000000e+00
5294,5295,0,1000000000,0.00000000e+00
5296,5297,0,1000000000,0.00000000e+00
5298,5299,0,1000000000,0.00000000e+00
5300,5301,0,1000000000,0.00000000e+00
5302,5303,0,1000000000,0.00000000e+00
5304,5305,0,1000000000,0.00000000e+00
5306,5307,0,1000000000,0.00000000e+00
5308,5309,0,1000000000,0.00000000e+00
5310,5311,0,1000000000,0.00000000e+00
5312,5313,0,1000000000,0.00000000e+00
5314,5315,0,1000000000,0.00000000e+00
5316,5317,0,1000000000,0.00000000e+00
5318,5319,0,1000000000,0.00000000e+00
5320,5321,0,1000000000,0.00000000e+00
5322,5323,0,1000000000,0.00000000e+00
5324,5325,0,1000000000,0.00000000e+00
5326,5327,0,1000000000,0.00000000e+00
5328,5329,0,1000000000,0.00000000e+00
5330,5331,0,1000000000,0.00000000e+00
5332,5333,0,1000000000,0.00000000e+00
5334,5335,0,1000000000,0.00000000e+00
5336,5337,0,1000000000,0.00000000e+00
5338,5339,0,1000000000,0.00000000e+00
5340,5341,0,1000000000,0.00000000e+00
5342,5343,0,1000000000,0.00000000e+00
5344,5345,0,1000000000,0.00000000e+00
5346,5347,0,1000000000,0.00000000e+00
5348,5349,0,1000000000,0.00000000e+00
5350,5351,0,1000000000,0.00000000e+00
5352,5353,0,1000000000,0.00000000e+00
5354,5355,0,1000000000,0.00000000e+00
5356,5357,0,1000000000,0.00000000e+00
5358,5359,0,1000000000,0.00000000e+00
5360,5361,0,1000000000,0.00000000e+00
5362,5363,0,1000000000,0.00000000e+00
5364,5365,0,1000000000,0.00000000e+00
5366,5367,0,1000000000,0.00000000e+00
5368,5369,0,1000000000,0.00000000e+00
5370,5371,0,1000000000,0.00000000e+00
5372,5373,0,1000000000,0.00000000e+00
5374,5375,0,1000000000,0.00000000e+00
5376,5377,0,1000000000,0.00000000e+00
5378,5379,0,1000000000,0.00000000e+00
5380,5381,0,1000000000,0.00000000e+00
5382,5383,0,1000000000,0.00000000e+00
5384,5385,0,1000000000,0.00000000e+00
5386,5387,0,1000000000,0.00000000e+00
5388,5389,0,1000000000,0.00000000e+00
5390,5391,0,1000000000,0.00000000e+00
5392,5393,0,1000000000,0.00000000e+00
5394,5395,0,1000000000,0.00000000e+00
5396,5397,0,1000000000,0.00000000e+00
5398,5399,0,1000000000,0.00000000e+00
5400,5401,0,1000000000,0.00000000e+00
5402,5403,0,1000000000,0.00000000e+00
5404,5405,0,1000000000,0.00000000e+00
5406,5407,0,1000000000,0.00000000e+00
5408,5409,0,1000000000,0.00000000e+00
5410,5411,0,1000000000,0.00000000e+00
5412,5413,0,1000000000,0.00000000e+00
5414,5415,0,1000000000,0.00000000e+00
5416,5417,0,1000000000,0.00000000e+00
5418,5419,0,1000000000,0.00000000e+00
5420,5421,0,1000000000,0.00000000e+00
5422,5423,0,1000000000,0.00000000e+00
5424,5425,0,1000000000,0.00000000e+00
5426,5427,0,1000000000,0.00000000e+00
5428,5429,0,1000000000,0.00000000e+00
5430,5431,0,1000000000,0.00000000e+00
5432,5433,0,1000000000,0.00000000e+00
5434,5435,0,1000000000,0.00000000e+00
5436,5437,0,1000000000,0.00000000e+00
5438,5439,0,1000000000,0.00000000e+00
5440,5441,0,1000000000,0.00000000e+00
5442,5443,0,1000000000,0.00000000e+00
5444,5445,0,1000000000,0.00000000e+00
5446,5447,0,1000000000,0.00000000e+00
5448,5449,0,1000000000,0.00000000e+00
5450,5451,0,1000000000,0.00000000e+00
5452,5453,0,1000000000,0.00000000e+00
5454,5455,0,1000000000,0.00000000e+00
5456,5457,0,1000000000,0.00000000e+00
5458,5459,0,1000000000,0.00000000e+00
5460,5461,0,1000000000,0.00000000e+00
5462,5463,0,1000000000,0.00000000e+00
5464,5465,0,1000000000,0.00000000e+00
5466,5467,0,1000000000,0.00000000e+00
5468,5469,0,1000000000,0.00000000e+00
5470,5471,0,1000000000,0.00000000e+00
5472,5473,0,1000000000,0.00000000e+00
5474,5475,0,1000000000,0.00000000e+00
5476,5477,0,1000000000,0.00000000e+00
5478,5479,0,1000000000,0.00000000e+00
5480,5481,0,1000000000,0.00000000e+00
5482,5483,0,1000000000,0.00000000e+00
5484,5485,0,1000000000,0.00000000e+00
5486,5487,0,1000000000,0.00000000e+00
5488,5489,0,1000000000,0.00000000e+00
5490,5491,0,1000000000,0.00000000e+00
5492,5493,0,1000000000,0.00000000e+00
5494,5495,0,1000000000,0.00000000e+00
5496,5497,0,1000000000,0.00000000e+00
5498,5499,0,1000000000,0.00000000e+00
5500,5501,0,1000000000,0.00000000e+00
5502,5503,0,1000000000,0.00000000e+00
5504,5505,0,1000000000,0.00000000e+00
5506,5507,0,1000000000,0.00000000e+00
5508,5509,0,1000000000,0.00000000e+00
5510,5511,0,1000000000,0.00000000e+00
5512,5513,0,1000000000,0.00000000e+00
5514,5515,0,1000000000,0.00000000e+00
5516,5517,0,1000000000,0.00000000e+00
5518,5519,0,1000000000,0.00000000e+00
5520,5521,0,1000000000,0.00000000e+00
5522,5523,0,1000000000,0.00000000e+00
5524,5525,0,1000000000,0.00000000e+00
5526,5527,0,1000000000,0.00000000e+00
5528,5529,0,1000000000,0.00000000e+00
5530,5531,0,1000000000,0.00000000e+00
5532,5533,0,1000000000,0.00000000e+00
5534,5535,0,1000000000,0.00000000e+00
5536,5537,0,1000000000,0.00000000e+00
5538,5539,0,1000000000,0.00000000e+00
5540,5541,0,1000000000,0.00000000e+00
5542,5543,0,1000000000,0.00000000e+00
5544,5545,0,1000000000,0.00000000e+00
5546,5547,0,1000000000,0.00000000e+00
5548,5549,0,1000000000,0.00000000e+00
5550,5551,0,1000000000,0.00000000e+00
5552,5553,0,1000000000,0.00000000e+00
5554,5555,0,1000000000,0.00000000e+00
5556,5557,0,1000000000,0.00000000e+00
5558,5559,0,1000000000,0.00000000e+00
5560,5561,0,1000000000,0.00000000e+00
5562,5563,0,1000000000,0.00000000e+00
5564,5565,0,1000000000,0.00000000e+00
5566,5567,0,1000000000,0.00000000e+00
5568,5569,0,1000000000,0.00000000e+00
5570,5571,0,1000000000,0.00000000e+00
5572,5573,0,1000000000,0.00000000e+00
5574,5575,0,1000000000,0.00000000e+00
5576,5577,0,1000000000,0.00000000e+00
5578,5579,0,1000000000,0.00000000e+00
5580,5581,0,1000000000,0.00000000e+00
5582,5583,0,1000000000,0.00000000e+00
5584,5585,0,1000000000,0.00000000e+00
5586,5587,0,1000000000,0.00000000e+00
5588,5589,0,1000000000,0.00000000e+00
5590,5591,0,1000000000,0.00000000e+00
5592,5593,0,1000000000,0.00000000e+00
5594,5595,0,1000000000,0.00000000e+00
5596,5597,0,1000000000,0.00000000e+00
5598,5599,0,1000000000,0.00000000e+00
5600,5601,0,1000000000,0.00000000e+00
5602,5603,0,1000000000,0.00000000e+00
5604,5605,0,1000000000,0.00000000e+00
5606,5607,0,1000000000,0.00000000e+00
5608,5609,0,1000000000,0.00000000e+00
5610,5611,0,1000000000,0.00000000e+00
5612,5613,0,1000000000,0.00000000e+00
5614,5615,0,1000000000,0.00000000e+00
5616,5617,0,1000000000,0.00000000e+00
5618,5619,0,1000000000,0.00000000e+00
5620,5621,0,1000000000,0.00000000e+00
5622,5623,0,1000000000,0.00000000e+00
5624,5625,0,1000000000,0.00000000e+00
5626,5627,0,1000000000,0.00000000e+00
5628,5629,0,1000000000,0.00000000e+00
5630,5631,0,1000000000,0.00000000e+00
5632,5633,0,1000000000,0.00000000e+00
5634,5635,0,1000000000,0.00000000e+00
5636,5637,0,1000000000,0.00000000e+00
5638,5639,0,1000000000,0.00000000e+00
5640,5641,0,1000000000,0.00000000e+00
5642,5643,0,1000000000,0.00000000e+00
5644,5645,0,1000000000,0.00000000e+00
5646,5647,0,1000000000,0.00000000e+00
5648,5649,0,1000000000,0.00000000e+00
5650,5651,0,1000000000,0.00000000e+00
5652,5653,0,1000000000,0.00000000e+00
5654,5655,0,1000000000,0.00000000e+00
5656,5657,0,1000000000,0.00000000e+00
5658,5659,0,1000000000,0.00000000e+00
5660,5661,0,1000000000,0.00000000e+00
5662,5663,0,1000000000,0.00000000e+00
5664,5665,0,1000000000,0.00000000e+00
5666,5667,0,1000000000,0.00000000e+00
5668,5669,0,1000000000,0.00000000e+00
5670,5671,0,1000000000,0.00000000e+00
5672,5673,0,1000000000,0.00000000e+00
5674,5675,0,1000000000,0.00000000e+00
5676,5677,0,1000000000,0.00000000e+00
5678,5679,0,1000000000,0.00000000e+00
5680,5681,0,1000000000,0.00000000e+00
5682,5683,0,1000000000,0.00000000e+00
5684,5685,0,1000000000,0.00000000e+00
5686,5687,0,1000000000,0.00000000e+00
5688,5689,0,1000000000,0.00000000e+00
5690,5691,0,1000000000,0.00000000e+00
5692,5693,0,1000000000,0.00000000e+00
5694,5695,0,1000000000,0.00000000e+00
5696,5697,0,1000000000,0.00000000e+00
5698,5699,0,1000000000,0.00000000e+00
5700,5701,0,1000000000,0.00000000e+00
5702,5703,0,1000000000,0.00000000e+00
5704,5705,0,1000000000,0.00000000e+00
5706,5707,0,1000000000,0.00000000e+00
5708,5709,0,1000000000,0.00000000e+00
5710,5711,0,1000000000,0.00000000e+00
5712,5713,0,1000000000,0.00000000e+00
5714,5715,0,1000000000,0.00000000e+00
5716,5717,0,1000000000,0.00000000e+00
5718,5719,0,1000000000,0.00000000e+00
5720,5721,0,1000000000,0.00000000e+00
5722,5723,0,1000000000,0.00000000e+00
5724,5725,0,1000000000,0.00000000e+00
5726,5727,0,1000000000,0.00000000e+00
5728,5729,0,1000000000,0.00000000e+00
5730,5731,0,1000000000,0.00000000e+00
5732,5733,0,1000000000,0.00000000e+00
5734,5735,0,1000000000,0.00000000e+00
5736,5737,0,1000000000,0.00000000e+00
5738,5739,0,1000000000,0.00000000e+00
5740,5741,0,1000000000,0.00000000e+00
5742,5743,0,1000000000,0.00000000e+00
5744,5745,0,1000000000,0.00000000e+00
5746,5747,0,1000000000,0.00000000e+00
5748,5749,0,1000000000,0.00000000e+00
5750,5751,0,1000000000,0.00000000e+00
5752,5753,0,1000000000,0.00000000e+00
5754,5755,0,1000000000,0.00000000e+00
5756,5757,0,1000000000,0.00000000e+00
5758,5759,0,1000000000,0.00000000e+00
5760,5761,0,1000000000,0.00000000e+00
5762,5763,0,1000000000,0.00000000e+00
5764,5765,0,1000000000,0.00000000e+00
5766,5767,0,1000000000,0.00000000e+00
5768,5769,0,1000000000,0.00000000e+00
5770,5771,0,1000000000,0.00000000e+00
5772,5773,0,1000000000,0.00000000e+00
5774,5775,0,1000000000,0.00000000e+00
5776,5777,0,1000000000,0.00000000e+00
5778,5779,0,1000000000,0.00000000e+00
5780,5781,0,1000000000,0.00000000e+00
5782,5783,0,1000000000,0.00000000e+00
5784,5785,0,1000000000,0.00000000e+00
5786,5787,0,1000000000,0.00000000e+00
5788,5789,0,1000000000,0.00000000e+00
5790,5791,0,1000000000,0.00000000e+00
5792,5793,0,1000000000,0.00000000e+00
5794,5795,0,1000000000,0.00000000e+00
5796,5797,0,1000000000,0.00000000e+00
5798,5799,0,1000000000,0.00000000e+00
5800,5801,0,1000000000,0.00000000e+00
5802,5803,0,1000000000,0.00000000e+00
5804,5805,0,1000000000,0.00000000e+00
5806,5807,0,1000000000,0.00000000e+00
5808,5809,0,1000000000,0.00000000e+00
5810,5811,0,1000000000,0.00000000e+00
5812,5813,0,1000000000,0.00000000e+00
5814,5815,0,1000000000,0.00000000e+00
5816,5817,0,1000000000,0.00000000e+00
5818,5819,0,1000000000,0.00000000e+00
5820,5821,0,1000000000,0.00000000e+00
5822,5823,0,1000000000,0.00000000e+00
5824,5825,0,1000000000,0.00000000e+00
5826,5827,0,1000000000,0.00000000e+00
5828,5829,0,1000000000,0.00000000e+00
5830,5831,0,1000000000,0.00000000e+00
5832,5833,0,1000000000,0.00000000e+00
5834,5835,0,1000000000,0.00000000e+00
5836,5837,0,1000000000,0.00000000e+00
5838,5839,0,1000000000,0.00000000e+00
5840,5841,0,1000000000,0.00000000e+00
5842,5843,0,1000000000,0.00000000e+00
5844,5845,0,1000000000,0.00000000e+00
5846,5847,0,1000000000,0.00000000e+00
5848,5849,0,1000000000,0.00000000e+00
5850,5851,0,1000000000,0.00000000e+00
5852,5853,0,1000000000,0.00000000e+00
5854,5855,0,1000000000,0.00000000e+00
5856,5857,0,1000000000,0.00000000e+00
5858,5859,0,1000000000,0.00000000e+00
5860,5861,0,1000000000,0.00000000e+00
5862,5863,0,1000000000,0.00000000e+00
5864,5865,0,1000000000,0.00000000e+00
5866,5867,0,1000000000,0.00000000e+00
5868,5869,0,1000000000,0.00000000e+00
5870,5871,0,1000000000,0.00000000e+00
5872,5873,0,1000000000,0.00000000e+00
5874,5875,0,1000000000,0.00000000e+00
5876,5877,0,1000000000,0.00000000e+00
5878,5879,0,1000000000,0.00000000e+00
5880,5881,0,1000000000,0.00000000e+00
5882,5883,0,1000000000,0.00000000e+00
5884,5885,0,1000000000,0.00000000e+00
5886,5887,0,1000000000,0.00000000e+00
5888,5889,0,1000000000,0.00000000e+00
5890,5891,0,1000000000,0.00000000e+00
5892,5893,0,1000000000,0.00000000e+00
5894,5895,0,1000000000,0.00000000e+00
5896,5897,0,1000000000,0.00000000e+00
5898,5899,0,1000000000,0.00000000e+00
5900,5901,0,1000000000,0.00000000e+00
5902,5903,0,1000000000,0.00000000e+00
5904,5905,0,1000000000,0.00000000e+00
5906,5907,0,1000000000,0.00000000e+00
5908,5909,0,1000000000,0.00000000e+00
5910,5911,0,1000000000,0.00000000e+00
5912,5913,0,1000000000,0.00000000e+00
5914,5915,0,1000000000,0.00000000e+00
5916,5917,0,1000000000,0.00000000e+00
5918,5919,0,1000000000,0.00000000e+00
5920,5921,0,1000000000,0.00000000e+00
5922,5923,0,1000000000,0.00000000e+00
5924,5925,0,1000000000,0.00000000e+00
5926,5927,0,1000000000,0.00000000e+00
5928,5929,0,1000000000,0.00000000e+00
5930,5931,0,1000000000,0.00000000e+00
5932,5933,0,1000000000,0.00000000e+00
5934,5935,0,1000000000,0.00000000e+00
5936,5937,0,1000000000,0.00000000e+00
5938,5939,0,1000000000,0.00000000e+00
5940,5941,0,1000000000,0.00000000e+00
5942,5943,0,1000000000,0.00000000e+00
5944,5945,0,1000000000,0.00000000e+00
5946,5947,0,1000000000,0.00000000e+00
5948,5949,0,1000000000,0.00000000e+00
5950,5951,0,1000000000,0.00000000e+00
5952,5953,0,1000000000,0.00000000e+00
5954,5955,0,1000000000,0.00000000e+00
5956,5957,0,1000000000,0.00000000e+00
5958,5959,0,1000000000,0.00000000e+00
5960,5961,0,1000000000,0.00000000e+00
5962,5963,0,1000000000,0.00000000e+00
5964,5965,0,1000000000,0.00000000e+00
5966,5967,0,1000000000,0.00000000e+00
5968,5969,0,1000000000,0.00000000e+00
5970,5971,0,1000000000,0.00000000e+00
5972,5973,0,1000000000,0.00000000e+00
5974,5975,0,1000000000,0.00000000e+00
5976,5977,0,1000000000,0.00000000e+00
5978,5979,0,1000000000,0.00000000e+00
5980,5981,0,1000000000,0.00000000e+00
5982,5983,0,1000000000,0.00000000e+00
5984,5985,0,1000000000,0.00000000e+00
5986,5987,0,1000000000,0.00000000e+00
5988,5989,0,1000000000,0.00000000e+00
5990,5991,0,1000000000,0.00000000e+00
5992,5993,0,1000000000,0.00000000e+00
5994,5995,0,1000000000,0.00000000e+00
5996,5997,0,1000000000,0.00000000e+00
5998,5999,0,1000000000,0.00000000e+00
6000,6001,0,1000000000,0.00000000e+00
6002,6003,0,1000000000,0.00000000e+00
6004,6005,0,1000000000,0.00000000e+00
6006,6007,0,1000000000,0.00000000e+00
6008,6009,0,1000000000,0.00000000e+00
6010,6011,0,1000000000,0.00000000e+00
6012,6013,0,1000000000,0.00000000e+00
6014,6015,0,1000000000,0.00000000e+00
6016,6017,0,1000000000,0.00000000e+00
6018,6019,0,1000000000,0.00000000e+00
6020,6021,0,1000000000,0.00000000e+00
6022,6023,0,1000000000,0.00000000e+00
6024,6025,0,1000000000,0.00000000e+00
6026,6027,0,1000000000,0.00000000e+00
6028,6029,0,1000000000,0.00000000e+00
6030,6031,0,1000000000,0.00000000e+00
6032,6033,0,1000000000,0.00000000e+00
6034,6035,0,1000000000,0.00000000e+00
6036,6037,0,1000000000,0.00000000e+00
6038,6039,0,1000000000,0.00000000e+00
6040,6041,0,1000000000,0.00000000e+00
6042,6043,0,1000000000,0.00000000e+00
6044,6045,0,1000000000,0.00000000e+00
6046,6047,0,1000000000,0.00000000e+00
6048,6049,0,1000000000,0.00000000e+00
6050,6051,0,1000000000,0.00000000e+00
6052,6053,0,1000000000,0.00000000e+00
6054,6055,0,1000000000,0.00000000e+00
6056,6057,0,1000000000,0.00000000e+00
6058,6059,0,1000000000,0.00000000e+00
6060,6061,0,1000000000,0.00000000e+00
6062,6063,0,1000000000,0.00000000e+00
6064,6065,0,1000000000,0.00000000e+00
6066,6067,0,1000000000,0.00000000e+00
6068,6069,0,1000000000,0.00000000e+00
6070,6071,0,1000000000,0.00000000e+00
6072,6073,0,1000000000,0.00000000e+00
6074,6075,0,1000000000,0.00000000e+00
6076,6077,0,1000000000,0.00000000e+00
6078,6079,0,1000000000,0.00000000e+00
6080,6081,0,1000000000,0.00000000e+00
6082,6083,0,1000000000,0.00000000e+00
6084,6085,0,1000000000,0.00000000e+00
6086,6087,0,1000000000,0.00000000e+00
6088,6089,0,1000000000,0.00000000e+00
6090,6091,0,1000000000,0.00000000e+00
6092,6093,0,1000000000,0.00000000e+00
6094,6095,0,1000000000,0.00000000e+00
6096,6097,0,1000000000,0.00000000e+00
6098,6099,0,1000000000,0.00000000e+00
6100,6101,0,1000000000,0.00000000e+00
6102,6103,0,1000000000,0.00000000e+00
6104,6105,0,1000000000,0.00000000e+00
6106,6107,0,1000000000,0.00000000e+00
6108,6109,0,1000000000,0.00000000e+00
6110,6111,0,1000000000,0.00000000e+00
6112,6113,0,1000000000,0.00000000e+00
6114,6115,0,1000000000,0.00000000e+00
6116,6117,0,1000000000,0.00000000e+00
6118,6119,0,1000000000,0.00000000e+00
6120,6121,0,1000000000,0.00000000e+00
6122,6123,0,1000000000,0.00000000e+00
6124,6125,0,1000000000,0.00000000e+00
6126,6127,0,1000000000,0.00000000e+00
6128,6129,0,1000000000,0.00000000e+00
6130,6131,0,1000000000,0.00000000e+00
6132,6133,0,1000000000,0.00000000e+00
6134,6135,0,1000000000,0.00000000e+00
6136,6137,0,1000000000,0.00000000e+00
6138,6139,0,1000000000,0.00000000e+00
6140,6141,0,1000000000,0.00000000e+00
6142,6143,0,1000000000,0.00000000e+00
6144,6145,0,1000000000,0.00000000e+00
6146,6147,0,1000000000,0.00000000e+00
6148,6149,0,1000000000,0.00000000e+00
6150,6151,0,1000000000,0.00000000e+00
6152,6153,0,1000000000,0.00000000e+00
6154,6155,0,1000000000,0.00000000e+00
6156,6157,0,1000000000,0.00000000e+00
6158,6159,0,1000000000,0.00000000e+00
6160,6161,0,1000000000,0.00000000e+00
6162,6163,0,1000000000,0.00000000e+00
6164,6165,0,1000000000,0.00000000e+00
6166,6167,0,1000000000,0.00000000e+00
6168,6169,0,1000000000,0.00000000e+00
6170,6171,0,1000000000,0.00000000e+00
6172,6173,0,1000000000,0.00000000e+00
6174,6175,0,1000000000,0.00000000e+00
6176,6177,0,1000000000,0.00000000e+00
6178,6179,0,1000000000,0.00000000e+00
6180,6181,0,1000000000,0.00000000e+00
6182,6183,0,1000000000,0.00000000e+00
6184,6185,0,1000000000,0.00000000e+00
6186,6187,0,1000000000,0.00000000e+00
6188,6189,0,1000000000,0.00000000e+00
6190,6191,0,1000000000,0.00000000e+00
6192,6193,0,1000000000,0.00000000e+00
6194,6195,0,1000000000,0.00000000e+00
6196,6197,0,1000000000,0.00000000e+00
6198,6199,0,1000000000,0.00000000e+00
6200,6201,0,1000000000,0.00000000e+00
6202,6203,0,1000000000,0.00000000e+00
6204,6205,0,1000000000,0.00000000e+00
6206,6207,0,1000000000,0.00000000e+00
6208,6209,0,1000000000,0.00000000e+00
6210,6211,0,1000000000,0.00000000e+00
6212,6213,0,1000000000,0.00000000e+00
6214,6215,0,1000000000,0.00000000e+00
6216,6217,0,1000000000,0.00000000e+00
6218,6219,0,1000000000,0.00000000e+00
6220,6221,0,1000000000,0.00000000e+00
6222,6223,0,1000000000,0.00000000e+00
6224,6225,0,1000000000,0.00000000e+00
6226,6227,0,1000000000,0.00000000e+00
6228,6229,0,1000000000,0.00000000e+00
6230,6231,0,1000000000,0.00000000e+00
6232,6233,0,1000000000,0.00000000e+00
6234,6235,0,1000000000,0.00000000e+00
6236,6237,0,1000000000,0.00000000e+00
6238,6239,0,1000000000,0.00000000e+00
6240,6241,0,1000000000,0.00000000e+00
6242,6243,0,1000000000,0.00000000e+00
6244,6245,0,1000000000,0.00000000e+00
6246,6247,0,1000000000,0.00000000e+00
6248,6249,0,1000000000,0.00000000e+00
6250,6251,0,1000000000,0.00000000e+00
6252,6253,0,1000000000,0.00000000e+00
6254,6255,0,1000000000,0.00000000e+00
6256,6257,0,1000000000,0.00000000e+00
6258,6259,0,1000000000,0.00000000e+00
6260,6261,0,1000000000,0.00000000e+00
6262,6263,0,1000000000,0.00000000e+00
6264,6265,0,1000000000,0.00000000e+00
6266,6267,0,1000000000,0.00000000e+00
6268,6269,0,1000000000,0.00000000e+00
6270,6271,0,1000000000,0.00000000e+00
6272,6273,0,1000000000,0.00000000e+00
6274,6275,0,1000000000,0.00000000e+00
6276,6277,0,1000000000,0.00000000e+00
6278,6279,0,1000000000,0.00000000e+00
6280,6281,0,1000000000,0.00000000e+00
6282,6283,0,1000000000,0.00000000e+00
6284,6285,0,1000000000,0.00000000e+00
6286,6287,0,1000000000,0.00000000e+00
6288,6289,0,1000000000,0.00000000e+00
6290,6291,0,1000000000,0.00000000e+00
6292,6293,0,1000000000,0.00000000e+00
6294,6295,0,1000000000,0.00000000e+00
6296,6297,0,1000000000,0.00000000e+00
6298,6299,0,1000000000,0.00000000e+00
6300,6301,0,1000000000,0.00000000e+00
6302,6303,0,1000000000,0.00000000e+00
6304,6305,0,1000000000,0.00000000e+00
6306,6307,0,1000000000,0.00000000e+00
6308,6309,0,1000000000,0.00000000e+00
6310,6311,0,1000000000,0.00000000e+00
6312,6313,0,1000000000,0.00000000e+00
6314,6315,0,1000000000,0.00000000e+00
6316,6317,0,1000000000,0.00000000e+00
6318,6319,0,1000000000,0.00000000e+00
6320,6321,0,1000000000,0.00000000e+00
6322,6323,0,1000000000,0.00000000e+00
6324,6325,0,1000000000,0.00000000e+00
6326,6327,0,1000000000,0.00000000e+00
6328,6329,0,1000000000,0.00000000e+00
6330,6331,0,1000000000,0.00000000e+00
6332,6333,0,1000000000,0.00000000e+00
6334,6335,0,1000000000,0.00000000e+00
6336,6337,0,1000000000,0.00000000e+00
6338,6339,0,1000000000,0.00000000e+00
6340,6341,0,1000000000,0.00000000e+00
6342,6343,0,1000000000,0.00000000e+00
6344,6345,0,1000000000,0.00000000e+00
6346,6347,0,1000000000,0.00000000e+00
6348,6349,0,1000000000,0.00000000e+00
6350,6351,0,1000000000,0.00000000e+00
6352,6353,0,1000000000,0.00000000e+00
6354,6355,0,1000000000,0.00000000e+00
6356,6357,0,1000000000,0.00000000e+00
6358,6359,0,1000000000,0.00000000e+00
6360,6361,0,1000000000,0.00000000e+00
6362,6363,0,1000000000,0.00000000e+00
6364,6365,0,1000000000,0.00000000e+00
6366,6367,0,1000000000,0.00000000e+00
6368,6369,0,1000000000,0.00000000e+00
6370,6371,0,1000000000,0.00000000e+00
6372,6373,0,1000000000,0.00000000e+00
6374,6375,0,1000000000,0.00000000e+00
6376,6377,0,1000000000,0.00000000e+00
6378,6379,0,1000000000,0.00000000e+00
6380,6381,0,1000000000,0.00000000e+00
6382,6383,0,1000000000,0.00000000e+00
6384,6385,0,1000000000,0.00000000e+00
6386,6387,0,1000000000,0.00000000e+00
6388,6389,0,1000000000,0.00000000e+00
6390,6391,0,1000000000,0.00000000e+00
6392,6393,0,1000000000,0.00000000e+00
6394,6395,0,1000000000,0.00000000e+00
6396,6397,0,1000000000,0.00000000e+00
6398,6399,0,1000000000,0.00000000e+00
6400,6401,0,1000000000,0.00000000e+00
6402,6403,0,1000000000,0.00000000e+00
6404,6405,0,1000000000,0.00000000e+00
6406,6407,0,1000000000,0.00000000e+00
6408,6409,0,1000000000,0.00000000e+00
6410,6411,0,1000000000,0.00000000e+00
6412,6413,0,1000000000,0.00000000e+00
6414,6415,0,1000000000,0.00000000e+00
6416,6417,0,1000000000,0.00000000e+00
6418,6419,0,1000000000,0.00000000e+00
6420,6421,0,1000000000,0.00000000e+00
6422,6423,0,1000000000,0.00000000e+00
6424,6425,0,1000000000,0.00000000e+00
6426,6427,0,1000000000,0.00000000e+00
6428,6429,0,1000000000,0.00000000e+00
6430,6431,0,1000000000,0.00000000e+00
6432,6433,0,1000000000,0.00000000e+00
6434,6435,0,1000000000,0.00000000e+00
6436,6437,0,1000000000,0.00000000e+00
6438,6439,0,1000000000,0.00000000e+00
6440,6441,0,1000000000,0.00000000e+00
6442,6443,0,1000000000,0.00000000e+00
6444,6445,0,1000000000,0.00000000e+00
6446,6447,0,1000000000,0.00000000e+00
6448,6449,0,1000000000,0.00000000e+00
6450,6451,0,1000000000,0.00000000e+00
6452,6453,0,1000000000,0.00000000e+00
6454,6455,0,1000000000,0.00000000e+00
6456,6457,0,1000000000,0.00000000e+00
6458,6459,0,1000000000,0.00000000e+00
6460,6461,0,1000000000,0.00000000e+00
6462,6463,0,1000000000,0.00000000e+00
6464,6465,0,1000000000,0.00000000e+00
6466,6467,0,1000000000,0.00000000e+00
6468,6469,0,1000000000,0.00000000e+00
6470,6471,0,1000000000,0.00000000e+00
6472,6473,0,1000000000,0.00000000e+00
6474,6475,0,1000000000,0.00000000e+00
6476,6477,0,1000000000,0.00000000e+00
6478,6479,0,1000000000,0.00000000e+00
6480,6481,0,1000000000,0.00000000e+00
6482,6483,0,1000000000,0.00000000e+00
6484,6485,0,1000000000,0.00000000e+00
6486,6487,0,1000000000,0.00000000e+00
6488,6489,0,1000000000,0.00000000e+00
6490,6491,0,1000000000,0.00000000e+00
6492,6493,0,1000000000,0.00000000e+00
6494,6495,0,1000000000,0.00000000e+00
6496,6497,0,1000000000,0.00000000e+00
6498,6499,0,1000000000,0.00000000e+00
6500,6501,0,1000000000,0.00000000e+00
6502,6503,0,1000000000,0.00000000e+00
6504,6505,0,1000000000,0.00000000e+00
6506,6507,0,1000000000,0.00000000e+00
6508,6509,0,1000000000,0.00000000e+00
6510,6511,0,1000000000,0.00000000e+00
6512,6513,0,1000000000,0.00000000e+00
6514,6515,0,1000000000,0.00000000e+00
6516,6517,0,1000000000,0.00000000e+00
6518,6519,0,1000000000,0.00000000e+00
6520,6521,0,1000000000,0.00000000e+00
6522,6523,0,1000000000,0.00000000e+00
6524,6525,0,1000000000,0.00000000e+00
6526,6527,0,1000000000,0.00000000e+00
6528,6529,0,1000000000,0.00000000e+00
6530,6531,0,1000000000,0.00000000e+00
6532,6533,0,1000000000,0.00000000e+00
6534,6535,0,1000000000,0.00000000e+00
6536,6537,0,1000000000,0.00000000e+00
6538,6539,0,1000000000,0.00000000e+00
6540,6541,0,1000000000,0.00000000e+00
6542,6543,0,1000000000,0.00000000e+00
6544,6545,0,1000000000,0.00000000e+00
6546,6547,0,1000000000,0.00000000e+00
6548,6549,0,1000000000,0.00000000e+00
6550,6551,0,1000000000,0.00000000e+00
6552,6553,0,1000000000,0.00000000e+00
6554,6555,0,1000000000,0.00000000e+00
6556,6557,0,1000000000,0.00000000e+00
6558,6559,0,1000000000,0.00000000e+00
6560,6561,0,1000000000,0.00000000e+00
6562,6563,0,1000000000,0.00000000e+00
6564,6565,0,1000000000,0.00000000e+00
6566,6567,0,1000000000,0.00000000e+00
6568,6569,0,1000000000,0.00000000e+00
6570,6571,0,1000000000,0.00000000e+00
6572,6573,0,1000000000,0.00000000e+00
6574,6575,0,1000000000,0.00000000e+00
6576,6577,0,1000000000,0.00000000e+00
6578,6579,0,1000000000,0.00000000e+00
6580,6581,0,1000000000,0.00000000e+00
6582,6583,0,1000000000,0.00000000e+00
6584,6585,0,1000000000,0.00000000e+00
6586,6587,0,1000000000,0.00000000e+00
6588,6589,0,1000000000,0.00000000e+00
6590,6591,0,1000000000,0.00000000e+00
6592,6593,0,1000000000,0.00000000e+00
6594,6595,0,1000000000,0.00000000e+00
6596,6597,0,1000000000,0.00000000e+00
6598,6599,0,1000000000,0.00000000e+00
6600,6601,0,1000000000,0.00000000e+00
6602,6603,0,1000000000,0.00000000e+00
6604,6605,0,1000000000,0.00000000e+00
6606,6607,0,1000000000,0.00000000e+00
6608,6609,0,1000000000,0.00000000e+00
6610,6611,0,1000000000,0.00000000e+00
6612,6613,0,1000000000,0.00000000e+00
6614,6615,0,1000000000,0.00000000e+00
6616,6617,0,1000000000,0.00000000e+00
6618,6619,0,1000000000,0.00000000e+00
6620,6621,0,1000000000,0.00000000e+00
6622,6623,0,1000000000,0.00000000e+00
6624,6625,0,1000000000,0.00000000e+00
6626,6627,0,1000000000,0.00000000e+00
6628,6629,0,1000000000,0.00000000e+00
6630,6631,0,1000000000,0.00000000e+00
6632,6633,0,1000000000,0.00000000e+00
6634,6635,0,1000000000,0.00000000e+00
6636,6637,0,1000000000,0.00000000e+00
6638,6639,0,1000000000,0.00000000e+00
6640,6641,0,1000000000,0.00000000e+00
6642,6643,0,1000000000,0.00000000e+00
6644,6645,0,1000000000,0.00000000e+00
6646,6647,0,1000000000,0.00000000e+00
6648,6649,0,1000000000,0.00000000e+00
6650,6651,0,1000000000,0.00000000e+00
6652,6653,0,1000000000,0.00000000e+00
6654,6655,0,1000000000,0.00000000e+00
6656,6657,0,1000000000,0.00000000e+00
6658,6659,0,1000000000,0.00000000e+00
6660,6661,0,1000000000,0.00000000e+00
6662,6663,0,1000000000,0.00000000e+00
6664,6665,0,1000000000,0.00000000e+00
6666,6667,0,1000000000,0.00000000e+00
6668,6669,0,1000000000,0.00000000e+00
6670,6671,0,1000000000,0.00000000e+00
6672,6673,0,1000000000,0.00000000e+00
6674,6675,0,1000000000,0.00000000e+00
6676,6677,0,1000000000,0.00000000e+00
6678,6679,0,1000000000,0.00000000e+00
6680,6681,0,1000000000,0.00000000e+00
6682,6683,0,1000000000,0.00000000e+00
6684,6685,0,1000000000,0.00000000e+00
6686,6687,0,1000000000,0.00000000e+00
6688,6689,0,1000000000,0.00000000e+00
6690,6691,0,1000000000,0.00000000e+00
6692,6693,0,1000000000,0.00000000e+00
6694,6695,0,1000000000,0.00000000e+00
6696,6697,0,1000000000,0.00000000e+00
6698,6699,0,1000000000,0.00000000e+00
6700,6701,0,1000000000,0.00000000e+00
6702,6703,0,1000000000,0.00000000e+00
6704,6705,0,1000000000,0.00000000e+00
6706,6707,0,1000000000,0.00000000e+00
6708,6709,0,1000000000,0.00000000e+00
6710,6711,0,1000000000,0.00000000e+00
6712,6713,0,1000000000,0.00000000e+00
6714,6715,0,1000000000,0.00000000e+00
6716,6717,0,1000000000,0.00000000e+00
6718,6719,0,1000000000,0.00000000e+00
6720,6721,0,1000000000,0.00000000e+00
6722,6723,0,1000000000,0.00000000e+00
6724,6725,0,1000000000,0.00000000e+00
6726,6727,0,1000000000,0.00000000e+00
6728,6729,0,1000000000,0.00000000e+00
6730,6731,0,1000000000,0.00000000e+00
6732,6733,0,1000000000,0.00000000e+00
6734,6735,0,1000000000,0.00000000e+00
6736,6737,0,1000000000,0.00000000e+00
6738,6739,0,1000000000,0.00000000e+00
6740,6741,0,1000000000,0.00000000e+00
6742,6743,0,1000000000,0.00000000e+00
6744,6745,0,1000000000,0.00000000e+00
6746,6747,0,1000000000,0.00000000e+00
6748,6749,0,1000000000,0.00000000e+00
6750,6751,0,1000000000,0.00000000e+00
6752,6753,0,1000000000,0.00000000e+00
6754,6755,0,1000000000,0.00000000e+00
6756,6757,0,1000000000,0.00000000e+00
6758,6759,0,1000000000,0.00000000e+00
6760,6761,0,1000000000,0.00000000e+00
6762,6763,0,1000000000,0.00000000e+00
6764,6765,0,1000000000,0.00000000e+00
6766,6767,0,1000000000,0.00000000e+00
6768,6769,0,1000000000,0.00000000e+00
6770,6771,0,1000000000,0.00000000e+00
6772,6773,0,1000000000,0.00000000e+00
6774,6775,0,1000000000,0.00000000e+00
6776,6777,0,1000000000,0.00000000e+00
6778,6779,0,1000000000,0.00000000e+00
6780,6781,0,1000000000,0.00000000e+00
6782,6783,0,1000000000,0.00000000e+00
6784,6785,0,1000000000,0.00000000e+00
6786,6787,0,1000000000,0.00000000e+00
6788,6789,0,1000000000,0.00000000e+00
6790,6791,0,1000000000,0.00000000e+00
6792,6793,0,1000000000,0.00000000e+00
6794,6795,0,1000000000,0.00000000e+00
6796,6797,0,1000000000,0.00000000e+00
6798,6799,0,1000000000,0.00000000e+00
6800,6801,0,1000000000,0.00000000e+00
6802,6803,0,1000000000,0.00000000e+00
6804,6805,0,1000000000,0.00000000e+00
6806,6807,0,1000000000,0.00000000e+00
6808,6809,0,1000000000,0.00000000e+00
6810,6811,0,1000000000,0.00000000e+00
6812,6813,0,1000000000,0.00000000e+00
6814,6815,0,1000000000,0.00000000e+00
6816,6817,0,1000000000,0.00000000e+00
6818,6819,0,1000000000,0.00000000e+00
6820,6821,0,1000000000,0.00000000e+00
6822,6823,0,1000000000,0.00000000e+00
6824,6825,0,1000000000,0.00000000e+00
6826,6827,0,1000000000,0.00000000e+00
6828,6829,0,1000000000,0.00000000e+00
6830,6831,0,1000000000,0.00000000e+00
6832,6833,0,1000000000,0.00000000e+00
6834,6835,0,1000000000,0.00000000e+00
6836,6837,0,1000000000,0.00000000e+00
6838,6839,0,1000000000,0.00000000e+00
6840,6841,0,1000000000,0.00000000e+00
6842,6843,0,1000000000,0.00000000e+00
6844,6845,0,1000000000,0.00000000e+00
6846,6847,0,1000000000,0.00000000e+00
6848,6849,0,1000000000,0.00000000e+00
6850,6851,0,1000000000,0.00000000e+00
6852,6853,0,1000000000,0.00000000e+00
6854,6855,0,1000000000,0.00000000e+00
6856,6857,0,1000000000,0.00000000e+00
6858,6859,0,1000000000,0.00000000e+00
6860,6861,0,1000000000,0.00000000e+00
6862,6863,0,1000000000,0.00000000e+00
6864,6865,0,1000000000,0.00000000e+00
6866,6867,0,1000000000,0.00000000e+00
6868,6869,0,1000000000,0.00000000e+00
6870,6871,0,1000000000,0.00000000e+00
6872,6873,0,1000000000,0.00000000e+00
6874,6875,0,1000000000,0.00000000e+00
6876,6877,0,1000000000,0.00000000e+00
6878,6879,0,1000000000,0.00000000e+00
6880,6881,0,1000000000,0.00000000e+00
6882,6883,0,1000000000,0.00000000e+00
6884,6885,0,1000000000,0.00000000e+00
6886,6887,0,1000000000,0.00000000e+00
6888,6889,0,1000000000,0.00000000e+00
6890,6891,0,1000000000,0.00000000e+00
6892,6893,0,1000000000,0.00000000e+00
6894,6895,0,1000000000,0.00000000e+00
6896,6897,0,1000000000,0.00000000e+00
6898,6899,0,1000000000,0.00000000e+00
6900,6901,0,1000000000,0.00000000e+00
6902,6903,0,1000000000,0.00000000e+00
6904,6905,0,1000000000,0.00000000e+00
6906,6907,0,1000000000,0.00000000e+00
6908,6909,0,1000000000,0.00000000e+00
6910,6911,0,1000000000,0.00000000e+00
6912,6913,0,1000000000,0.00000000e+00
6914,6915,0,1000000000,0.00000000e+00
6916,6917,0,1000000000,0.00000000e+00
6918,6919,0,1000000000,0.00000000e+00
6920,6921,0,1000000000,0.00000000e+00
6922,6923,0,1000000000,0.00000000e+00
6924,6925,0,1000000000,0.00000000e+00
6926,6927,0,1000000000,0.00000000e+00
6928,6929,0,1000000000,0.00000000e+00
6930,6931,0,1000000000,0.00000000e+00
6932,6933,0,1000000000,0.00000000e+00
6934,6935,0,1000000000,0.00000000e+00
6936,6937,0,1000000000,0.00000000e+00
6938,6939,0,1000000000,0.00000000e+00
6940,6941,0,1000000000,0.00000000e+00
6942,6943,0,1000000000,0.00000000e+00
6944,6945,0,1000000000,0.00000000e+00
6946,6947,0,1000000000,0.00000000e+00
6948,6949,0,1000000000,0.00000000e+00
6950,6951,0,1000000000,0.00000000e+00
6952,6953,0,1000000000,0.00000000e+00
6954,6955,0,1000000000,0.00000000e+00
6956,6957,0,1000000000,0.00000000e+00
6958,6959,0,1000000000,0.00000000e+00
6960,6961,0,1000000000,0.00000000e+00
6962,6963,0,1000000000,0.00000000e+00
6964,6965,0,1000000000,0.00000000e+00
6966,6967,0,1000000000,0.00000000e+00
6968,6969,0,1000000000,0.00000000e+00
6970,6971,0,1000000000,0.00000000e+00
6972,6973,0,1000000000,0.00000000e+00
6974,6975,0,1000000000,0.00000000e+00
6976,6977,0,1000000000,0.00000000e+00
6978,6979,0,1000000000,0.00000000e+00
6980,6981,0,1000000000,0.00000000e+00
6982,6983,0,1000000000,0.00000000e+00
6984,6985,0,1000000000,0.00000000e+00
6986,6987,0,1000000000,0.00000000e+00
6988,6989,0,1000000000,0.00000000e+00
6990,6991,0,1000000000,0.00000000e+00
6992,6993,0,1000000000,0.00000000e+00
6994,6995,0,1000000000,0.00000000e+00
6996,6997,0,1000000000,0.00000000e+00
6998,6999,0,1000000000,0.00000000e+00
7000,7001,0,1000000000,0.00000000e+00
7002,7003,0,1000000000,0.00000000e+00
7004,7005,0,1000000000,0.00000000e+00
7006,7007,0,1000000000,0.00000000e+00
7008,7009,0,1000000000,0.00000000e+00
7010,7011,0,1000000000,0.00000000e+00
7012,7013,0,1000000000,0.00000000e+00
7014,7015,0,1000000000,0.00000000e+00
7016,7017,0,1000000000,0.00000000e+00
7018,7019,0,1000000000,0.00000000e+00
7020,7021,0,1000000000,0.00000000e+00
7022,7023,0,1000000000,0.00000000e+00
7024,7025,0,1000000000,0.00000000e+00
7026,7027,0,1000000000,0.00000000e+00
7028,7029,0,1000000000,0.00000000e+00
7030,7031,0,1000000000,0.00000000e+00
7032,7033,0,1000000000,0.00000000e+00
7034,7035,0,1000000000,0.00000000e+00
7036,7037,0,1000000000,0.00000000e+00
7038,7039,0,1000000000,0.00000000e+00
7040,7041,0,1000000000,0.00000000e+00
7042,7043,0,1000000000,0.00000000e+00
7044,7045,0,1000000000,0.00000000e+00
7046,7047,0,1000000000,0.00000000e+00
7048,7049,0,1000000000,0.00000000e+00
7050,7051,0,1000000000,0.00000000e+00
7052,7053,0,1000000000,0.00000000e+00
7054,7055,0,1000000000,0.00000000e+00
7056,7057,0,1000000000,0.00000000e+00
7058,7059,0,1000000000,0.00000000e+00
7060,7061,0,1000000000,0.00000000e+00
7062,7063,0,1000000000,0.00000000e+00
7064,7065,0,1000000000,0.00000000e+00
7066,7067,0,1000000000,0.00000000e+00
7068,7069,0,1000000000,0.00000000e+00
7070,7071,0,1000000000,0.00000000e+00
7072,7073,0,1000000000,0.00000000e+00
7074,7075,0,1000000000,0.00000000e+00
7076,7077,0,1000000000,0.00000000e+00
7078,7079,0,1000000000,0.00000000e+00
7080,7081,0,1000000000,0.00000000e+00
7082,7083,0,1000000000,0.00000000e+00
7084,7085,0,1000000000,0.00000000e+00
7086,7087,0,1000000000,0.00000000e+00
7088,7089,0,1000000000,0.00000000e+00
7090,7091,0,1000000000,0.00000000e+00
7092,7093,0,1000000000,0.00000000e+00
7094,7095,0,1000000000,0.00000000e+00
7096,7097,0,1000000000,0.00000000e+00
7098,7099,0,1000000000,0.00000000e+00
7100,7101,0,1000000000,0.00000000e+00
7102,7103,0,1000000000,0.00000000e+00
7104,7105,0,1000000000,0.00000000e+00
7106,7107,0,1000000000,0.00000000e+00
7108,7109,0,1000000000,0.00000000e+00
7110,7111,0,1000000000,0.00000000e+00
7112,7113,0,1000000000,0.00000000e+00
7114,7115,0,1000000000,0.00000000e+00
7116,7117,0,1000000000,0.00000000e+00
7118,7119,0,1000000000,0.00000000e+00
7120,7121,0,1000000000,0.00000000e+00
7122,7123,0,1000000000,0.00000000e+00
7124,7125,0,1000000000,0.00000000e+00
7126,7127,0,1000000000,0.00000000e+00
7128,7129,0,1000000000,0.00000000e+00
7130,7131,0,1000000000,0.00000000e+00
7132,7133,0,1000000000,0.00000000e+00
7134,7135,0,1000000000,0.00000000e+00
7136,7137,0,1000000000,0.00000000e+00
7138,7139,0,1000000000,0.00000000e+00
7140,7141,0,1000000000,0.00000000e+00
7142,7143,0,1000000000,0.00000000e+00
7144,7145,0,1000000000,0.00000000e+00
7146,7147,0,1000000000,0.00000000e+00
7148,7149,0,1000000000,0.00000000e+00
7150,7151,0,1000000000,0.00000000e+00
7152,7153,0,1000000000,0.00000000e+00
7154,7155,0,1000000000,0.00000000e+00
7156,7157,0,1000000000,0.00000000e+00
7158,7159,0,1000000000,0.00000000e+00
7160,7161,0,1000000000,0.00000000e+00
7162,7163,0,1000000000,0.00000000e+00
7164,7165,0,1000000000,0.00000000e+00
7166,7167,0,1000000000,0.00000000e+00
7168,7169,0,1000000000,0.00000000e+00
7170,7171,0,1000000000,0.00000000e+00
7172,7173,0,1000000000,0.00000000e+00
7174,7175,0,1000000000,0.00000000e+00
7176,7177,0,1000000000,0.00000000e+00
7178,7179,0,1000000000,0.00000000e+00
7180,7181,0,1000000000,0.00000000e+00
7182,7183,0,1000000000,0.00000000e+00
7184,7185,0,1000000000,0.00000000e+00
7186,7187,0,1000000000,0.00000000e+00
7188,7189,0,1000000000,0.00000000e+00
7190,7191,0,1000000000,0.00000000e+00
7192,7193,0,1000000000,0.00000000e+00
7194,7195,0,1000000000,0.00000000e+00
7196,7197,0,1000000000,0.00000000e+00
7198,7199,0,1000000000,0.00000000e+00
7200,7201,0,1000000000,0.00000000e+00
7202,7203,0,1000000000,0.00000000e+00
7204,7205,0,1000000000,0.00000000e+00
7206,7207,0,1000000000,0.00000000e+00
7208,7209,0,1000000000,0.00000000e+00
7210,7211,0,1000000000,0.00000000e+00
7212,7213,0,1000000000,0.00000000e+00
7214,7215,0,1000000000,0.00000000e+00
7216,7217,0,1000000000,0.00000000e+00
7218,7219,0,1000000000,0.00000000e+00
7220,7221,0,1000000000,0.00000000e+00
7222,7223,0,1000000000,0.00000000e+00
7224,7225,0,1000000000,0.00000000e+00
7226,7227,0,1000000000,0.00000000e+00
7228,7229,0,1000000000,0.00000000e+00
7230,7231,0,1000000000,0.00000000e+00
7232,7233,0,1000000000,0.00000000e+00
7234,7235,0,1000000000,0.00000000e+00
7236,7237,0,1000000000,0.00000000e+00
7238,7239,0,1000000000,0.00000000e+00
7240,7241,0,1000000000,0.00000000e+00
7242,7243,0,1000000000,0.00000000e+00
7244,7245,0,1000000000,0.00000000e+00
7246,7247,0,1000000000,0.00000000e+00
7248,7249,0,1000000000,0.00000000e+00
7250,7251,0,1000000000,0.00000000e+00
7252,7253,0,1000000000,0.00000000e+00
7254,7255,0,1000000000,0.00000000e+00
7256,7257,0,1000000000,0.00000000e+00
7258,7259,0,1000000000,0.00000000e+00
7260,7261,0,1000000000,0.00000000e+00
7262,7263,0,1000000000,0.00000000e+00
7264,7265,0,1000000000,0.00000000e+00
7266,7267,0,1000000000,0.00000000e+00
7268,7269,0,1000000000,0.00000000e+00
7270,7271,0,1000000000,0.00000000e+00
7272,7273,0,1000000000,0.00000000e+00
7274,7275,0,1000000000,0.00000000e+00
7276,7277,0,1000000000,0.00000000e+00
7278,7279,0,1000000000,0.00000000e+00
7280,7281,0,1000000000,0.00000000e+00
7282,7283,0,1000000000,0.00000000e+00
7284,7285,0,1000000000,0.00000000e+00
7286,7287,0,1000000000,0.00000000e+00
7288,7289,0,1000000000,0.00000000e+00
7290,7291,0,1000000000,0.00000000e+00
7292,7293,0,1000000000,0.00000000e+00
7294,7295,0,1000000000,0.00000000e+00
7296,7297,0,1000000000,0.00000000e+00
7298,7299,0,1000000000,0.00000000e+00
7300,7301,0,1000000000,0.00000000e+00
7302,7303,0,1000000000,0.00000000e+00
7304,7305,0,1000000000,0.00000000e+00
7306,7307,0,1000000000,0.00000000e+00
7308,7309,0,1000000000,0.00000000e+00
7310,7311,0,1000000000,0.00000000e+00
7312,7313,0,1000000000,0.00000000e+00
7314,7315,0,1000000000,0.00000000e+00
7316,7317,0,1000000000,0.00000000e+00
7318,7319,0,1000000000,0.00000000e+00
7320,7321,0,1000000000,0.00000000e+00
7322,7323,0,1000000000,0.00000000e+00
7324,7325,0,1000000000,0.00000000e+00
7326,7327,0,1000000000,0.00000000e+00
7328,7329,0,1000000000,0.00000000e+00
7330,7331,0,1000000000,0.00000000e+00
7332,7333,0,1000000000,0.00000000e+00
7334,7335,0,1000000000,0.00000000e+00
7336,7337,0,1000000000,0.00000000e+00
7338,7339,0,1000000000,0.00000000e+00
7340,7341,0,1000000000,0.00000000e+00
7342,7343,0,1000000000,0.00000000e+00
7344,7345,0,1000000000,0.00000000e+00
7346,7347,0,1000000000,0.00000000e+00
7348,7349,0,1000000000,0.00000000e+00
7350,7351,0,1000000000,0.00000000e+00
7352,7353,0,1000000000,0.00000000e+00
7354,7355,0,1000000000,0.00000000e+00
7356,7357,0,1000000000,0.00000000e+00
7358,7359,0,1000000000,0.00000000e+00
7360,7361,0,1000000000,0.00000000e+00
7362,7363,0,1000000000,0.00000000e+00
7364,7365,0,1000000000,0.00000000e+00
7366,7367,0,1000000000,0.00000000e+00
7368,7369,0,1000000000,0.00000000e+00
7370,7371,0,1000000000,0.00000000e+00
7372,7373,0,1000000000,0.00000000e+00
7374,7375,0,1000000000,0.00000000e+00
7376,7377,0,1000000000,0.00000000e+00
7378,7379,0,1000000000,0.00000000e+00
7380,7381,0,1000000000,0.00000000e+00
7382,7383,0,1000000000,0.00000000e+00
7384,7385,0,1000000000,0.00000000e+00
7386,7387,0,1000000000,0.00000000e+00
7388,7389,0,1000000000,0.00000000e+00
7390,7391,0,1000000000,0.00000000e+00
7392,7393,0,1000000000,0.00000000e+00
7394,7395,0,1000000000,0.00000000e+00
7396,7397,0,1000000000,0.00000000e+00
7398,7399,0,1000000000,0.00000000e+00
7400,7401,0,1000000000,0.00000000e+00
7402,7403,0,1000000000,0.00000000e+00
7404,7405,0,1000000000,0.00000000e+00
7406,7407,0,1000000000,0.00000000e+00
7408,7409,0,1000000000,0.00000000e+00
7410,7411,0,1000000000,0.00000000e+00
7412,7413,0,1000000000,0.00000000e+00
7414,7415,0,1000000000,0.00000000e+00
7416,7417,0,1000000000,0.00000000e+00
7418,7419,0,1000000000,0.00000000e+00
7420,7421,0,1000000000,0.00000000e+00
7422,7423,0,1000000000,0.00000000e+00
7424,7425,0,1000000000,0.00000000e+00
7426,7427,0,1000000000,0.00000000e+00
7428,7429,0,1000000000,0.00000000e+00
7430,7431,0,1000000000,0.00000000e+00
7432,7433,0,1000000000,0.00000000e+00
7434,7435,0,1000000000,0.00000000e+00
7436,7437,0,1000000000,0.00000000e+00
7438,7439,0,1000000000,0.00000000e+00
7440,7441,0,1000000000,0.00000000e+00
7442,7443,0,1000000000,0.00000000e+00
7444,7445,0,1000000000,0.00000000e+00
7446,7447,0,1000000000,0.00000000e+00
7448,7449,0,1000000000,0.00000000e+00
7450,7451,0,1000000000,0.00000000e+00
7452,7453,0,1000000000,0.00000000e+00
7454,7455,0,1000000000,0.00000000e+00
7456,7457,0,1000000000,0.00000000e+00
7458,7459,0,1000000000,0.00000000e+00
7460,7461,0,1000000000,0.00000000e+00
7462,7463,0,1000000000,0.00000000e+00
7464,7465,0,1000000000,0.00000000e+00
7466,7467,0,1000000000,0.00000000e+00
7468,7469,0,1000000000,0.00000000e+00
7470,7471,0,1000000000,0.00000000e+00
7472,7473,0,1000000000,0.00000000e+00
7474,7475,0,1000000000,0.00000000e+00
7476,7477,0,1000000000,0.00000000e+00
7478,7479,0,1000000000,0.00000000e+00
7480,7481,0,1000000000,0.00000000e+00
7482,7483,0,1000000000,0.00000000e+00
7484,7485,0,1000000000,0.00000000e+00
7486,7487,0,1000000000,0.00000000e+00
7488,7489,0,1000000000,0.00000000e+00
7490,7491,0,1000000000,0.00000000e+00
7492,7493,0,1000000000,0.00000000e+00
7494,7495,0,1000000000,0.00000000e+00
7496,7497,0,1000000000,0.00000000e+00
7498,7499,0,1000000000,0.00000000e+00
7500,7501,0,1000000000,0.00000000e+00
7502,7503,0,1000000000,0.00000000e+00
7504,7505,0,1000000000,0.00000000e+00
7506,7507,0,1000000000,0.00000000e+00
7508,7509,0,1000000000,0.00000000e+00
7510,7511,0,1000000000,0.00000000e+00
7512,7513,0,1000000000,0.00000000e+00
7514,7515,0,1000000000,0.00000000e+00
7516,7517,0,1000000000,0.00000000e+00
7518,7519,0,1000000000,0.00000000e+00
7520,7521,0,1000000000,0.00000000e+00
7522,7523,0,1000000000,0.00000000e+00
7524,7525,0,1000000000,0.00000000e+00
7526,7527,0,1000000000,0.00000000e+00
7528,7529,0,1000000000,0.00000000e+00
7530,7531,0,1000000000,0.00000000e+00
7532,7533,0,1000000000,0.00000000e+00
7534,7535,0,1000000000,0.00000000e+00
7536,7537,0,1000000000,0.00000000e+00
7538,7539,0,1000000000,0.00000000e+00
7540,7541,0,1000000000,0.00000000e+00
7542,7543,0,1000000000,0.00000000e+00
7544,7545,0,1000000000,0.00000000e+00
7546,7547,0,1000000000,0.00000000e+00
7548,7549,0,1000000000,0.00000000e+00
7550,7551,0,1000000000,0.00000000e+00
7552,7553,0,1000000000,0.00000000e+00
7554,7555,0,1000000000,0.00000000e+00
7556,7557,0,1000000000,0.00000000e+00
7558,7559,0,1000000000,0.00000000e+00
7560,7561,0,1000000000,0.00000000e+00
7562,7563,0,1000000000,0.00000000e+00
7564,7565,0,1000000000,0.00000000e+00
7566,7567,0,1000000000,0.00000000e+00
7568,7569,0,1000000000,0.00000000e+00
7570,7571,0,1000000000,0.00000000e+00
7572,7573,0,1000000000,0.00000000e+00
7574,7575,0,1000000000,0.00000000e+00
7576,7577,0,1000000000,0.00000000e+00
7578,7579,0,1000000000,0.00000000e+00
7580,7581,0,1000000000,0.00000000e+00
7582,7583,0,1000000000,0.00000000e+00
7584,7585,0,1000000000,0.00000000e+00
7586,7587,0,1000000000,0.00000000e+00
7588,7589,0,1000000000,0.00000000e+00
7590,7591,0,1000000000,0.00000000e+00
7592,7593,0,1000000000,0.00000000e+00
7594,7595,0,1000000000,0.00000000e+00
7596,7597,0,1000000000,0.00000000e+00
7598,7599,0,1000000000,0.00000000e+00
7600,7601,0,1000000000,0.00000000e+00
7602,7603,0,1000000000,0.00000000e+00
7604,7605,0,1000000000,0.00000000e+00
7606,7607,0,1000000000,0.00000000e+00
7608,7609,0,1000000000,0.00000000e+00
7610,7611,0,1000000000,0.00000000e+00
7612,7613,0,1000000000,0.00000000e+00
7614,7615,0,1000000000,0.00000000e+00
7616,7617,0,1000000000,0.00000000e+00
7618,7619,0,1000000000,0.00000000e+00
7620,7621,0,1000000000,0.00000000e+00
7622,7623,0,1000000000,0.00000000e+00
7624,7625,0,1000000000,0.00000000e+00
7626,7627,0,1000000000,0.00000000e+00
7628,7629,0,1000000000,0.00000000e+00
7630,7631,0,1000000000,0.00000000e+00
7632,7633,0,1000000000,0.00000000e+00
7634,7635,0,1000000000,0.00000000e+00
7636,7637,0,1000000000,0.00000000e+00
7638,7639,0,1000000000,0.00000000e+00
7640,7641,0,1000000000,0.00000000e+00
7642,7643,0,1000000000,0.00000000e+00
7644,7645,0,1000000000,0.00000000e+00
7646,7647,0,1000000000,0.00000000e+00
7648,7649,0,1000000000,0.00000000e+00
7650,7651,0,1000000000,0.00000000e+00
7652,7653,0,1000000000,0.00000000e+00
7654,7655,0,1000000000,0.00000000e+00
7656,7657,0,1000000000,0.00000000e+00
7658,7659,0,1000000000,0.00000000e+00
7660,7661,0,1000000000,0.00000000e+00
7662,7663,0,1000000000,0.00000000e+00
7664,7665,0,1000000000,0.00000000e+00
7666,7667,0,1000000000,0.00000000e+00
7668,7669,0,1000000000,0.00000000e+00
7670,7671,0,1000000000,0.00000000e+00
7672,7673,0,1000000000,0.00000000e+00
7674,7675,0,1000000000,0.00000000e+00
7676,7677,0,1000000000,0.00000000e+00
7678,7679,0,1000000000,0.00000000e+00
7680,7681,0,1000000000,0.00000000e+00
7682,7683,0,1000000000,0.00000000e+00
7684,7685,0,1000000000,0.00000000e+00
7686,7687,0,1000000000,0.00000000e+00
7688,7689,0,1000000000,0.00000000e+00
7690,7691,0,1000000000,0.00000000e+00
7692,7693,0,1000000000,0.00000000e+00
7694,7695,0,1000000000,0.00000000e+00
7696,7697,0,1000000000,0.00000000e+00
7698,7699,0,1000000000,0.00000000e+00
7700,7701,0,1000000000,0.00000000e+00
7702,7703,0,1000000000,0.00000000e+00
7704,7705,0,1000000000,0.00000000e+00
7706,7707,0,1000000000,0.00000000e+00
7708,7709,0,1000000000,0.00000000e+00
7710,7711,0,1000000000,0.00000000e+00
7712,7713,0,1000000000,0.00000000e+00
7714,7715,0,1000000000,0.00000000e+00
7716,7717,0,1000000000,0.00000000e+00
7718,7719,0,1000000000,0.00000000e+00
7720,7721,0,1000000000,0.00000000e+00
7722,7723,0,1000000000,0.00000000e+00
7724,7725,0,1000000000,0.00000000e+00
7726,7727,0,1000000000,0.00000000e+00
7728,7729,0,1000000000,0.00000000e+00
7730,7731,0,1000000000,0.00000000e+00
7732,7733,0,1000000000,0.00000000e+00
7734,7735,0,1000000000,0.00000000e+00
7736,7737,0,1000000000,0.00000000e+00
7738,7739,0,1000000000,0.00000000e+00
7740,7741,0,1000000000,0.00000000e+00
7742,7743,0,1000000000,0.00000000e+00
7744,7745,0,1000000000,0.00000000e+00
7746,7747,0,1000000000,0.00000000e+00
7748,7749,0,1000000000,0.00000000e+00
7750,7751,0,1000000000,0.00000000e+00
7752,7753,0,1000000000,0.00000000e+00
7754,7755,0,1000000000,0.00000000e+00
7756,7757,0,1000000000,0.00000000e+00
7758,7759,0,1000000000,0.00000000e+00
7760,7761,0,1000000000,0.00000000e+00
7762,7763,0,1000000000,0.00000000e+00
7764,7765,0,1000000000,0.00000000e+00
7766,7767,0,1000000000,0.00000000e+00
7768,7769,0,1000000000,0.00000000e+00
7770,7771,0,1000000000,0.00000000e+00
7772,7773,0,1000000000,0.00000000e+00
7774,7775,0,1000000000,0.00000000e+00
7776,7777,0,1000000000,0.00000000e+00
7778,7779,0,1000000000,0.00000000e+00
7780,7781,0,1000000000,0.00000000e+00
7782,7783,0,1000000000,0.00000000e+00
7784,7785,0,1000000000,0.00000000e+00
7786,7787,0,1000000000,0.00000000e+00
7788,7789,0,1000000000,0.00000000e+00
7790,7791,0,1000000000,0.00000000e+00
7792,7793,0,1000000000,0.00000000e+00
7794,7795,0,1000000000,0.00000000e+00
7796,7797,0,1000000000,0.00000000e+00
7798,7799,0,1000000000,0.00000000e+00
7800,7801,0,1000000000,0.00000000e+00
7802,7803,0,1000000000,0.00000000e+00
7804,7805,0,1000000000,0.00000000e+00
7806,7807,0,1000000000,0.00000000e+00
7808,7809,0,1000000000,0.00000000e+00
7810,7811,0,1000000000,0.00000000e+00
7812,7813,0,1000000000,0.00000000e+00
7814,7815,0,1000000000,0.00000000e+00
7816,7817,0,1000000000,0.00000000e+00
7818,7819,0,1000000000,0.00000000e+00
7820,7821,0,1000000000,0.00000000e+00
7822,7823,0,1000000000,0.00000000e+00
7824,7825,0,1000000000,0.00000000e+00
7826,7827,0,1000000000,0.00000000e+00
7828,7829,0,1000000000,0.00000000e+00
7830,7831,0,1000000000,0.00000000e+00
7832,7833,0,1000000000,0.00000000e+00
7834,7835,0,1000000000,0.00000000e+00
7836,7837,0,1000000000,0.00000000e+00
7838,7839,0,1000000000,0.00000000e+00
7840,7841,0,1000000000,0.00000000e+00
7842,7843,0,1000000000,0.00000000e+00
7844,7845,0,1000000000,0.00000000e+00
7846,7847,0,1000000000,0.00000000e+00
7848,7849,0,1000000000,0.00000000e+00
7850,7851,0,1000000000,0.00000000e+00
7852,7853,0,1000000000,0.00000000e+00
7854,7855,0,1000000000,0.00000000e+00
7856,7857,0,1000000000,0.00000000e+00
7858,7859,0,1000000000,0.00000000e+00
7860,7861,0,1000000000,0.00000000e+00
7862,7863,0,1000000000,0.00000000e+00
7864,7865,0,1000000000,0.00000000e+00
7866,7867,0,1000000000,0.00000000e+00
7868,7869,0,1000000000,0.00000000e+00
7870,7871,0,1000000000,0.00000000e+00
7872,7873,0,1000000000,0.00000000e+00
7874,7875,0,1000000000,0.00000000e+00
7876,7877,0,1000000000,0.00000000e+00
7878,7879,0,1000000000,0.00000000e+00
7880,7881,0,1000000000,0.00000000e+00
7882,7883,0,1000000000,0.00000000e+00
7884,7885,0,1000000000,0.00000000e+00
7886,7887,0,1000000000,0.00000000e+00
7888,7889,0,1000000000,0.00000000e+00
7890,7891,0,1000000000,0.00000000e+00
7892,7893,0,1000000000,0.00000000e+00
7894,7895,0,1000000000,0.00000000e+00
7896,7897,0,1000000000,0.00000000e+00
7898,7899,0,1000000000,0.00000000e+00
7900,7901,0,1000000000,0.00000000e+00
7902,7903,0,1000000000,0.00000000e+00
7904,7905,0,1000000000,0.00000000e+00
7906,7907,0,1000000000,0.00000000e+00
7908,7909,0,1000000000,0.00000000e+00
7910,7911,0,1000000000,0.00000000e+00
7912,7913,0,1000000000,0.00000000e+00
7914,7915,0,1000000000,0.00000000e+00
7916,7917,0,1000000000,0.00000000e+00
7918,7919,0,1000000000,0.00000000e+00
7920,7921,0,1000000000,0.00000000e+00
7922,7923,0,1000000000,0.00000000e+00
7924,7925,0,1000000000,0.00000000e+00
7926,7927,0,1000000000,0.00000000e+00
7928,7929,0,1000000000,0.00000000e+00
7930,7931,0,1000000000,0.00000000e+00
7932,7933,0,1000000000,0.00000000e+00
7934,7935,0,1000000000,0.00000000e+00
7936,7937,0,1000000000,0.00000000e+00
7938,7939,0,1000000000,0.00000000e+00
7940,7941,0,1000000000,0.00000000e+00
7942,7943,0,1000000000,0.00000000e+00
7944,7945,0,1000000000,0.00000000e+00
7946,7947,0,1000000000,0.00000000e+00
7948,7949,0,1000000000,0.00000000e+00
7950,7951,0,1000000000,0.00000000e+00
7952,7953,0,1000000000,0.00000000e+00
7954,7955,0,1000000000,0.00000000e+00
7956,7957,0,1000000000,0.00000000e+00
7958,7959,0,1000000000,0.00000000e+00
7960,7961,0,1000000000,0.00000000e+00
7962,7963,0,1000000000,0.00000000e+00
7964,7965,0,1000000000,0.00000000e+00
7966,7967,0,1000000000,0.00000000e+00
7968,7969,0,1000000000,0.00000000e+00
7970,7971,0,1000000000,0.00000000e+00
7972,7973,0,1000000000,0.00000000e+00
7974,7975,0,1000000000,0.00000000e+00
7976,7977,0,1000000000,0.00000000e+00
7978,7979,0,1000000000,0.00000000e+00
7980,7981,0,1000000000,0.00000000e+00
7982,7983,0,1000000000,0.00000000e+00
7984,7985,0,1000000000,0.00000000e+00
7986,7987,0,1000000000,0.00000000e+00
7988,7989,0,1000000000,0.00000000e+00
7990,7991,0,1000000000,0.00000000e+00
7992,7993,0,1000000000,0.00000000e+00
7994,7995,0,1000000000,0.00000000e+00
7996,7997,0,1000000000,0.00000000e+00
7998,7999,0,1000000000,0.00000000e+00
8000,8001,0,1000000000,0.00000000e+00
8002,8003,0,1000000000,0.00000000e+00
8004,8005,0,1000000000,0.00000000e+00
8006,8007,0,1000000000,0.00000000e+00
8008,8009,0,1000000000,0.00000000e+00
8010,8011,0,1000000000,0.00000000e+00
8012,8013,0,1000000000,0.00000000e+00
8014,8015,0,1000000000,0.00000000e+00
8016,8017,0,1000000000,0.00000000e+00
8018,8019,0,1000000000,0.00000000e+00
8020,8021,0,1000000000,0.00000000e+00
8022,8023,0,1000000000,0.00000000e+00
8024,8025,0,1000000000,0.00000000e+00
8026,8027,0,1000000000,0.00000000e+00
8028,8029,0,1000000000,0.00000000e+00
8030,8031,0,1000000000,0.00000000e+00
8032,8033,0,1000000000,0.00000000e+00
8034,8035,0,1000000000,0.00000000e+00
8036,8037,0,1000000000,0.00000000e+00
8038,8039,0,1000000000,0.00000000e+00
8040,8041,0,1000000000,0.00000000e+00
8042,8043,0,1000000000,0.00000000e+00
8044,8045,0,1000000000,0.00000000e+00
8046,8047,0,1000000000,0.00000000e+00
8048,8049,0,1000000000,0.00000000e+00
8050,8051,0,1000000000,0.00000000e+00
8052,8053,0,1000000000,0.00000000e+00
8054,8055,0,1000000000,0.00000000e+00
8056,8057,0,1000000000,0.00000000e+00
8058,8059,0,1000000000,0.00000000e+00
8060,8061,0,1000000000,0.00000000e+00
8062,8063,0,1000000000,0.00000000e+00
8064,8065,0,1000000000,0.00000000e+00
8066,8067,0,1000000000,0.00000000e+00
8068,8069,0,1000000000,0.00000000e+00
8070,8071,0,1000000000,0.00000000e+00
8072,8073,0,1000000000,0.00000000e+00
8074,8075,0,1000000000,0.00000000e+00
8076,8077,0,1000000000,0.00000000e+00
8078,8079,0,1000000000,0.00000000e+00
8080,8081,0,1000000000,0.00000000e+00
8082,8083,0,1000000000,0.00000000e+00
8084,8085,0,1000000000,0.00000000e+00
8086,8087,0,1000000000,0.00000000e+00
8088,8089,0,1000000000,0.00000000e+00
8090,8091,0,1000000000,0.00000000e+00
8092,8093,0,1000000000,0.00000000e+00
8094,8095,0,1000000000,0.00000000e+00
8096,8097,0,1000000000,0.00000000e+00
8098,8099,0,1000000000,0.00000000e+00
8100,8101,0,1000000000,0.00000000e+00
8102,8103,0,1000000000,0.00000000e+00
8104,8105,0,1000000000,0.00000000e+00
8106,8107,0,1000000000,0.00000000e+00
8108,8109,0,1000000000,0.00000000e+00
8110,8111,0,1000000000,0.00000000e+00
8112,8113,0,1000000000,0.00000000e+00
8114,8115,0,1000000000,0.00000000e+00
8116,8117,0,1000000000,0.00000000e+00
8118,8119,0,1000000000,0.00000000e+00
8120,8121,0,1000000000,0.00000000e+00
8122,8123,0,1000000000,0.00000000e+00
8124,8125,0,1000000000,0.00000000e+00
8126,8127,0,1000000000,0.00000000e+00
8128,8129,0,1000000000,0.00000000e+00
8130,8131,0,1000000000,0.00000000e+00
8132,8133,0,1000000000,0.00000000e+00
8134,8135,0,1000000000,0.00000000e+00
8136,8137,0,1000000000,0.00000000e+00
8138,8139,0,1000000000,0.00000000e+00
8140,8141,0,1000000000,0.00000000e+00
8142,8143,0,1000000000,0.00000000e+00
8144,8145,0,1000000000,0.00000000e+00
8146,8147,0,1000000000,0.00000000e+00
8148,8149,0,1000000000,0.00000000e+00
8150,8151,0,1000000000,0.00000000e+00
8152,8153,0,1000000000,0.00000000e+00
8154,8155,0,1000000000,0.00000000e+00
8156,8157,0,1000000000,0.00000000e+00
8158,8159,0,1000000000,0.00000000e+00
8160,8161,0,1000000000,0.00000000e+00
8162,8163,0,1000000000,0.00000000e+00
8164,8165,0,1000000000,0.00000000e+00
8166,8167,0,1000000000,0.00000000e+00
8168,8169,0,1000000000,0.00000000e+00
8170,8171,0,1000000000,0.00000000e+00
8172,8173,0,1000000000,0.00000000e+00
8174,8175,0,1000000000,0.00000000e+00
8176,8177,0,1000000000,0.00000000e+00
8178,8179,0,1000000000,0.00000000e+00
8180,8181,0,1000000000,0.00000000e+00
8182,8183,0,1000000000,0.00000000e+00
8184,8185,0,1000000000,0.00000000e+00
8186,8187,0,1000000000,0.00000000e+00
8188,8189,0,1000000000,0.00000000e+00
8190,8191,0,1000000000,0.00000000e+00
8192,8193,0,1000000000,0.00000000e+00
8194,8195,0,1000000000,0.00000000e+00
8196,8197,0,1000000000,0.00000000e+00
8198,8199,0,1000000000,0.00000000e+00
8200,8201,0,1000000000,0.00000000e+00
8202,8203,0,1000000000,0.00000000e+00
8204,8205,0,1000000000,0.00000000e+00
8206,8207,0,1000000000,0.00000000e+00
8208,8209,0,1000000000,0.00000000e+00
8210,8211,0,1000000000,0.00000000e+00
8212,8213,0,1000000000,0.00000000e+00
8214,8215,0,1000000000,0.00000000e+00
8216,8217,0,1000000000,0.00000000e+00
8218,8219,0,1000000000,0.00000000e+00
8220,8221,0,1000000000,0.00000000e+00
8222,8223,0,1000000000,0.00000000e+00
8224,8225,0,1000000000,0.00000000e+00
8226,8227,0,1000000000,0.00000000e+00
8228,8229,0,1000000000,0.00000000e+00
8230,8231,0,1000000000,0.00000000e+00
8232,8233,0,1000000000,0.00000000e+00
8234,8235,0,1000000000,0.00000000e+00
8236,8237,0,1000000000,0.00000000e+00
8238,8239,0,1000000000,0.00000000e+00
8240,8241,0,1000000000,0.00000000e+00
8242,8243,0,1000000000,0.00000000e+00
8244,8245,0,1000000000,0.00000000e+00
8246,8247,0,1000000000,0.00000000e+00
8248,8249,0,1000000000,0.00000000e+00
8250,8251,0,1000000000,0.00000000e+00
8252,8253,0,1000000000,0.00000000e+00
8254,8255,0,1000000000,0.00000000e+00
8256,8257,0,1000000000,0.00000000e+00
8258,8259,0,1000000000,0.00000000e+00
8260,8261,0,1000000000,0.00000000e+00
8262,8263,0,1000000000,0.00000000e+00
8264,8265,0,1000000000,0.00000000e+00
8266,8267,0,1000000000,0.00000000e+00
8268,8269,0,1000000000,0.00000000e+00
8270,8271,0,1000000000,0.00000000e+00
8272,8273,0,1000000000,0.00000000e+00
8274,8275,0,1000000000,0.00000000e+00
8276,8277,0,1000000000,0.00000000e+00
8278,8279,0,1000000000,0.00000000e+00
8280,8281,0,1000000000,0.00000000e+00
8282,8283,0,1000000000,0.00000000e+00
8284,8285,0,1000000000,0.00000000e+00
8286,8287,0,1000000000,0.00000000e+00
8288,8289,0,1000000000,0.00000000e+00
8290,8291,0,1000000000,0.00000000e+00
8292,8293,0,1000000000,0.00000000e+00
8294,8295,0,1000000000,0.00000000e+00
8296,8297,0,1000000000,0.00000000e+00
8298,8299,0,1000000000,0.00000000e+00
8300,8301,0,1000000000,0.00000000e+00
8302,8303,0,1000000000,0.00000000e+00
8304,8305,0,1000000000,0.00000000e+00
8306,8307,0,1000000000,0.00000000e+00
8308,8309,0,1000000000,0.00000000e+00
8310,8311,0,1000000000,0.00000000e+00
8312,8313,0,1000000000,0.00000000e+00
8314,8315,0,1000000000,0.00000000e+00
8316,8317,0,1000000000,0.00000000e+00
8318,8319,0,1000000000,0.00000000e+00
8320,8321,0,1000000000,0.00000000e+00
8322,8323,0,1000000000,0.00000000e+00
8324,8325,0,1000000000,0.00000000e+00
8326,8327,0,1000000000,0.00000000e+00
8328,8329,0,1000000000,0.00000000e+00
8330,8331,0,1000000000,0.00000000e+00
8332,8333,0,1000000000,0.00000000e+00
8334,8335,0,1000000000,0.00000000e+00
8336,8337,0,1000000000,0.00000000e+00
8338,8339,0,1000000000,0.00000000e+00
8340,8341,0,1000000000,0.00000000e+00
8342,8343,0,1000000000,0.00000000e+00
8344,8345,0,1000000000,0.00000000e+00
8346,8347,0,1000000000,0.00000000e+00
8348,8349,0,1000000000,0.00000000e+00
8350,8351,0,1000000000,0.00000000e+00
8352,8353,0,1000000000,0.00000000e+00
8354,8355,0,1000000000,0.00000000e+00
8356,8357,0,1000000000,0.00000000e+00
8358,8359,0,1000000000,0.00000000e+00
8360,8361,0,1000000000,0.00000000e+00
8362,8363,0,1000000000,0.00000000e+00
8364,8365,0,1000000000,0.00000000e+00
8366,8367,0,1000000000,0.00000000e+00
8368,8369,0,1000000000,0.00000000e+00
8370,8371,0,1000000000,0.00000000e+00
8372,8373,0,1000000000,0.00000000e+00
8374,8375,0,1000000000,0.00000000e+00
8376,8377,0,1000000000,0.00000000e+00
8378,8379,0,1000000000,0.00000000e+00
8380,8381,0,1000000000,0.00000000e+00
8382,8383,0,1000000000,0.00000000e+00
8384,8385,0,1000000000,0.00000000e+00
8386,8387,0,1000000000,0.00000000e+00
8388,8389,0,1000000000,0.00000000e+00
8390,8391,0,1000000000,0.00000000e+00
8392,8393,0,1000000000,0.00000000e+00
8394,8395,0,1000000000,0.00000000e+00
8396,8397,0,1000000000,0.00000000e+00
8398,8399,0,1000000000,0.00000000e+00
8400,8401,0,1000000000,0.00000000e+00
8402,8403,0,1000000000,0.00000000e+00
8404,8405,0,1000000000,0.00000000e+00
8406,8407,0,1000000000,0.00000000e+00
8408,8409,0,1000000000,0.00000000e+00
8410,8411,0,1000000000,0.00000000e+00
8412,8413,0,1000000000,0.00000000e+00
8414,8415,0,1000000000,0.00000000e+00
8416,8417,0,1000000000,0.00000000e+00
8418,8419,0,1000000000,0.00000000e+00
8420,8421,0,1000000000,0.00000000e+00
8422,8423,0,1000000000,0.00000000e+00
8424,8425,0,1000000000,0.00000000e+00
8426,8427,0,1000000000,0.00000000e+00
8428,8429,0,1000000000,0.00000000e+00
8430,8431,0,1000000000,0.00000000e+00
8432,8433,0,1000000000,0.00000000e+00
8434,8435,0,1000000000,0.00000000e+00
8436,8437,0,1000000000,0.00000000e+00
8438,8439,0,1000000000,0.00000000e+00
8440,8441,0,1000000000,0.00000000e+00
8442,8443,0,1000000000,0.00000000e+00
8444,8445,0,1000000000,0.00000000e+00
8446,8447,0,1000000000,0.00000000e+00
8448,8449,0,1000000000,0.00000000e+00
8450,8451,0,1000000000,0.00000000e+00
8452,8453,0,1000000000,0.00000000e+00
8454,8455,0,1000000000,0.00000000e+00
8456,8457,0,1000000000,0.00000000e+00
8458,8459,0,1000000000,0.00000000e+00
8460,8461,0,1000000000,0.00000000e+00
8462,8463,0,1000000000,0.00000000e+00
8464,8465,0,1000000000,0.00000000e+00
8466,8467,0,1000000000,0.00000000e+00
8468,8469,0,1000000000,0.00000000e+00
8470,8471,0,1000000000,0.00000000e+00
8472,8473,0,1000000000,0.00000000e+00
8474,8475,0,1000000000,0.00000000e+00
8476,8477,0,1000000000,0.00000000e+00
8478,8479,0,1000000000,0.00000000e+00
8480,8481,0,1000000000,0.00000000e+00
8482,8483,0,1000000000,0.00000000e+00
8484,8485,0,1000000000,0.00000000e+00
8486,8487,0,1000000000,0.00000000e+00
8488,8489,0,1000000000,0.00000000e+00
8490,8491,0,1000000000,0.00000000e+00
8492,8493,0,1000000000,0.00000000e+00
8494,8495,0,1000000000,0.00000000e+00
8496,8497,0,1000000000,0.00000000e+00
8498,8499,0,1000000000,0.00000000e+00
8500,8501,0,1000000000,0.00000000e+00
8502,8503,0,1000000000,0.00000000e+00
8504,8505,0,1000000000,0.00000000e+00
8506,8507,0,1000000000,0.00000000e+00
8508,8509,0,1000000000,0.00000000e+00
8510,8511,0,1000000000,0.00000000e+00
8512,8513,0,1000000000,0.00000000e+00
8514,8515,0,1000000000,0.00000000e+00
8516,8517,0,1000000000,0.00000000e+00
8518,8519,0,1000000000,0.00000000e+00
8520,8521,0,1000000000,0.00000000e+00
8522,8523,0,1000000000,0.00000000e+00
8524,8525,0,1000000000,0.00000000e+00
8526,8527,0,1000000000,0.00000000e+00
8528,8529,0,1000000000,0.00000000e+00
8530,8531,0,1000000000,0.00000000e+00
8532,8533,0,1000000000,0.00000000e+00
8534,8535,0,1000000000,0.00000000e+00
8536,8537,0,1000000000,0.00000000e+00
8538,8539,0,1000000000,0.00000000e+00
8540,8541,0,1000000000,0.00000000e+00
8542,8543,0,1000000000,0.00000000e+00
8544,8545,0,1000000000,0.00000000e+00
8546,8547,0,1000000000,0.00000000e+00
8548,8549,0,1000000000,0.00000000e+00
8550,8551,0,1000000000,0.00000000e+00
8552,8553,0,1000000000,0.00000000e+00
8554,8555,0,1000000000,0.00000000e+00
8556,8557,0,1000000000,0.00000000e+00
8558,8559,0,1000000000,0.00000000e+00
8560,8561,0,1000000000,0.00000000e+00
8562,8563,0,1000000000,0.00000000e+00
8564,8565,0,1000000000,0.00000000e+00
8566,8567,0,1000000000,0.00000000e+00
8568,8569,0,1000000000,0.00000000e+00
8570,8571,0,1000000000,0.00000000e+00
8572,8573,0,1000000000,0.00000000e+00
8574,8575,0,1000000000,0.00000000e+00
8576,8577,0,1000000000,0.00000000e+00
8578,8579,0,1000000000,0.00000000e+00
8580,8581,0,1000000000,0.00000000e+00
8582,8583,0,1000000000,0.00000000e+00
8584,8585,0,1000000000,0.00000000e+00
8586,8587,0,1000000000,0.00000000e+00
8588,8589,0,1000000000,0.00000000e+00
8590,8591,0,1000000000,0.00000000e+00
8592,8593,0,1000000000,0.00000000e+00
8594,8595,0,1000000000,0.00000000e+00
8596,8597,0,1000000000,0.00000000e+00
8598,8599,0,1000000000,0.00000000e+00
8600,8601,0,1000000000,0.00000000e+00
8602,8603,0,1000000000,0.00000000e+00
8604,8605,0,1000000000,0.00000000e+00
8606,8607,0,1000000000,0.00000000e+00
8608,8609,0,1000000000,0.00000000e+00
8610,8611,0,1000000000,0.00000000e+00
8612,8613,0,1000000000,0.00000000e+00
8614,8615,0,1000000000,0.00000000e+00
8616,8617,0,1000000000,0.00000000e+00
8618,8619,0,1000000000,0.00000000e+00
8620,8621,0,1000000000,0.00000000e+00
8622,8623,0,1000000000,0.00000000e+00
8624,8625,0,1000000000,0.00000000e+00
8626,8627,0,1000000000,0.00000000e+00
8628,8629,0,1000000000,0.00000000e+00
8630,8631,0,1000000000,0.00000000e+00
8632,8633,0,1000000000,0.00000000e+00
8634,8635,0,1000000000,0.00000000e+00
8636,8637,0,1000000000,0.00000000e+00
8638,8639,0,1000000000,0.00000000e+00
8640,8641,0,1000000000,0.00000000e+00
8642,8643,0,1000000000,0.00000000e+00
8644,8645,0,1000000000,0.00000000e+00
8646,8647,0,1000000000,0.00000000e+00
8648,8649,0,1000000000,0.00000000e+00
8650,8651,0,1000000000,0.00000000e+00
8652,8653,0,1000000000,0.00000000e+00
8654,8655,0,1000000000,0.00000000e+00
8656,8657,0,1000000000,0.00000000e+00
8658,8659,0,1000000000,0.00000000e+00
8660,8661,0,1000000000,0.00000000e+00
8662,8663,0,1000000000,0.00000000e+00
8664,8665,0,1000000000,0.00000000e+00
8666,8667,0,1000000000,0.00000000e+00
8668,8669,0,1000000000,0.00000000e+00
8670,8671,0,1000000000,0.00000000e+00
8672,8673,0,1000000000,0.00000000e+00
8674,8675,0,1000000000,0.00000000e+00
8676,8677,0,1000000000,0.00000000e+00
8678,8679,0,1000000000,0.00000000e+00
8680,8681,0,1000000000,0.00000000e+00
8682,8683,0,1000000000,0.00000000e+00
8684,8685,0,1000000000,0.00000000e+00
8686,8687,0,1000000000,0.00000000e+00
8688,8689,0,1000000000,0.00000000e+00
8690,8691,0,1000000000,0.00000000e+00
8692,8693,0,1000000000,0.00000000e+00
8694,8695,0,1000000000,0.00000000e+00
8696,8697,0,1000000000,0.00000000e+00
8698,8699,0,1000000000,0.00000000e+00
8700,8701,0,1000000000,0.00000000e+00
8702,8703,0,1000000000,0.00000000e+00
8704,8705,0,1000000000,0.00000000e+00
8706,8707,0,1000000000,0.00000000e+00
8708,8709,0,1000000000,0.00000000e+00
8710,8711,0,1000000000,0.00000000e+00
8712,8713,0,1000000000,0.00000000e+00
8714,8715,0,1000000000,0.00000000e+00
8716,8717,0,1000000000,0.00000000e+00
8718,8719,0,1000000000,0.00000000e+00
8720,8721,0,1000000000,0.00000000e+00
8722,8723,0,1000000000,0.00000000e+00
8724,8725,0,1000000000,0.00000000e+00
8726,8727,0,1000000000,0.00000000e+00
8728,8729,0,1000000000,0.00000000e+00
8730,8731,0,1000000000,0.00000000e+00
8732,8733,0,1000000000,0.00000000e+00
8734,8735,0,1000000000,0.00000000e+00
8736,8737,0,1000000000,0.00000000e+00
8738,8739,0,1000000000,0.00000000e+00
8740,8741,0,1000000000,0.00000000e+00
8742,8743,0,1000000000,0.00000000e+00
8744,8745,0,1000000000,0.00000000e+00
8746,8747,0,1000000000,0.00000000e+00
8748,8749,0,1000000000,0.00000000e+00
8750,8751,0,1000000000,0.00000000e+00
8752,8753,0,1000000000,0.00000000e+00
8754,8755,0,1000000000,0.00000000e+00
8756,8757,0,1000000000,0.00000000e+00
8758,8759,0,1000000000,0.00000000e+00
8760,8761,0,1000000000,0.00000000e+00
8762,8763,0,1000000000,0.00000000e+00
8764,8765,0,1000000000,0.00000000e+00
8766,8767,0,1000000000,0.00000000e+00
8768,8769,0,1000000000,0.00000000e+00
8770,8771,0,1000000000,0.00000000e+00
8772,8773,0,1000000000,0.00000000e+00
8774,8775,0,1000000000,0.00000000e+00
8776,8777,0,1000000000,0.00000000e+00
8778,8779,0,1000000000,0.00000000e+00
8780,8781,0,1000000000,0.00000000e+00
8782,8783,0,1000000000,0.00000000e+00
8784,8785,0,1000000000,0.00000000e+00
8786,8787,0,1000000000,0.00000000e+00
8788,8789,0,1000000000,0.00000000e+00
8790,8791,0,1000000000,0.00000000e+00
8792,8793,0,1000000000,0.00000000e+00
8794,8795,0,1000000000,0.00000000e+00
8796,8797,0,1000000000,0.00000000e+00
8798,8799,0,1000000000,0.00000000e+00
8800,8801,0,1000000000,0.00000000e+00
8802,8803,0,1000000000,0.00000000e+00
8804,8805,0,1000000000,0.00000000e+00
8806,8807,0,1000000000,0.00000000e+00
8808,8809,0,1000000000,0.00000000e+00
8810,8811,0,1000000000,0.00000000e+00
8812,8813,0,1000000000,0.00000000e+00
8814,8815,0,1000000000,0.00000000e+00
8816,8817,0,1000000000,0.00000000e+00
8818,8819,0,1000000000,0.00000000e+00
8820,8821,0,1000000000,0.00000000e+00
8822,8823,0,1000000000,0.00000000e+00
8824,8825,0,1000000000,0.00000000e+00
8826,8827,0,1000000000,0.00000000e+00
8828,8829,0,1000000000,0.00000000e+00
8830,8831,0,1000000000,0.00000000e+00
8832,8833,0,1000000000,0.00000000e+00
8834,8835,0,1000000000,0.00000000e+00
8836,8837,0,1000000000,0.00000000e+00
8838,8839,0,1000000000,0.00000000e+00
8840,8841,0,1000000000,0.00000000e+00
8842,8843,0,1000000000,0.00000000e+00
8844,8845,0,1000000000,0.00000000e+00
8846,8847,0,1000000000,0.00000000e+00
8848,8849,0,1000000000,0.00000000e+00
8850,8851,0,1000000000,0.00000000e+00
8852,8853,0,1000000000,0.00000000e+00
8854,8855,0,1000000000,0.00000000e+00
8856,8857,0,1000000000,0.00000000e+00
8858,8859,0,1000000000,0.00000000e+00
8860,8861,0,1000000000,0.00000000e+00
8862,8863,0,1000000000,0.00000000e+00
8864,8865,0,1000000000,0.00000000e+00
8866,8867,0,1000000000,0.00000000e+00
8868,8869,0,1000000000,0.00000000e+00
8870,8871,0,1000000000,0.00000000e+00
8872,8873,0,1000000000,0.00000000e+00
8874,8875,0,1000000000,0.00000000e+00
8876,8877,0,1000000000,0.00000000e+00
8878,8879,0,1000000000,0.00000000e+00
8880,8881,0,1000000000,0.00000000e+00
8882,8883,0,1000000000,0.00000000e+00
8884,8885,0,1000000000,0.00000000e+00
8886,8887,0,1000000000,0.00000000e+00
8888,8889,0,1000000000,0.00000000e+00
8890,8891,0,1000000000,0.00000000e+00
8892,8893,0,1000000000,0.00000000e+00
8894,8895,0,1000000000,0.00000000e+00
8896,8897,0,1000000000,0.00000000e+00
8898,8899,0,1000000000,0.00000000e+00
8900,8901,0,1000000000,0.00000000e+00
8902,8903,0,1000000000,0.00000000e+00
8904,8905,0,1000000000,0.00000000e+00
8906,8907,0,1000000000,0.00000000e+00
8908,8909,0,1000000000,0.00000000e+00
8910,8911,0,1000000000,0.00000000e+00
8912,8913,0,1000000000,0.00000000e+00
8914,8915,0,1000000000,0.00000000e+00
8916,8917,0,1000000000,0.00000000e+00
8918,8919,0,1000000000,0.00000000e+00
8920,8921,0,1000000000,0.00000000e+00
8922,8923,0,1000000000,0.00000000e+00
8924,8925,0,1000000000,0.00000000e+00
8926,8927,0,1000000000,0.00000000e+00
8928,8929,0,1000000000,0.00000000e+00
8930,8931,0,1000000000,0.00000000e+00
8932,8933,0,1000000000,0.00000000e+00
8934,8935,0,1000000000,0.00000000e+00
8936,8937,0,1000000000,0.00000000e+00
8938,8939,0,1000000000,0.00000000e+00
8940,8941,0,1000000000,0.00000000e+00
8942,8943,0,1000000000,0.00000000e+00
8944,8945,0,1000000000,0.00000000e+00
8946,8947,0,1000000000,0.00000000e+00
8948,8949,0,1000000000,0.00000000e+00
8950,8951,0,1000000000,0.00000000e+00
8952,8953,0,1000000000,0.00000000e+00
8954,8955,0,1000000000,0.00000000e+00
8956,8957,0,1000000000,0.00000000e+00
8958,8959,0,1000000000,0.00000000e+00
8960,8961,0,1000000000,0.00000000e+00
8962,8963,0,1000000000,0.00000000e+00
8964,8965,0,1000000000,0.00000000e+00
8966,8967,0,1000000000,0.00000000e+00
8968,8969,0,1000000000,0.00000000e+00
8970,8971,0,1000000000,0.00000000e+00
8972,8973,0,1000000000,0.00000000e+00
8974,8975,0,1000000000,0.00000000e+00
8976,8977,0,1000000000,0.00000000e+00
8978,8979,0,1000000000,0.00000000e+00
8980,8981,0,1000000000,0.00000000e+00
8982,8983,0,1000000000,0.00000000e+00
8984,8985,0,1000000000,0.00000000e+00
8986,8987,0,1000000000,0.00000000e+00
8988,8989,0,1000000000,0.00000000e+00
8990,8991,0,1000000000,0.00000000e+00
8992,8993,0,1000000000,0.00000000e+00
8994,8995,0,1000000000,0.00000000e+00
8996,8997,0,1000000000,0.00000000e+00
8998,8999,0,1000000000,0.00000000e+00
9000,9001,0,1000000000,0.00000000e+00
9002,9003,0,1000000000,0.00000000e+00
9004,9005,0,1000000000,0.00000000e+00
9006,9007,0,1000000000,0.00000000e+00
9008,9009,0,1000000000,0.00000000e+00
9010,9011,0,1000000000,0.00000000e+00
9012,9013,0,1000000000,0.00000000e+00
9014,9015,0,1000000000,0.00000000e+00
9016,9017,0,1000000000,0.00000000e+00
9018,9019,0,1000000000,0.00000000e+00
9020,9021,0,1000000000,0.00000000e+00
9022,9023,0,1000000000,0.00000000e+00
9024,9025,0,1000000000,0.00000000e+00
9026,9027,0,1000000000,0.00000000e+00
9028,9029,0,1000000000,0.00000000e+00
9030,9031,0,1000000000,0.00000000e+00
9032,9033,0,1000000000,0.00000000e+00
9034,9035,0,1000000000,0.00000000e+00
9036,9037,0,1000000000,0.00000000e+00
9038,9039,0,1000000000,0.00000000e+00
9040,9041,0,1000000000,0.00000000e+00
9042,9043,0,1000000000,0.00000000e+00
9044,9045,0,1000000000,0.00000000e+00
9046,9047,0,1000000000,0.00000000e+00
9048,9049,0,1000000000,0.00000000e+00
9050,9051,0,1000000000,0.00000000e+00
9052,9053,0,1000000000,0.00000000e+00
9054,9055,0,1000000000,0.00000000e+00
9056,9057,0,1000000000,0.00000000e+00
9058,9059,0,1000000000,0.00000000e+00
9060,9061,0,1000000000,0.00000000e+00
9062,9063,0,1000000000,0.00000000e+00
9064,9065,0,1000000000,0.00000000e+00
9066,9067,0,1000000000,0.00000000e+00
9068,9069,0,1000000000,0.00000000e+00
9070,9071,0,1000000000,0.00000000e+00
9072,9073,0,1000000000,0.00000000e+00
9074,9075,0,1000000000,0.00000000e+00
9076,9077,0,1000000000,0.00000000e+00
9078,9079,0,1000000000,0.00000000e+00
9080,9081,0,1000000000,0.00000000e+00
9082,9083,0,1000000000,0.00000000e+00
9084,9085,0,1000000000,0.00000000e+00
9086,9087,0,1000000000,0.00000000e+00
9088,9089,0,1000000000,0.00000000e+00
9090,9091,0,1000000000,0.00000000e+00
9092,9093,0,1000000000,0.00000000e+00
9094,9095,0,1000000000,0.00000000e+00
9096,9097,0,1000000000,0.00000000e+00
9098,9099,0,1000000000,0.00000000e+00
9100,9101,0,1000000000,0.00000000e+00
9102,9103,0,1000000000,0.00000000e+00
9104,9105,0,1000000000,0.00000000e+00
9106,9107,0,1000000000,0.00000000e+00
9108,9109,0,1000000000,0.00000000e+00
9110,9111,0,1000000000,0.00000000e+00
9112,9113,0,1000000000,0.00000000e+00
9114,9115,0,1000000000,0.00000000e+00
9116,9117,0,1000000000,0.00000000e+00
9118,9119,0,1000000000,0.00000000e+00
9120,9121,0,1000000000,0.00000000e+00
9122,9123,0,1000000000,0.00000000e+00
9124,9125,0,1000000000,0.00000000e+00
9126,9127,0,1000000000,0.00000000e+00
9128,9129,0,1000000000,0.00000000e+00
9130,9131,0,1000000000,0.00000000e+00
9132,9133,0,1000000000,0.00000000e+00
9134,9135,0,1000000000,0.00000000e+00
9136,9137,0,1000000000,0.00000000e+00
9138,9139,0,1000000000,0.00000000e+00
9140,9141,0,1000000000,0.00000000e+00
9142,9143,0,1000000000,0.00000000e+00
9144,9145,0,1000000000,0.00000000e+00
9146,9147,0,1000000000,0.00000000e+00
9148,9149,0,1000000000,0.00000000e+00
9150,9151,0,1000000000,0.00000000e+00
9152,9153,0,1000000000,0.00000000e+00
9154,9155,0,1000000000,0.00000000e+00
9156,9157,0,1000000000,0.00000000e+00
9158,9159,0,1000000000,0.00000000e+00
9160,9161,0,1000000000,0.00000000e+00
9162,9163,0,1000000000,0.00000000e+00
9164,9165,0,1000000000,0.00000000e+00
9166,9167,0,1000000000,0.00000000e+00
9168,9169,0,1000000000,0.00000000e+00
9170,9171,0,1000000000,0.00000000e+00
9172,9173,0,1000000000,0.00000000e+00
9174,9175,0,1000000000,0.00000000e+00
9176,9177,0,1000000000,0.00000000e+00
9178,9179,0,1000000000,0.00000000e+00
9180,9181,0,1000000000,0.00000000e+00
9182,9183,0,1000000000,0.00000000e+00
9184,9185,0,1000000000,0.00000000e+00
9186,9187,0,1000000000,0.00000000e+00
9188,9189,0,1000000000,0.00000000e+00
9190,9191,0,1000000000,0.00000000e+00
9192,9193,0,1000000000,0.00000000e+00
9194,9195,0,1000000000,0.00000000e+00
9196,9197,0,1000000000,0.00000000e+00
9198,9199,0,1000000000,0.00000000e+00
9200,9201,0,1000000000,0.00000000e+00
9202,9203,0,1000000000,0.00000000e+00
9204,9205,0,1000000000,0.00000000e+00
9206,9207,0,1000000000,0.00000000e+00
9208,9209,0,1000000000,0.00000000e+00
9210,9211,0,1000000000,0.00000000e+00
9212,9213,0,1000000000,0.00000000e+00
9214,9215,0,1000000000,0.00000000e+00
9216,9217,0,1000000000,0.00000000e+00
9218,9219,0,1000000000,0.00000000e+00
9220,9221,0,1000000000,0.00000000e+00
9222,9223,0,1000000000,0.00000000e+00
9224,9225,0,1000000000,0.00000000e+00
9226,9227,0,1000000000,0.00000000e+00
9228,9229,0,1000000000,0.00000000e+00
9230,9231,0,1000000000,0.00000000e+00
9232,9233,0,1000000000,0.00000000e+00
9234,9235,0,1000000000,0.00000000e+00
9236,9237,0,1000000000,0.00000000e+00
9238,9239,0,1000000000,0.00000000e+00
9240,9241,0,1000000000,0.00000000e+00
9242,9243,0,1000000000,0.00000000e+00
9244,9245,0,1000000000,0.00000000e+00
9246,9247,0,1000000000,0.00000000e+00
9248,9249,0,1000000000,0.00000000e+00
9250,9251,0,1000000000,0.00000000e+00
9252,9253,0,1000000000,0.00000000e+00
9254,9255,0,1000000000,0.00000000e+00
9256,9257,0,1000000000,0.00000000e+00
9258,9259,0,1000000000,0.00000000e+00
9260,9261,0,1000000000,0.00000000e+00
9262,9263,0,1000000000,0.00000000e+00
9264,9265,0,1000000000,0.00000000e+00
9266,9267,0,1000000000,0.00000000e+00
9268,9269,0,1000000000,0.00000000e+00
9270,9271,0,1000000000,0.00000000e+00
9272,9273,0,1000000000,0.00000000e+00
9274,9275,0,1000000000,0.00000000e+00
9276,9277,0,1000000000,0.00000000e+00
9278,9279,0,1000000000,0.00000000e+00
9280,9281,0,1000000000,0.00000000e+00
9282,9283,0,1000000000,0.00000000e+00
9284,9285,0,1000000000,0.00000000e+00
9286,9287,0,1000000000,0.00000000e+00
9288,9289,0,1000000000,0.00000000e+00
9290,9291,0,1000000000,0.00000000e+00
9292,9293,0,1000000000,0.00000000e+00
9294,9295,0,1000000000,0.00000000e+00
9296,9297,0,1000000000,0.00000000e+00
9298,9299,0,1000000000,0.00000000e+00
9300,9301,0,1000000000,0.00000000e+00
9302,9303,0,1000000000,0.00000000e+00
9304,9305,0,1000000000,0.00000000e+00
9306,9307,0,1000000000,0.00000000e+00
9308,9309,0,1000000000,0.00000000e+00
9310,9311,0,1000000000,0.00000000e+00
9312,9313,0,1000000000,0.00000000e+00
9314,9315,0,1000000000,0.00000000e+00
9316,9317,0,1000000000,0.00000000e+00
9318,9319,0,1000000000,0.00000000e+00
9320,9321,0,1000000000,0.00000000e+00
9322,9323,0,1000000000,0.00000000e+00
9324,9325,0,1000000000,0.00000000e+00
9326,9327,0,1000000000,0.00000000e+00
9328,9329,0,1000000000,0.00000000e+00
9330,9331,0,1000000000,0.00000000e+00
9332,9333,0,1000000000,0.00000000e+00
9334,9335,0,1000000000,0.00000000e+00
9336,9337,0,1000000000,0.00000000e+00
9338,9339,0,1000000000,0.00000000e+00
9340,9341,0,1000000000,0.00000000e+00
9342,9343,0,1000000000,0.00000000e+00
9344,9345,0,1000000000,0.00000000e+00
9346,9347,0,1000000000,0.00000000e+00
9348,9349,0,1000000000,0.00000000e+00
9350,9351,0,1000000000,0.00000000e+00
9352,9353,0,1000000000,0.00000000e+00
9354,9355,0,1000000000,0.00000000e+00
9356,9357,0,1000000000,0.00000000e+00
9358,9359,0,1000000000,0.00000000e+00
9360,9361,0,1000000000,0.00000000e+00
9362,9363,0,1000000000,0.00000000e+00
9364,9365,0,1000000000,0.00000000e+00
9366,9367,0,1000000000,0.00000000e+00
9368,9369,0,1000000000,0.00000000e+00
9370,9371,0,1000000000,0.00000000e+00
9372,9373,0,1000000000,0.00000000e+00
9374,9375,0,1000000000,0.00000000e+00
9376,9377,0,1000000000,0.00000000e+00
9378,9379,0,1000000000,0.00000000e+00
9380,9381,0,1000000000,0.00000000e+00
9382,9383,0,1000000000,0.00000000e+00
9384,9385,0,1000000000,0.00000000e+00
9386,9387,0,1000000000,0.00000000e+00
9388,9389,0,1000000000,0.00000000e+00
9390,9391,0,1000000000,0.00000000e+00
9392,9393,0,1000000000,0.00000000e+00
9394,9395,0,1000000000,0.00000000e+00
9396,9397,0,1000000000,0.00000000e+00
9398,9399,0,1000000000,0.00000000e+00
9400,9401,0,1000000000,0.00000000e+00
9402,9403,0,1000000000,0.00000000e+00
9404,9405,0,1000000000,0.00000000e+00
9406,9407,0,1000000000,0.00000000e+00
9408,9409,0,1000000000,0.00000000e+00
9410,9411,0,1000000000,0.00000000e+00
9412,9413,0,1000000000,0.00000000e+00
9414,9415,0,1000000000,0.00000000e+00
9416,9417,0,1000000000,0.00000000e+00
9418,9419,0,1000000000,0.00000000e+00
9420,9421,0,1000000000,0.00000000e+00
9422,9423,0,1000000000,0.00000000e+00
9424,9425,0,1000000000,0.00000000e+00
9426,9427,0,1000000000,0.00000000e+00
9428,9429,0,1000000000,0.00000000e+00
9430,9431,0,1000000000,0.00000000e+00
9432,9433,0,1000000000,0.00000000e+00
9434,9435,0,1000000000,0.00000000e+00
9436,9437,0,1000000000,0.00000000e+00
9438,9439,0,1000000000,0.00000000e+00
9440,9441,0,1000000000,0.00000000e+00
9442,9443,0,1000000000,0.00000000e+00
9444,9445,0,1000000000,0.00000000e+00
9446,9447,0,1000000000,0.00000000e+00
9448,9449,0,1000000000,0.00000000e+00
9450,9451,0,1000000000,0.00000000e+00
9452,9453,0,1000000000,0.00000000e+00
9454,9455,0,1000000000,0.00000000e+00
9456,9457,0,1000000000,0.00000000e+00
9458,9459,0,1000000000,0.00000000e+00
9460,9461,0,1000000000,0.00000000e+00
9462,9463,0,1000000000,0.00000000e+00
9464,9465,0,1000000000,0.00000000e+00
9466,9467,0,1000000000,0.00000000e+00
9468,9469,0,1000000000,0.00000000e+00
9470,9471,0,1000000000,0.00000000e+00
9472,9473,0,1000000000,0.00000000e+00
9474,9475,0,1000000000,0.00000000e+00
9476,9477,0,1000000000,0.00000000e+00
9478,9479,0,1000000000,0.00000000e+00
9480,9481,0,1000000000,0.00000000e+00
9482,9483,0,1000000000,0.00000000e+00
9484,9485,0,1000000000,0.00000000e+00
9486,9487,0,1000000000,0.00000000e+00
9488,9489,0,1000000000,0.00000000e+00
9490,9491,0,1000000000,0.00000000e+00
9492,9493,0,1000000000,0.00000000e+00
9494,9495,0,1000000000,0.00000000e+00
9496,9497,0,1000000000,0.00000000e+00
9498,9499,0,1000000000,0.00000000e+00
9500,9501,0,1000000000,0.00000000e+00
9502,9503,0,1000000000,0.00000000e+00
9504,9505,0,1000000000,0.00000000e+00
9506,9507,0,1000000000,0.00000000e+00
9508,9509,0,1000000000,0.00000000e+00
9510,9511,0,1000000000,0.00000000e+00
9512,9513,0,1000000000,0.00000000e+00
9514,9515,0,1000000000,0.00000000e+00
9516,9517,0,1000000000,0.00000000e+00
9518,9519,0,1000000000,0.00000000e+00
9520,9521,0,1000000000,0.00000000e+00
9522,9523,0,1000000000,0.00000000e+00
9524,9525,0,1000000000,0.00000000e+00
9526,9527,0,1000000000,0.00000000e+00
9528,9529,0,1000000000,0.00000000e+00
9530,9531,0,1000000000,0.00000000e+00
9532,9533,0,1000000000,0.00000000e+00
9534,9535,0,1000000000,0.00000000e+00
9536,9537,0,1000000000,0.00000000e+00
9538,9539,0,1000000000,0.00000000e+00
9540,9541,0,1000000000,0.00000000e+00
9542,9543,0,1000000000,0.00000000e+00
9544,9545,0,1000000000,0.00000000e+00
9546,9547,0,1000000000,0.00000000e+00
9548,9549,0,1000000000,0.00000000e+00
9550,9551,0,1000000000,0.00000000e+00
9552,9553,0,1000000000,0.00000000e+00
9554,9555,0,1000000000,0.00000000e+00
9556,9557,0,1000000000,0.00000000e+00
9558,9559,0,1000000000,0.00000000e+00
9560,9561,0,1000000000,0.00000000e+00
9562,9563,0,1000000000,0.00000000e+00
9564,9565,0,1000000000,0.00000000e+00
9566,9567,0,1000000000,0.00000000e+00
9568,9569,0,1000000000,0.00000000e+00
9570,9571,0,1000000000,0.00000000e+00
9572,9573,0,1000000000,0.00000000e+00
9574,9575,0,1000000000,0.00000000e+00
9576,9577,0,1000000000,0.00000000e+00
9578,9579,0,1000000000,0.00000000e+00
9580,9581,0,1000000000,0.00000000e+00
9582,9583,0,1000000000,0.00000000e+00
9584,9585,0,1000000000,0.00000000e+00
9586,9587,0,1000000000,0.00000000e+00
9588,9589,0,1000000000,0.00000000e+00
9590,9591,0,1000000000,0.00000000e+00
9592,9593,0,1000000000,0.00000000e+00
9594,9595,0,1000000000,0.00000000e+00
9596,9597,0,1000000000,0.00000000e+00
9598,9599,0,1000000000,0.00000000e+00
9600,9601,0,1000000000,0.00000000e+00
9602,9603,0,1000000000,0.00000000e+00
9604,9605,0,1000000000,0.00000000e+00
9606,9607,0,1000000000,0.00000000e+00
9608,9609,0,1000000000,0.00000000e+00
9610,9611,0,1000000000,0.00000000e+00
9612,9613,0,1000000000,0.00000000e+00
9614,9615,0,1000000000,0.00000000e+00
9616,9617,0,1000000000,0.00000000e+00
9618,9619,0,1000000000,0.00000000e+00
9620,9621,0,1000000000,0.00000000e+00
9622,9623,0,1000000000,0.00000000e+00
9624,9625,0,1000000000,0.00000000e+00
9626,9627,0,1000000000,0.00000000e+00
9628,9629,0,1000000000,0.00000000e+00
9630,9631,0,1000000000,0.00000000e+00
9632,9633,0,1000000000,0.00000000e+00
9634,9635,0,1000000000,0.00000000e+00
9636,9637,0,1000000000,0.00000000e+00
9638,9639,0,1000000000,0.00000000e+00
9640,9641,0,1000000000,0.00000000e+00
9642,9643,0,1000000000,0.00000000e+00
9644,9645,0,1000000000,0.00000000e+00
9646,9647,0,1000000000,0.00000000e+00
9648,9649,0,1000000000,0.00000000e+00
9650,9651,0,1000000000,0.00000000e+00
9652,9653,0,1000000000,0.00000000e+00
9654,9655,0,1000000000,0.00000000e+00
9656,9657,0,1000000000,0.00000000e+00
9658,9659,0,1000000000,0.00000000e+00
9660,9661,0,1000000000,0.00000000e+00
9662,9663,0,1000000000,0.00000000e+00
9664,9665,0,1000000000,0.00000000e+00
9666,9667,0,1000000000,0.00000000e+00
9668,9669,0,1000000000,0.00000000e+00
9670,9671,0,1000000000,0.00000000e+00
9672,9673,0,1000000000,0.00000000e+00
9674,9675,0,1000000000,0.00000000e+00
9676,9677,0,1000000000,0.00000000e+00
9678,9679,0,1000000000,0.00000000e+00
9680,9681,0,1000000000,0.00000000e+00
9682,9683,0,1000000000,0.00000000e+00
9684,9685,0,1000000000,0.00000000e+00
9686,9687,0,1000000000,0.00000000e+00
9688,9689,0,1000000000,0.00000000e+00
9690,9691,0,1000000000,0.00000000e+00
9692,9693,0,1000000000,0.00000000e+00
9694,9695,0,1000000000,0.00000000e+00
9696,9697,0,1000000000,0.00000000e+00
9698,9699,0,1000000000,0.00000000e+00
9700,9701,0,1000000000,0.00000000e+00
9702,9703,0,1000000000,0.00000000e+00
9704,9705,0,1000000000,0.00000000e+00
9706,9707,0,1000000000,0.00000000e+00
9708,9709,0,1000000000,0.00000000e+00
9710,9711,0,1000000000,0.00000000e+00
9712,9713,0,1000000000,0.00000000e+00
9714,9715,0,1000000000,0.00000000e+00
9716,9717,0,1000000000,0.00000000e+00
9718,9719,0,1000000000,0.00000000e+00
9720,9721,0,1000000000,0.00000000e+00
9722,9723,0,1000000000,0.00000000e+00
9724,9725,0,1000000000,0.00000000e+00
9726,9727,0,1000000000,0.00000000e+00
9728,9729,0,1000000000,0.00000000e+00
9730,9731,0,1000000000,0.00000000e+00
9732,9733,0,1000000000,0.00000000e+00
9734,9735,0,1000000000,0.00000000e+00
9736,9737,0,1000000000,0.00000000e+00
9738,9739,0,1000000000,0.00000000e+00
9740,9741,0,1000000000,0.00000000e+00
9742,9743,0,1000000000,0.00000000e+00
9744,9745,0,1000000000,0.00000000e+00
9746,9747,0,1000000000,0.00000000e+00
9748,9749,0,1000000000,0.00000000e+00
9750,9751,0,1000000000,0.00000000e+00
9752,9753,0,1000000000,0.00000000e+00
9754,9755,0,1000000000,0.00000000e+00
9756,9757,0,1000000000,0.00000000e+00
9758,9759,0,1000000000,0.00000000e+00
9760,9761,0,1000000000,0.00000000e+00
9762,9763,0,1000000000,0.00000000e+00
9764,9765,0,1000000000,0.00000000e+00
9766,9767,0,1000000000,0.00000000e+00
9768,9769,0,1000000000,0.00000000e+00
9770,9771,0,1000000000,0.00000000e+00
9772,9773,0,1000000000,0.00000000e+00
9774,9775,0,1000000000,0.00000000e+00
9776,9777,0,1000000000,0.00000000e+00
9778,9779,0,1000000000,0.00000000e+00
9780,9781,0,1000000000,0.00000000e+00
9782,9783,0,1000000000,0.00000000e+00
9784,9785,0,1000000000,0.00000000e+00
9786,9787,0,1000000000,0.00000000e+00
9788,9789,0,1000000000,0.00000000e+00
9790,9791,0,1000000000,0.00000000e+00
9792,9793,0,1000000000,0.00000000e+00
9794,9795,0,1000000000,0.00000000e+00
9796,9797,0,1000000000,0.00000000e+00
9798,9799,0,1000000000,0.00000000e+00
9800,9801,0,1000000000,0.00000000e+00
9802,9803,0,1000000000,0.00000000e+00
9804,9805,0,1000000000,0.00000000e+00
9806,9807,0,1000000000,0.00000000e+00
9808,9809,0,1000000000,0.00000000e+00
9810,9811,0,1000000000,0.00000000e+00
9812,9813,0,1000000000,0.00000000e+00
9814,9815,0,1000000000,0.00000000e+00
9816,9817,0,1000000000,0.00000000e+00
9818,9819,0,1000000000,0.00000000e+00
9820,9821,0,1000000000,0.00000000e+00
9822,9823,0,1000000000,0.00000000e+00
9824,9825,0,1000000000,0.00000000e+00
9826,9827,0,1000000000,0.00000000e+00
9828,9829,0,1000000000,0.00000000e+00
9830,9831,0,1000000000,0.00000000e+00
9832,9833,0,1000000000,0.00000000e+00
9834,9835,0,1000000000,0.00000000e+00
9836,9837,0,1000000000,0.00000000e+00
9838,9839,0,1000000000,0.00000000e+00
9840,9841,0,1000000000,0.00000000e+00
9842,9843,0,1000000000,0.00000000e+00
9844,9845,0,1000000000,0.00000000e+00
9846,9847,0,1000000000,0.00000000e+00
9848,9849,0,1000000000,0.00000000e+00
9850,9851,0,1000000000,0.00000000e+00
9852,9853,0,1000000000,0.00000000e+00
9854,9855,0,1000000000,0.00000000e+00
9856,9857,0,1000000000,0.00000000e+00
9858,9859,0,1000000000,0.00000000e+00
9860,9861,0,1000000000,0.00000000e+00
9862,9863,0,1000000000,0.00000000e+00
9864,9865,0,1000000000,0.00000000e+00
9866,9867,0,1000000000,0.00000000e+00
9868,9869,0,1000000000,0.00000000e+00
9870,9871,0,1000000000,0.00000000e+00
9872,9873,0,1000000000,0.00000000e+00
9874,9875,0,1000000000,0.00000000e+00
9876,9877,0,1000000000,0.00000000e+00
9878,9879,0,1000000000,0.00000000e+00
9880,9881,0,1000000000,0.00000000e+00
9882,9883,0,1000000000,0.00000000e+00
9884,9885,0,1000000000,0.00000000e+00
9886,9887,0,1000000000,0.00000000e+00
9888,9889,0,1000000000,0.00000000e+00
9890,9891,0,1000000000,0.00000000e+00
9892,9893,0,1000000000,0.00000000e+00
9894,9895,0,1000000000,0.00000000e+00
9896,9897,0,1000000000,0.00000000e+00
9898,9899,0,1000000000,0.00000000e+00
9900,9901,0,1000000000,0.00000000e+00
9902,9903,0,1000000000,0.00000000e+00
9904,9905,0,1000000000,0.00000000e+00
9906,9907,0,1000000000,0.00000000e+00
9908,9909,0,1000000000,0.00000000e+00
9910,9911,0,1000000000,0.00000000e+00
9912,9913,0,1000000000,0.00000000e+00
9914,9915,0,1000000000,0.00000000e+00
9916,9917,0,1000000000,0.00000000e+00
9918,9919,0,1000000000,0.00000000e+00
9920,9921,0,1000000000,0.00000000e+00
9922,9923,0,1000000000,0.00000000e+00
9924,9925,0,1000000000,0.00000000e+00
9926,9927,0,1000000000,0.00000000e+00
9928,9929,0,1000000000,0.00000000e+00
9930,9931,0,1000000000,0.00000000e+00
9932,9933,0,1000000000,0.00000000e+00
9934,9935,0,1000000000,0.00000000e+00
9936,9937,0,1000000000,0.00000000e+00
9938,9939,0,1000000000,0.00000000e+00
9940,9941,0,1000000000,0.00000000e+00
9942,9943,0,1000000000,0.00000000e+00
9944,9945,0,1000000000,0.00000000e+00
9946,9947,0,1000000000,0.00000000e+00
9948,9949,0,1000000000,0.00000000e+00
9950,9951,0,1000000000,0.00000000e+00
9952,9953,0,1000000000,0.00000000e+00
9954,9955,0,1000000000,0.00000000e+00
9956,9957,0,1000000000,0.00000000e+00
9958,9959,0,1000000000,0.00000000e+00
9960,9961,0,1000000000,0.00000000e+00
9962,9963,0,1000000000,0.00000000e+00
9964,9965,0,1000000000,0.00000000e+00
9966,9967,0,1000000000,0.00000000e+00
9968,9969,0,1000000000,0.00000000e+00
9970,9971,0,1000000000,0.00000000e+00
9972,9973,0,1000000000,0.00000000e+00
9974,9975,0,1000000000,0.00000000e+00
9976,9977,0,1000000000,0.00000000e+00
9978,9979,0,1000000000,0.00000000e+00
9980,9981,0,1000000000,0.00000000e+00
9982,9983,0,1000000000,0.00000000e+00
9984,9985,0,1000000000,0.00000000e+00
9986,9987,0,1000000000,0.00000000e+00
9988,9989,0,1000000000,0.00000000e+00
9990,9991,0,1000000000,0.00000000e+00
9992,9993,0,1000000000,0.00000000e+00
9994,9995,0,1000000000,0.00000000e+00
9996,9997,0,1000000000,0.00000000e+00
9998,9999,0,1000000000,0.00000000e+00
10000,10001,0,1000000000,0.00000000e+00
10002,10003,0,1000000000,0.00000000e+00
10004,10005,0,1000000000,0.00000000e+00
10006,10007,0,1000000000,0.00000000e+00
10008,10009,0,1000000000,0.00000000e+00
10010,10011,0,1000000000,0.00000000e+00
10012,10013,0,1000000000,0.00000000e+00
10014,10015,0,1000000000,0.00000000e+00
10016,10017,0,1000000000,0.00000000e+00
10018,10019,0,1000000000,0.00000000e+00
10020,10021,0,1000000000,0.00000000e+00
10022,10023,0,1000000000,0.00000000e+00
10024,10025,0,1000000000,0.00000000e+00
10026,10027,0,1000000000,0.00000000e+00
10028,10029,0,1000000000,0.00000000e+00
10030,10031,0,1000000000,0.00000000e+00
10032,10033,0,1000000000,0.00000000e+00
10034,10035,0,1000000000,0.00000000e+00
10036,10037,0,1000000000,0.00000000e+00
10038,10039,0,1000000000,0.00000000e+00
10040,10041,0,1000000000,0.00000000e+00
10042,10043,0,1000000000,0.00000000e+00
10044,10045,0,1000000000,0.00000000e+00
10046,10047,0,1000000000,0.00000000e+00
10048,10049,0,1000000000,0.00000000e+00
10050,10051,0,1000000000,0.00000000e+00
10052,10053,0,1000000000,0.00000000e+00
10054,10055,0,1000000000,0.00000000e+00
10056,10057,0,1000000000,0.00000000e+00
10058,10059,0,1000000000,0.00000000e+00
10060,10061,0,1000000000,0.00000000e+00
10062,10063,0,1000000000,0.00000000e+00
10064,10065,0,1000000000,0.00000000e+00
10066,10067,0,1000000000,0.00000000e+00
10068,10069,0,1000000000,0.00000000e+00
10070,10071,0,1000000000,0.00000000e+00
10072,10073,0,1000000000,0.00000000e+00
10074,10075,0,1000000000,0.00000000e+00
10076,10077,0,1000000000,0.00000000e+00
10078,10079,0,1000000000,0.00000000e+00
10080,10081,0,1000000000,0.00000000e+00
10082,10083,0,1000000000,0.00000000e+00
10084,10085,0,1000000000,0.00000000e+00
10086,10087,0,1000000000,0.00000000e+00
10088,10089,0,1000000000,0.00000000e+00
10090,10091,0,1000000000,0.00000000e+00
10092,10093,0,1000000000,0.00000000e+00
10094,10095,0,1000000000,0.00000000e+00
10096,10097,0,1000000000,0.00000000e+00
10098,10099,0,1000000000,0.00000000e+00
10100,10101,0,1000000000,0.00000000e+00
10102,10103,0,1000000000,0.00000000e+00
10104,10105,0,1000000000,0.00000000e+00
10106,10107,0,1000000000,0.00000000e+00
10108,10109,0,1000000000,0.00000000e+00
10110,10111,0,1000000000,0.00000000e+00
10112,10113,0,1000000000,0.00000000e+00
10114,10115,0,1000000000,0.00000000e+00
10116,10117,0,1000000000,0.00000000e+00
10118,10119,0,1000000000,0.00000000e+00
10120,10121,0,1000000000,0.00000000e+00
10122,10123,0,1000000000,0.00000000e+00
10124,10125,0,1000000000,0.00000000e+00
10126,10127,0,1000000000,0.00000000e+00
10128,10129,0,1000000000,0.00000000e+00
10130,10131,0,1000000000,0.00000000e+00
10132,10133,0,1000000000,0.00000000e+00
10134,10135,0,1000000000,0.00000000e+00
10136,10137,0,1000000000,0.00000000e+00
10138,10139,0,1000000000,0.00000000e+00
10140,10141,0,1000000000,0.00000000e+00
10142,10143,0,1000000000,0.00000000e+00
10144,10145,0,1000000000,0.00000000e+00
10146,10147,0,1000000000,0.00000000e+00
10148,10149,0,1000000000,0.00000000e+00
10150,10151,0,1000000000,0.00000000e+00
10152,10153,0,1000000000,0.00000000e+00
10154,10155,0,1000000000,0.00000000e+00
10156,10157,0,1000000000,0.00000000e+00
10158,10159,0,1000000000,0.00000000e+00
10160,10161,0,1000000000,0.00000000e+00
10162,10163,0,1000000000,0.00000000e+00
10164,10165,0,1000000000,0.00000000e+00
10166,10167,0,1000000000,0.00000000e+00
10168,10169,0,1000000000,0.00000000e+00
10170,10171,0,1000000000,0.00000000e+00
10172,10173,0,1000000000,0.00000000e+00
10174,10175,0,1000000000,0.00000000e+00
10176,10177,0,1000000000,0.00000000e+00
10178,10179,0,1000000000,0.00000000e+00
10180,10181,0,1000000000,0.00000000e+00
10182,10183,0,1000000000,0.00000000e+00
10184,10185,0,1000000000,0.00000000e+00
10186,10187,0,1000000000,0.00000000e+00
10188,10189,0,1000000000,0.00000000e+00
10190,10191,0,1000000000,0.00000000e+00
10192,10193,0,1000000000,0.00000000e+00
10194,10195,0,1000000000,0.00000000e+00
10196,10197,0,1000000000,0.00000000e+00
10198,10199,0,1000000000,0.00000000e+00
10200,10201,0,1000000000,0.00000000e+00
10202,10203,0,1000000000,0.00000000e+00
10204,10205,0,1000000000,0.00000000e+00
10206,10207,0,1000000000,0.00000000e+00
10208,10209,0,1000000000,0.00000000e+00
10210,10211,0,1000000000,0.00000000e+00
10212,10213,0,1000000000,0.00000000e+00
10214,10215,0,1000000000,0.00000000e+00
10216,10217,0,1000000000,0.00000000e+00
10218,10219,0,1000000000,0.00000000e+00
10220,10221,0,1000000000,0.00000000e+00
10222,10223,0,1000000000,0.00000000e+00
10224,10225,0,1000000000,0.00000000e+00
10226,10227,0,1000000000,0.00000000e+00
10228,10229,0,1000000000,0.00000000e+00
10230,10231,0,1000000000,0.00000000e+00
10232,10233,0,1000000000,0.00000000e+00
10234,10235,0,1000000000,0.00000000e+00
10236,10237,0,1000000000,0.00000000e+00
10238,10239,0,1000000000,0.00000000e+00
10240,10241,0,1000000000,0.00000000e+00
10242,10243,0,1000000000,0.00000000e+00
10244,10245,0,1000000000,0.00000000e+00
10246,10247,0,1000000000,0.00000000e+00
10248,10249,0,1000000000,0.00000000e+00
10250,10251,0,1000000000,0.00000000e+00
10252,10253,0,1000000000,0.00000000e+00
10254,10255,0,1000000000,0.00000000e+00
10256,10257,0,1000000000,0.00000000e+00
10258,10259,0,1000000000,0.00000000e+00
10260,10261,0,1000000000,0.00000000e+00
10262,10263,0,1000000000,0.00000000e+00
10264,10265,0,1000000000,0.00000000e+00
10266,10267,0,1000000000,0.00000000e+00
10268,10269,0,1000000000,0.00000000e+00
10270,10271,0,1000000000,0.00000000e+00
10272,10273,0,1000000000,0.00000000e+00
10274,10275,0,1000000000,0.00000000e+00
10276,10277,0,1000000000,0.00000000e+00
10278,10279,0,1000000000,0.00000000e+00
10280,10281,0,1000000000,0.00000000e+00
10282,10283,0,1000000000,0.00000000e+00
10284,10285,0,1000000000,0.00000000e+00
10286,10287,0,1000000000,0.00000000e+00
10288,10289,0,1000000000,0.00000000e+00
10290,10291,0,1000000000,0.00000000e+00
10292,10293,0,1000000000,0.00000000e+00
10294,10295,0,1000000000,0.00000000e+00
10296,10297,0,1000000000,0.00000000e+00
10298,10299,0,1000000000,0.00000000e+00
10300,10301,0,1000000000,0.00000000e+00
10302,10303,0,1000000000,0.00000000e+00
10304,10305,0,1000000000,0.00000000e+00
10306,10307,0,1000000000,0.00000000e+00
10308,10309,0,1000000000,0.00000000e+00
10310,10311,0,1000000000,0.00000000e+00
10312,10313,0,1000000000,0.00000000e+00
10314,10315,0,1000000000,0.00000000e+00
10316,10317,0,1000000000,0.00000000e+00
10318,10319,0,1000000000,0.00000000e+00
10320,10321,0,1000000000,0.00000000e+00
10322,10323,0,1000000000,0.00000000e+00
10324,10325,0,1000000000,0.00000000e+00
10326,10327,0,1000000000,0.00000000e+00
10328,10329,0,1000000000,0.00000000e+00
10330,10331,0,1000000000,0.00000000e+00
10332,10333,0,1000000000,0.00000000e+00
10334,10335,0,1000000000,0.00000000e+00
10336,10337,0,1000000000,0.00000000e+00
10338,10339,0,1000000000,0.00000000e+00
10340,10341,0,1000000000,0.00000000e+00
10342,10343,0,1000000000,0.00000000e+00
10344,10345,0,1000000000,0.00000000e+00
10346,10347,0,1000000000,0.00000000e+00
10348,10349,0,1000000000,0.00000000e+00
10350,10351,0,1000000000,0.00000000e+00
10352,10353,0,1000000000,0.00000000e+00
10354,10355,0,1000000000,0.00000000e+00
10356,10357,0,1000000000,0.00000000e+00
10358,10359,0,1000000000,0.00000000e+00
10360,10361,0,1000000000,0.00000000e+00
10362,10363,0,1000000000,0.00000000e+00
10364,10365,0,1000000000,0.00000000e+00
10366,10367,0,1000000000,0.00000000e+00
10368,10369,0,1000000000,0.00000000e+00
10370,10371,0,1000000000,0.00000000e+00
10372,10373,0,1000000000,0.00000000e+00
10374,10375,0,1000000000,0.00000000e+00
10376,10377,0,1000000000,0.00000000e+00
10378,10379,0,1000000000,0.00000000e+00
10380,10381,0,1000000000,0.00000000e+00
10382,10383,0,1000000000,0.00000000e+00
10384,10385,0,1000000000,0.00000000e+00
10386,10387,0,1000000000,0.00000000e+00
10388,10389,0,1000000000,0.00000000e+00
10390,10391,0,1000000000,0.00000000e+00
10392,10393,0,1000000000,0.00000000e+00
10394,10395,0,1000000000,0.00000000e+00
10396,10397,0,1000000000,0.00000000e+00
10398,10399,0,1000000000,0.00000000e+00
10400,10401,0,1000000000,0.00000000e+00
10402,10403,0,1000000000,0.00000000e+00
10404,10405,0,1000000000,0.00000000e+00
10406,10407,0,1000000000,0.00000000e+00
10408,10409,0,1000000000,0.00000000e+00
10410,10411,0,1000000000,0.00000000e+00
10412,10413,0,1000000000,0.00000000e+00
10414,10415,0,1000000000,0.00000000e+00
10416,10417,0,1000000000,0.00000000e+00
10418,10419,0,1000000000,0.00000000e+00
10420,10421,0,1000000000,0.00000000e+00
10422,10423,0,1000000000,0.00000000e+00
10424,10425,0,1000000000,0.00000000e+00
10426,10427,0,1000000000,0.00000000e+00
10428,10429,0,1000000000,0.00000000e+00
10430,10431,0,1000000000,0.00000000e+00
10432,10433,0,1000000000,0.00000000e+00
10434,10435,0,1000000000,0.00000000e+00
10436,10437,0,1000000000,0.00000000e+00
10438,10439,0,1000000000,0.00000000e+00
10440,10441,0,1000000000,0.00000000e+00
10442,10443,0,1000000000,0.00000000e+00
10444,10445,0,1000000000,0.00000000e+00
10446,10447,0,1000000000,0.00000000e+00
10448,10449,0,1000000000,0.00000000e+00
10450,10451,0,1000000000,0.00000000e+00
10452,10453,0,1000000000,0.00000000e+00
10454,10455,0,1000000000,0.00000000e+00
10456,10457,0,1000000000,0.00000000e+00
10458,10459,0,1000000000,0.00000000e+00
10460,10461,0,1000000000,0.00000000e+00
10462,10463,0,1000000000,0.00000000e+00
10464,10465,0,1000000000,0.00000000e+00
10466,10467,0,1000000000,0.00000000e+00
10468,10469,0,1000000000,0.00000000e+00
10470,10471,0,1000000000,0.00000000e+00
10472,10473,0,1000000000,0.00000000e+00
10474,10475,0,1000000000,0.00000000e+00
10476,10477,0,1000000000,0.00000000e+00
10478,10479,0,1000000000,0.00000000e+00
10480,10481,0,1000000000,0.00000000e+00
10482,10483,0,1000000000,0.00000000e+00
10484,10485,0,1000000000,0.00000000e+00
10486,10487,0,1000000000,0.00000000e+00
10488,10489,0,1000000000,0.00000000e+00
10490,10491,0,1000000000,0.00000000e+00
10492,10493,0,1000000000,0.00000000e+00
10494,10495,0,1000000000,0.00000000e+00
10496,10497,0,1000000000,0.00000000e+00
10498,10499,0,1000000000,0.00000000e+00
10500,10501,0,1000000000,0.00000000e+00
10502,10503,0,1000000000,0.00000000e+00
10504,10505,0,1000000000,0.00000000e+00
10506,10507,0,1000000000,0.00000000e+00
10508,10509,0,1000000000,0.00000000e+00
10510,10511,0,1000000000,0.00000000e+00
10512,10513,0,1000000000,0.00000000e+00
10514,10515,0,1000000000,0.00000000e+00
10516,10517,0,1000000000,0.00000000e+00
10518,10519,0,1000000000,0.00000000e+00
10520,10521,0,1000000000,0.00000000e+00
10522,10523,0,1000000000,0.00000000e+00
10524,10525,0,1000000000,0.00000000e+00
10526,10527,0,1000000000,0.00000000e+00
10528,10529,0,1000000000,0.00000000e+00
10530,10531,0,1000000000,0.00000000e+00
10532,10533,0,1000000000,0.00000000e+00
10534,10535,0,1000000000,0.00000000e+00
10536,10537,0,1000000000,0.00000000e+00
10538,10539,0,1000000000,0.00000000e+00
10540,10541,0,1000000000,0.00000000e+00
10542,10543,0,1000000000,0.00000000e+00
10544,10545,0,1000000000,0.00000000e+00
10546,10547,0,1000000000,0.00000000e+00
10548,10549,0,1000000000,0.00000000e+00
10550,10551,0,1000000000,0.00000000e+00
10552,10553,0,1000000000,0.00000000e+00
10554,10555,0,1000000000,0.00000000e+00
10556,10557,0,1000000000,0.00000000e+00
10558,10559,0,1000000000,0.00000000e+00
10560,10561,0,1000000000,0.00000000e+00
10562,10563,0,1000000000,0.00000000e+00
10564,10565,0,1000000000,0.00000000e+00
10566,10567,0,1000000000,0.00000000e+00
10568,10569,0,1000000000,0.00000000e+00
10570,10571,0,1000000000,0.00000000e+00
10572,10573,0,1000000000,0.00000000e+00
10574,10575,0,1000000000,0.00000000e+00
10576,10577,0,1000000000,0.00000000e+00
10578,10579,0,1000000000,0.00000000e+00
10580,10581,0,1000000000,0.00000000e+00
10582,10583,0,1000000000,0.00000000e+00
10584,10585,0,1000000000,0.00000000e+00
10586,10587,0,1000000000,0.00000000e+00
10588,10589,0,1000000000,0.00000000e+00
10590,10591,0,1000000000,0.00000000e+00
10592,10593,0,1000000000,0.00000000e+00
10594,10595,0,1000000000,0.00000000e+00
10596,10597,0,1000000000,0.00000000e+00
10598,10599,0,1000000000,0.00000000e+00
10600,10601,0,1000000000,0.00000000e+00
10602,10603,0,1000000000,0.00000000e+00
10604,10605,0,1000000000,0.00000000e+00
10606,10607,0,1000000000,0.00000000e+00
10608,10609,0,1000000000,0.00000000e+00
10610,10611,0,1000000000,0.00000000e+00
10612,10613,0,1000000000,0.00000000e+00
10614,10615,0,1000000000,0.00000000e+00
10616,10617,0,1000000000,0.00000000e+00
10618,10619,0,1000000000,0.00000000e+00
10620,10621,0,1000000000,0.00000000e+00
10622,10623,0,1000000000,0.00000000e+00
10624,10625,0,1000000000,0.00000000e+00
10626,10627,0,1000000000,0.00000000e+00
10628,10629,0,1000000000,0.00000000e+00
10630,10631,0,1000000000,0.00000000e+00
10632,10633,0,1000000000,0.00000000e+00
10634,10635,0,1000000000,0.00000000e+00
10636,10637,0,1000000000,0.00000000e+00
10638,10639,0,1000000000,0.00000000e+00
10640,10641,0,1000000000,0.00000000e+00
10642,10643,0,1000000000,0.00000000e+00
10644,10645,0,1000000000,0.00000000e+00
10646,10647,0,1000000000,0.00000000e+00
10648,10649,0,1000000000,0.00000000e+00
10650,10651,0,1000000000,0.00000000e+00
10652,10653,0,1000000000,0.00000000e+00
10654,10655,0,1000000000,0.00000000e+00
10656,10657,0,1000000000,0.00000000e+00
10658,10659,0,1000000000,0.00000000e+00
10660,10661,0,1000000000,0.00000000e+00
10662,10663,0,1000000000,0.00000000e+00
10664,10665,0,1000000000,0.00000000e+00
10666,10667,0,1000000000,0.00000000e+00
10668,10669,0,1000000000,0.00000000e+00
10670,10671,0,1000000000,0.00000000e+00
10672,10673,0,1000000000,0.00000000e+00
10674,10675,0,1000000000,0.00000000e+00
10676,10677,0,1000000000,0.00000000e+00
10678,10679,0,1000000000,0.00000000e+00
10680,10681,0,1000000000,0.00000000e+00
10682,10683,0,1000000000,0.00000000e+00
10684,10685,0,1000000000,0.00000000e+00
10686,10687,0,1000000000,0.00000000e+00
10688,10689,0,1000000000,0.00000000e+00
10690,10691,0,1000000000,0.00000000e+00
10692,10693,0,1000000000,0.00000000e+00
10694,10695,0,1000000000,0.00000000e+00
10696,10697,0,1000000000,0.00000000e+00
10698,10699,0,1000000000,0.00000000e+00
10700,10701,0,1000000000,0.00000000e+00
10702,10703,0,1000000000,0.00000000e+00
10704,10705,0,1000000000,0.00000000e+00
10706,10707,0,1000000000,0.00000000e+00
10708,10709,0,1000000000,0.00000000e+00
10710,10711,0,1000000000,0.00000000e+00
10712,10713,0,1000000000,0.00000000e+00
10714,10715,0,1000000000,0.00000000e+00
10716,10717,0,1000000000,0.00000000e+00
10718,10719,0,1000000000,0.00000000e+00
10720,10721,0,1000000000,0.00000000e+00
10722,10723,0,1000000000,0.00000000e+00
10724,10725,0,1000000000,0.00000000e+00
10726,10727,0,1000000000,0.00000000e+00
10728,10729,0,1000000000,0.00000000e+00
10730,10731,0,1000000000,0.00000000e+00
10732,10733,0,1000000000,0.00000000e+00
10734,10735,0,1000000000,0.00000000e+00
10736,10737,0,1000000000,0.00000000e+00
10738,10739,0,1000000000,0.00000000e+00
10740,10741,0,1000000000,0.00000000e+00
10742,10743,0,1000000000,0.00000000e+00
10744,10745,0,1000000000,0.00000000e+00
10746,10747,0,1000000000,0.00000000e+00
10748,10749,0,1000000000,0.00000000e+00
10750,10751,0,1000000000,0.00000000e+00
10752,10753,0,1000000000,0.00000000e+00
10754,10755,0,1000000000,0.00000000e+00
10756,10757,0,1000000000,0.00000000e+00
10758,10759,0,1000000000,0.00000000e+00
10760,10761,0,1000000000,0.00000000e+00
10762,10763,0,1000000000,0.00000000e+00
10764,10765,0,1000000000,0.00000000e+00
10766,10767,0,1000000000,0.00000000e+00
10768,10769,0,1000000000,0.00000000e+00
10770,10771,0,1000000000,0.00000000e+00
10772,10773,0,1000000000,0.00000000e+00
10774,10775,0,1000000000,0.00000000e+00
10776,10777,0,1000000000,0.00000000e+00
10778,10779,0,1000000000,0.00000000e+00
10780,10781,0,1000000000,0.00000000e+00
10782,10783,0,1000000000,0.00000000e+00
10784,10785,0,1000000000,0.00000000e+00
10786,10787,0,1000000000,0.00000000e+00
10788,10789,0,1000000000,0.00000000e+00
10790,10791,0,1000000000,0.00000000e+00
10792,10793,0,1000000000,0.00000000e+00
10794,10795,0,1000000000,0.00000000e+00
10796,10797,0,1000000000,0.00000000e+00
10798,10799,0,1000000000,0.00000000e+00
10800,10801,0,1000000000,0.00000000e+00
10802,10803,0,1000000000,0.00000000e+00
10804,10805,0,1000000000,0.00000000e+00
10806,10807,0,1000000000,0.00000000e+00
10808,10809,0,1000000000,0.00000000e+00
10810,10811,0,1000000000,0.00000000e+00
10812,10813,0,1000000000,0.00000000e+00
10814,10815,0,1000000000,0.00000000e+00
10816,10817,0,1000000000,0.00000000e+00
10818,10819,0,1000000000,0.00000000e+00
10820,10821,0,1000000000,0.00000000e+00
10822,10823,0,1000000000,0.00000000e+00
10824,10825,0,1000000000,0.00000000e+00
10826,10827,0,1000000000,0.00000000e+00
10828,10829,0,1000000000,0.00000000e+00
10830,10831,0,1000000000,0.00000000e+00
10832,10833,0,1000000000,0.00000000e+00
10834,10835,0,1000000000,0.00000000e+00
10836,10837,0,1000000000,0.00000000e+00
10838,10839,0,1000000000,0.00000000e+00
10840,10841,0,1000000000,0.00000000e+00
10842,10843,0,1000000000,0.00000000e+00
10844,10845,0,1000000000,0.00000000e+00
10846,10847,0,1000000000,0.00000000e+00
10848,10849,0,1000000000,0.00000000e+00
10850,10851,0,1000000000,0.00000000e+00
10852,10853,0,1000000000,0.00000000e+00
10854,10855,0,1000000000,0.00000000e+00
10856,10857,0,1000000000,0.00000000e+00
10858,10859,0,1000000000,0.00000000e+00
10860,10861,0,1000000000,0.00000000e+00
10862,10863,0,1000000000,0.00000000e+00
10864,10865,0,1000000000,0.00000000e+00
10866,10867,0,1000000000,0.00000000e+00
10868,10869,0,1000000000,0.00000000e+00
10870,10871,0,1000000000,0.00000000e+00
10872,10873,0,1000000000,0.00000000e+00
10874,10875,0,1000000000,0.00000000e+00
10876,10877,0,1000000000,0.00000000e+00
10878,10879,0,1000000000,0.00000000e+00
10880,10881,0,1000000000,0.00000000e+00
10882,10883,0,1000000000,0.00000000e+00
10884,10885,0,1000000000,0.00000000e+00
10886,10887,0,1000000000,0.00000000e+00
10888,10889,0,1000000000,0.00000000e+00
10890,10891,0,1000000000,0.00000000e+00
10892,10893,0,1000000000,0.00000000e+00
10894,10895,0,1000000000,0.00000000e+00
10896,10897,0,1000000000,0.00000000e+00
10898,10899,0,1000000000,0.00000000e+00
10900,10901,0,1000000000,0.00000000e+00
10902,10903,0,1000000000,0.00000000e+00
10904,10905,0,1000000000,0.00000000e+00
10906,10907,0,1000000000,0.00000000e+00
10908,10909,0,1000000000,0.00000000e+00
10910,10911,0,1000000000,0.00000000e+00
10912,10913,0,1000000000,0.00000000e+00
10914,10915,0,1000000000,0.00000000e+00
10916,10917,0,1000000000,0.00000000e+00
10918,10919,0,1000000000,0.00000000e+00
10920,10921,0,1000000000,0.00000000e+00
10922,10923,0,1000000000,0.00000000e+00
10924,10925,0,1000000000,0.00000000e+00
10926,10927,0,1000000000,0.00000000e+00
10928,10929,0,1000000000,0.00000000e+00
10930,10931,0,1000000000,0.00000000e+00
10932,10933,0,1000000000,0.00000000e+00
10934,10935,0,1000000000,0.00000000e+00
10936,10937,0,1000000000,0.00000000e+00
10938,10939,0,1000000000,0.00000000e+00
10940,10941,0,1000000000,0.00000000e+00
10942,10943,0,1000000000,0.00000000e+00
10944,10945,0,1000000000,0.00000000e+00
10946,10947,0,1000000000,0.00000000e+00
10948,10949,0,1000000000,0.00000000e+00
10950,10951,0,1000000000,0.00000000e+00
10952,10953,0,1000000000,0.00000000e+00
10954,10955,0,1000000000,0.00000000e+00
10956,10957,0,1000000000,0.00000000e+00
10958,10959,0,1000000000,0.00000000e+00
10960,10961,0,1000000000,0.00000000e+00
10962,10963,0,1000000000,0.00000000e+00
10964,10965,0,1000000000,0.00000000e+00
10966,10967,0,1000000000,0.00000000e+00
10968,10969,0,1000000000,0.00000000e+00
10970,10971,0,1000000000,0.00000000e+00
10972,10973,0,1000000000,0.00000000e+00
10974,10975,0,1000000000,0.00000000e+00
10976,10977,0,1000000000,0.00000000e+00
10978,10979,0,1000000000,0.00000000e+00
10980,10981,0,1000000000,0.00000000e+00
10982,10983,0,1000000000,0.00000000e+00
10984,10985,0,1000000000,0.00000000e+00
10986,10987,0,1000000000,0.00000000e+00
10988,10989,0,1000000000,0.00000000e+00
10990,10991,0,1000000000,0.00000000e+00
10992,10993,0,1000000000,0.00000000e+00
10994,10995,0,1000000000,0.00000000e+00
10996,10997,0,1000000000,0.00000000e+00
10998,10999,0,1000000000,0.00000000e+00
11000,11001,0,1000000000,0.00000000e+00
11002,11003,0,1000000000,0.00000000e+00
11004,11005,0,1000000000,0.00000000e+00
11006,11007,0,1000000000,0.00000000e+00
11008,11009,0,1000000000,0.00000000e+00
11010,11011,0,1000000000,0.00000000e+00
11012,11013,0,1000000000,0.00000000e+00
11014,11015,0,1000000000,0.00000000e+00
11016,11017,0,1000000000,0.00000000e+00
11018,11019,0,1000000000,0.00000000e+00
11020,11021,0,1000000000,0.00000000e+00
11022,11023,0,1000000000,0.00000000e+00
11024,11025,0,1000000000,0.00000000e+00
11026,11027,0,1000000000,0.00000000e+00
11028,11029,0,1000000000,0.00000000e+00
11030,11031,0,1000000000,0.00000000e+00
11032,11033,0,1000000000,0.00000000e+00
11034,11035,0,1000000000,0.00000000e+00
11036,11037,0,1000000000,0.00000000e+00
11038,11039,0,1000000000,0.00000000e+00
11040,11041,0,1000000000,0.00000000e+00
11042,11043,0,1000000000,0.00000000e+00
11044,11045,0,1000000000,0.00000000e+00
11046,11047,0,1000000000,0.00000000e+00
11048,11049,0,1000000000,0.00000000e+00
11050,11051,0,1000000000,0.00000000e+00
11052,11053,0,1000000000,0.00000000e+00
11054,11055,0,1000000000,0.00000000e+00
11056,11057,0,1000000000,0.00000000e+00
11058,11059,0,1000000000,0.00000000e+00
11060,11061,0,1000000000,0.00000000e+00
11062,11063,0,1000000000,0.00000000e+00
11064,11065,0,1000000000,0.00000000e+00
11066,11067,0,1000000000,0.00000000e+00
11068,11069,0,1000000000,0.00000000e+00
11070,11071,0,1000000000,0.00000000e+00
11072,11073,0,1000000000,0.00000000e+00
11074,11075,0,1000000000,0.00000000e+00
11076,11077,0,1000000000,0.00000000e+00
11078,11079,0,1000000000,0.00000000e+00
11080,11081,0,1000000000,0.00000000e+00
11082,11083,0,1000000000,0.00000000e+00
11084,11085,0,1000000000,0.00000000e+00
11086,11087,0,1000000000,0.00000000e+00
11088,11089,0,1000000000,0.00000000e+00
11090,11091,0,1000000000,0.00000000e+00
11092,11093,0,1000000000,0.00000000e+00
11094,11095,0,1000000000,0.00000000e+00
11096,11097,0,1000000000,0.00000000e+00
11098,11099,0,1000000000,0.00000000e+00
11100,11101,0,1000000000,0.00000000e+00
11102,11103,0,1000000000,0.00000000e+00
11104,11105,0,1000000000,0.00000000e+00
11106,11107,0,1000000000,0.00000000e+00
11108,11109,0,1000000000,0.00000000e+00
11110,11111,0,1000000000,0.00000000e+00
11112,11113,0,1000000000,0.00000000e+00
11114,11115,0,1000000000,0.00000000e+00
11116,11117,0,1000000000,0.00000000e+00
11118,11119,0,1000000000,0.00000000e+00
11120,11121,0,1000000000,0.00000000e+00
11122,11123,0,1000000000,0.00000000e+00
11124,11125,0,1000000000,0.00000000e+00
11126,11127,0,1000000000,0.00000000e+00
11128,11129,0,1000000000,0.00000000e+00
11130,11131,0,1000000000,0.00000000e+00
11132,11133,0,1000000000,0.00000000e+00
11134,11135,0,1000000000,0.00000000e+00
11136,11137,0,1000000000,0.00000000e+00
11138,11139,0,1000000000,0.00000000e+00
11140,11141,0,1000000000,0.00000000e+00
11142,11143,0,1000000000,0.00000000e+00
11144,11145,0,1000000000,0.00000000e+00
11146,11147,0,1000000000,0.00000000e+00
11148,11149,0,1000000000,0.00000000e+00
11150,11151,0,1000000000,0.00000000e+00
11152,11153,0,1000000000,0.00000000e+00
11154,11155,0,1000000000,0.00000000e+00
11156,11157,0,1000000000,0.00000000e+00
11158,11159,0,1000000000,0.00000000e+00
11160,11161,0,1000000000,0.00000000e+00
11162,11163,0,1000000000,0.00000000e+00
11164,11165,0,1000000000,0.00000000e+00
11166,11167,0,1000000000,0.00000000e+00
11168,11169,0,1000000000,0.00000000e+00
11170,11171,0,1000000000,0.00000000e+00
11172,11173,0,1000000000,0.00000000e+00
11174,11175,0,1000000000,0.00000000e+00
11176,11177,0,1000000000,0.00000000e+00
11178,11179,0,1000000000,0.00000000e+00
11180,11181,0,1000000000,0.00000000e+00
11182,11183,0,1000000000,0.00000000e+00
11184,11185,0,1000000000,0.00000000e+00
11186,11187,0,1000000000,0.00000000e+00
11188,11189,0,1000000000,0.00000000e+00
11190,11191,0,1000000000,0.00000000e+00
11192,11193,0,1000000000,0.00000000e+00
11194,11195,0,1000000000,0.00000000e+00
11196,11197,0,1000000000,0.00000000e+00
11198,11199,0,1000000000,0.00000000e+00
11200,11201,0,1000000000,0.00000000e+00
11202,11203,0,1000000000,0.00000000e+00
11204,11205,0,1000000000,0.00000000e+00
11206,11207,0,1000000000,0.00000000e+00
11208,11209,0,1000000000,0.00000000e+00
11210,11211,0,1000000000,0.00000000e+00
11212,11213,0,1000000000,0.00000000e+00
11214,11215,0,1000000000,0.00000000e+00
11216,11217,0,1000000000,0.00000000e+00
11218,11219,0,1000000000,0.00000000e+00
11220,11221,0,1000000000,0.00000000e+00
11222,11223,0,1000000000,0.00000000e+00
11224,11225,0,1000000000,0.00000000e+00
11226,11227,0,1000000000,0.00000000e+00
11228,11229,0,1000000000,0.00000000e+00
11230,11231,0,1000000000,0.00000000e+00
11232,11233,0,1000000000,0.00000000e+00
11234,11235,0,1000000000,0.00000000e+00
11236,11237,0,1000000000,0.00000000e+00
11238,11239,0,1000000000,0.00000000e+00
11240,11241,0,1000000000,0.00000000e+00
11242,11243,0,1000000000,0.00000000e+00
11244,11245,0,1000000000,0.00000000e+00
11246,11247,0,1000000000,0.00000000e+00
11248,11249,0,1000000000,0.00000000e+00
11250,11251,0,1000000000,0.00000000e+00
11252,11253,0,1000000000,0.00000000e+00
11254,11255,0,1000000000,0.00000000e+00
11256,11257,0,1000000000,0.00000000e+00
11258,11259,0,1000000000,0.00000000e+00
11260,11261,0,1000000000,0.00000000e+00
11262,11263,0,1000000000,0.00000000e+00
11264,11265,0,1000000000,0.00000000e+00
11266,11267,0,1000000000,0.00000000e+00
11268,11269,0,1000000000,0.00000000e+00
11270,11271,0,1000000000,0.00000000e+00
11272,11273,0,1000000000,0.00000000e+00
11274,11275,0,1000000000,0.00000000e+00
11276,11277,0,1000000000,0.00000000e+00
11278,11279,0,1000000000,0.00000000e+00
11280,11281,0,1000000000,0.00000000e+00
11282,11283,0,1000000000,0.00000000e+00
11284,11285,0,1000000000,0.00000000e+00
11286,11287,0,1000000000,0.00000000e+00
11288,11289,0,1000000000,0.00000000e+00
11290,11291,0,1000000000,0.00000000e+00
11292,11293,0,1000000000,0.00000000e+00
11294,11295,0,1000000000,0.00000000e+00
11296,11297,0,1000000000,0.00000000e+00
11298,11299,0,1000000000,0.00000000e+00
11300,11301,0,1000000000,0.00000000e+00
11302,11303,0,1000000000,0.00000000e+00
11304,11305,0,1000000000,0.00000000e+00
11306,11307,0,1000000000,0.00000000e+00
11308,11309,0,1000000000,0.00000000e+00
11310,11311,0,1000000000,0.00000000e+00
11312,11313,0,1000000000,0.00000000e+00
11314,11315,0,1000000000,0.00000000e+00
11316,11317,0,1000000000,0.00000000e+00
11318,11319,0,1000000000,0.00000000e+00
11320,11321,0,1000000000,0.00000000e+00
11322,11323,0,1000000000,0.00000000e+00
11324,11325,0,1000000000,0.00000000e+00
11326,11327,0,1000000000,0.00000000e+00
11328,11329,0,1000000000,0.00000000e+00
11330,11331,0,1000000000,0.00000000e+00
11332,11333,0,1000000000,0.00000000e+00
11334,11335,0,1000000000,0.00000000e+00
11336,11337,0,1000000000,0.00000000e+00
11338,11339,0,1000000000,0.00000000e+00
11340,11341,0,1000000000,0.00000000e+00
11342,11343,0,1000000000,0.00000000e+00
11344,11345,0,1000000000,0.00000000e+00
11346,11347,0,1000000000,0.00000000e+00
11348,11349,0,1000000000,0.00000000e+00
11350,11351,0,1000000000,0.00000000e+00
11352,11353,0,1000000000,0.00000000e+00
11354,11355,0,1000000000,0.00000000e+00
11356,11357,0,1000000000,0.00000000e+00
11358,11359,0,1000000000,0.00000000e+00
11360,11361,0,1000000000,0.00000000e+00
11362,11363,0,1000000000,0.00000000e+00
11364,11365,0,1000000000,0.00000000e+00
11366,11367,0,1000000000,0.00000000e+00
11368,11369,0,1000000000,0.00000000e+00
11370,11371,0,1000000000,0.00000000e+00
11372,11373,0,1000000000,0.00000000e+00
11374,11375,0,1000000000,0.00000000e+00
11376,11377,0,1000000000,0.00000000e+00
11378,11379,0,1000000000,0.00000000e+00
11380,11381,0,1000000000,0.00000000e+00
11382,11383,0,1000000000,0.00000000e+00
11384,11385,0,1000000000,0.00000000e+00
11386,11387,0,1000000000,0.00000000e+00
11388,11389,0,1000000000,0.00000000e+00
11390,11391,0,1000000000,0.00000000e+00
11392,11393,0,1000000000,0.00000000e+00
11394,11395,0,1000000000,0.00000000e+00
11396,11397,0,1000000000,0.00000000e+00
11398,11399,0,1000000000,0.00000000e+00
11400,11401,0,1000000000,0.00000000e+00
11402,11403,0,1000000000,0.00000000e+00
11404,11405,0,1000000000,0.00000000e+00
11406,11407,0,1000000000,0.00000000e+00
11408,11409,0,1000000000,0.00000000e+00
11410,11411,0,1000000000,0.00000000e+00
11412,11413,0,1000000000,0.00000000e+00
11414,11415,0,1000000000,0.00000000e+00
11416,11417,0,1000000000,0.00000000e+00
11418,11419,0,1000000000,0.00000000e+00
11420,11421,0,1000000000,0.00000000e+00
11422,11423,0,1000000000,0.00000000e+00
11424,11425,0,1000000000,0.00000000e+00
11426,11427,0,1000000000,0.00000000e+00
11428,11429,0,1000000000,0.00000000e+00
11430,11431,0,1000000000,0.00000000e+00
11432,11433,0,1000000000,0.00000000e+00
11434,11435,0,1000000000,0.00000000e+00
11436,11437,0,1000000000,0.00000000e+00
11438,11439,0,1000000000,0.00000000e+00
11440,11441,0,1000000000,0.00000000e+00
11442,11443,0,1000000000,0.00000000e+00
11444,11445,0,1000000000,0.00000000e+00
11446,11447,0,1000000000,0.00000000e+00
11448,11449,0,1000000000,0.00000000e+00
11450,11451,0,1000000000,0.00000000e+00
11452,11453,0,1000000000,0.00000000e+00
11454,11455,0,1000000000,0.00000000e+00
11456,11457,0,1000000000,0.00000000e+00
11458,11459,0,1000000000,0.00000000e+00
11460,11461,0,1000000000,0.00000000e+00
11462,11463,0,1000000000,0.00000000e+00
11464,11465,0,1000000000,0.00000000e+00
11466,11467,0,1000000000,0.00000000e+00
11468,11469,0,1000000000,0.00000000e+00
11470,11471,0,1000000000,0.00000000e+00
11472,11473,0,1000000000,0.00000000e+00
11474,11475,0,1000000000,0.00000000e+00
11476,11477,0,1000000000,0.00000000e+00
11478,11479,0,1000000000,0.00000000e+00
11480,11481,0,1000000000,0.00000000e+00
11482,11483,0,1000000000,0.00000000e+00
11484,11485,0,1000000000,0.00000000e+00
11486,11487,0,1000000000,0.00000000e+00
11488,11489,0,1000000000,0.00000000e+00
11490,11491,0,1000000000,0.00000000e+00
11492,11493,0,1000000000,0.00000000e+00
11494,11495,0,1000000000,0.00000000e+00
11496,11497,0,1000000000,0.00000000e+00
11498,11499,0,1000000000,0.00000000e+00
11500,11501,0,1000000000,0.00000000e+00
11502,11503,0,1000000000,0.00000000e+00
11504,11505,0,1000000000,0.00000000e+00
11506,11507,0,1000000000,0.00000000e+00
11508,11509,0,1000000000,0.00000000e+00
11510,11511,0,1000000000,0.00000000e+00
11512,11513,0,1000000000,0.00000000e+00
11514,11515,0,1000000000,0.00000000e+00
11516,11517,0,1000000000,0.00000000e+00
11518,11519,0,1000000000,0.00000000e+00
11520,11521,0,1000000000,0.00000000e+00
11522,11523,0,1000000000,0.00000000e+00
11524,11525,0,1000000000,0.00000000e+00
11526,11527,0,1000000000,0.00000000e+00
11528,11529,0,1000000000,0.00000000e+00
11530,11531,0,1000000000,0.00000000e+00
11532,11533,0,1000000000,0.00000000e+00
11534,11535,0,1000000000,0.00000000e+00
11536,11537,0,1000000000,0.00000000e+00
11538,11539,0,1000000000,0.00000000e+00
11540,11541,0,1000000000,0.00000000e+00
11542,11543,0,1000000000,0.00000000e+00
11544,11545,0,1000000000,0.00000000e+00
11546,11547,0,1000000000,0.00000000e+00
11548,11549,0,1000000000,0.00000000e+00
11550,11551,0,1000000000,0.00000000e+00
11552,11553,0,1000000000,0.00000000e+00
11554,11555,0,1000000000,0.00000000e+00
11556,11557,0,1000000000,0.00000000e+00
11558,11559,0,1000000000,0.00000000e+00
11560,11561,0,1000000000,0.00000000e+00
11562,11563,0,1000000000,0.00000000e+00
11564,11565,0,1000000000,0.00000000e+00
11566,11567,0,1000000000,0.00000000e+00
11568,11569,0,1000000000,0.00000000e+00
11570,11571,0,1000000000,0.00000000e+00
11572,11573,0,1000000000,0.00000000e+00
11574,11575,0,1000000000,0.00000000e+00
11576,11577,0,1000000000,0.00000000e+00
11578,11579,0,1000000000,0.00000000e+00
11580,11581,0,1000000000,0.00000000e+00
11582,11583,0,1000000000,0.00000000e+00
11584,11585,0,1000000000,0.00000000e+00
11586,11587,0,1000000000,0.00000000e+00
11588,11589,0,1000000000,0.00000000e+00
11590,11591,0,1000000000,0.00000000e+00
11592,11593,0,1000000000,0.00000000e+00
11594,11595,0,1000000000,0.00000000e+00
11596,11597,0,1000000000,0.00000000e+00
11598,11599,0,1000000000,0.00000000e+00
11600,11601,0,1000000000,0.00000000e+00
11602,11603,0,1000000000,0.00000000e+00
11604,11605,0,1000000000,0.00000000e+00
11606,11607,0,1000000000,0.00000000e+00
11608,11609,0,1000000000,0.00000000e+00
11610,11611,0,1000000000,0.00000000e+00
11612,11613,0,1000000000,0.00000000e+00
11614,11615,0,1000000000,0.00000000e+00
11616,11617,0,1000000000,0.00000000e+00
11618,11619,0,1000000000,0.00000000e+00
11620,11621,0,1000000000,0.00000000e+00
11622,11623,0,1000000000,0.00000000e+00
11624,11625,0,1000000000,0.00000000e+00
11626,11627,0,1000000000,0.00000000e+00
11628,11629,0,1000000000,0.00000000e+00
11630,11631,0,1000000000,0.00000000e+00
11632,11633,0,1000000000,0.00000000e+00
11634,11635,0,1000000000,0.00000000e+00
11636,11637,0,1000000000,0.00000000e+00
11638,11639,0,1000000000,0.00000000e+00
11640,11641,0,1000000000,0.00000000e+00
11642,11643,0,1000000000,0.00000000e+00
11644,11645,0,1000000000,0.00000000e+00
11646,11647,0,1000000000,0.00000000e+00
11648,11649,0,1000000000,0.00000000e+00
11650,11651,0,1000000000,0.00000000e+00
11652,11653,0,1000000000,0.00000000e+00
11654,11655,0,1000000000,0.00000000e+00
11656,11657,0,1000000000,0.00000000e+00
11658,11659,0,1000000000,0.00000000e+00
11660,11661,0,1000000000,0.00000000e+00
11662,11663,0,1000000000,0.00000000e+00
11664,11665,0,1000000000,0.00000000e+00
11666,11667,0,1000000000,0.00000000e+00
11668,11669,0,1000000000,0.00000000e+00
11670,11671,0,1000000000,0.00000000e+00
11672,11673,0,1000000000,0.00000000e+00
11674,11675,0,1000000000,0.00000000e+00
11676,11677,0,1000000000,0.00000000e+00
11678,11679,0,1000000000,0.00000000e+00
11680,11681,0,1000000000,0.00000000e+00
11682,11683,0,1000000000,0.00000000e+00
11684,11685,0,1000000000,0.00000000e+00
11686,11687,0,1000000000,0.00000000e+00
11688,11689,0,1000000000,0.00000000e+00
11690,11691,0,1000000000,0.00000000e+00
11692,11693,0,1000000000,0.00000000e+00
11694,11695,0,1000000000,0.00000000e+00
11696,11697,0,1000000000,0.00000000e+00
11698,11699,0,1000000000,0.00000000e+00
11700,11701,0,1000000000,0.00000000e+00
11702,11703,0,1000000000,0.00000000e+00
11704,11705,0,1000000000,0.00000000e+00
11706,11707,0,1000000000,0.00000000e+00
11708,11709,0,1000000000,0.00000000e+00
11710,11711,0,1000000000,0.00000000e+00
11712,11713,0,1000000000,0.00000000e+00
11714,11715,0,1000000000,0.00000000e+00
11716,11717,0,1000000000,0.00000000e+00
11718,11719,0,1000000000,0.00000000e+00
11720,11721,0,1000000000,0.00000000e+00
11722,11723,0,1000000000,0.00000000e+00
11724,11725,0,1000000000,0.00000000e+00
11726,11727,0,1000000000,0.00000000e+00
11728,11729,0,1000000000,0.00000000e+00
11730,11731,0,1000000000,0.00000000e+00
11732,11733,0,1000000000,0.00000000e+00
11734,11735,0,1000000000,0.00000000e+00
11736,11737,0,1000000000,0.00000000e+00
11738,11739,0,1000000000,0.00000000e+00
11740,11741,0,1000000000,0.00000000e+00
11742,11743,0,1000000000,0.00000000e+00
11744,11745,0,1000000000,0.00000000e+00
11746,11747,0,1000000000,0.00000000e+00
11748,11749,0,1000000000,0.00000000e+00
11750,11751,0,1000000000,0.00000000e+00
11752,11753,0,1000000000,0.00000000e+00
11754,11755,0,1000000000,0.00000000e+00
11756,11757,0,1000000000,0.00000000e+00
11758,11759,0,1000000000,0.00000000e+00
11760,11761,0,1000000000,0.00000000e+00
11762,11763,0,1000000000,0.00000000e+00
11764,11765,0,1000000000,0.00000000e+00
11766,11767,0,1000000000,0.00000000e+00
11768,11769,0,1000000000,0.00000000e+00
11770,11771,0,1000000000,0.00000000e+00
11772,11773,0,1000000000,0.00000000e+00
11774,11775,0,1000000000,0.00000000e+00
11776,11777,0,1000000000,0.00000000e+00
11778,11779,0,1000000000,0.00000000e+00
11780,11781,0,1000000000,0.00000000e+00
11782,11783,0,1000000000,0.00000000e+00
11784,11785,0,1000000000,0.00000000e+00
11786,11787,0,1000000000,0.00000000e+00
11788,11789,0,1000000000,0.00000000e+00
11790,11791,0,1000000000,0.00000000e+00
11792,11793,0,1000000000,0.00000000e+00
11794,11795,0,1000000000,0.00000000e+00
11796,11797,0,1000000000,0.00000000e+00
11798,11799,0,1000000000,0.00000000e+00
11800,11801,0,1000000000,0.00000000e+00
11802,11803,0,1000000000,0.00000000e+00
11804,11805,0,1000000000,0.00000000e+00
11806,11807,0,1000000000,0.00000000e+00
11808,11809,0,1000000000,0.00000000e+00
11810,11811,0,1000000000,0.00000000e+00
11812,11813,0,1000000000,0.00000000e+00
11814,11815,0,1000000000,0.00000000e+00
11816,11817,0,1000000000,0.00000000e+00
11818,11819,0,1000000000,0.00000000e+00
11820,11821,0,1000000000,0.00000000e+00
11822,11823,0,1000000000,0.00000000e+00
11824,11825,0,1000000000,0.00000000e+00
11826,11827,0,1000000000,0.00000000e+00
11828,11829,0,1000000000,0.00000000e+00
11830,11831,0,1000000000,0.00000000e+00
11832,11833,0,1000000000,0.00000000e+00
11834,11835,0,1000000000,0.00000000e+00
11836,11837,0,1000000000,0.00000000e+00
11838,11839,0,1000000000,0.00000000e+00
11840,11841,0,1000000000,0.00000000e+00
11842,11843,0,1000000000,0.00000000e+00
11844,11845,0,1000000000,0.00000000e+00
11846,11847,0,1000000000,0.00000000e+00
11848,11849,0,1000000000,0.00000000e+00
11850,11851,0,1000000000,0.00000000e+00
11852,11853,0,1000000000,0.00000000e+00
11854,11855,0,1000000000,0.00000000e+00
11856,11857,0,1000000000,0.00000000e+00
11858,11859,0,1000000000,0.00000000e+00
11860,11861,0,1000000000,0.00000000e+00
11862,11863,0,1000000000,0.00000000e+00
11864,11865,0,1000000000,0.00000000e+00
11866,11867,0,1000000000,0.00000000e+00
11868,11869,0,1000000000,0.00000000e+00
11870,11871,0,1000000000,0.00000000e+00
11872,11873,0,1000000000,0.00000000e+00
11874,11875,0,1000000000,0.00000000e+00
11876,11877,0,1000000000,0.00000000e+00
11878,11879,0,1000000000,0.00000000e+00
11880,11881,0,1000000000,0.00000000e+00
11882,11883,0,1000000000,0.00000000e+00
11884,11885,0,1000000000,0.00000000e+00
11886,11887,0,1000000000,0.00000000e+00
11888,11889,0,1000000000,0.00000000e+00
11890,11891,0,1000000000,0.00000000e+00
11892,11893,0,1000000000,0.00000000e+00
11894,11895,0,1000000000,0.00000000e+00
11896,11897,0,1000000000,0.00000000e+00
11898,11899,0,1000000000,0.00000000e+00
11900,11901,0,1000000000,0.00000000e+00
11902,11903,0,1000000000,0.00000000e+00
11904,11905,0,1000000000,0.00000000e+00
11906,11907,0,1000000000,0.00000000e+00
11908,11909,0,1000000000,0.00000000e+00
11910,11911,0,1000000000,0.00000000e+00
11912,11913,0,1000000000,0.00000000e+00
11914,11915,0,1000000000,0.00000000e+00
11916,11917,0,1000000000,0.00000000e+00
11918,11919,0,1000000000,0.00000000e+00
11920,11921,0,1000000000,0.00000000e+00
11922,11923,0,1000000000,0.00000000e+00
11924,11925,0,1000000000,0.00000000e+00
11926,11927,0,1000000000,0.00000000e+00
11928,11929,0,1000000000,0.00000000e+00
11930,11931,0,1000000000,0.00000000e+00
11932,11933,0,1000000000,0.00000000e+00
11934,11935,0,1000000000,0.00000000e+00
11936,11937,0,1000000000,0.00000000e+00
11938,11939,0,1000000000,0.00000000e+00
11940,11941,0,1000000000,0.00000000e+00
11942,11943,0,1000000000,0.00000000e+00
11944,11945,0,1000000000,0.00000000e+00
11946,11947,0,1000000000,0.00000000e+00
11948,11949,0,1000000000,0.00000000e+00
11950,11951,0,1000000000,0.00000000e+00
11952,11953,0,1000000000,0.00000000e+00
11954,11955,0,1000000000,0.00000000e+00
11956,11957,0,1000000000,0.00000000e+00
11958,11959,0,1000000000,0.00000000e+00
11960,11961,0,1000000000,0.00000000e+00
11962,11963,0,1000000000,0.00000000e+00
11964,11965,0,1000000000,0.00000000e+00
11966,11967,0,1000000000,0.00000000e+00
11968,11969,0,1000000000,0.00000000e+00
11970,11971,0,1000000000,0.00000000e+00
11972,11973,0,1000000000,0.00000000e+00
11974,11975,0,1000000000,0.00000000e+00
11976,11977,0,1000000000,0.00000000e+00
11978,11979,0,1000000000,0.00000000e+00
11980,11981,0,1000000000,0.00000000e+00
11982,11983,0,1000000000,0.00000000e+00
11984,11985,0,1000000000,0.00000000e+00
11986,11987,0,1000000000,0.00000000e+00
11988,11989,0,1000000000,0.00000000e+00
11990,11991,0,1000000000,0.00000000e+00
11992,11993,0,1000000000,0.00000000e+00
11994,11995,0,1000000000,0.00000000e+00
11996,11997,0,1000000000,0.00000000e+00
11998,11999,0,1000000000,0.00000000e+00
12000,12001,0,1000000000,0.00000000e+00
12002,12003,0,1000000000,0.00000000e+00
12004,12005,0,1000000000,0.00000000e+00
12006,12007,0,1000000000,0.00000000e+00
12008,12009,0,1000000000,0.00000000e+00
12010,12011,0,1000000000,0.00000000e+00
12012,12013,0,1000000000,0.00000000e+00
12014,12015,0,1000000000,0.00000000e+00
12016,12017,0,1000000000,0.00000000e+00
12018,12019,0,1000000000,0.00000000e+00
12020,12021,0,1000000000,0.00000000e+00
12022,12023,0,1000000000,0.00000000e+00
12024,12025,0,1000000000,0.00000000e+00
12026,12027,0,1000000000,0.00000000e+00
12028,12029,0,1000000000,0.00000000e+00
12030,12031,0,1000000000,0.00000000e+00
12032,12033,0,1000000000,0.00000000e+00
12034,12035,0,1000000000,0.00000000e+00
12036,12037,0,1000000000,0.00000000e+00
12038,12039,0,1000000000,0.00000000e+00
12040,12041,0,1000000000,0.00000000e+00
12042,12043,0,1000000000,0.00000000e+00
12044,12045,0,1000000000,0.00000000e+00
12046,12047,0,1000000000,0.00000000e+00
12048,12049,0,1000000000,0.00000000e+00
12050,12051,0,1000000000,0.00000000e+00
12052,12053,0,1000000000,0.00000000e+00
12054,12055,0,1000000000,0.00000000e+00
12056,12057,0,1000000000,0.00000000e+00
12058,12059,0,1000000000,0.00000000e+00
12060,12061,0,1000000000,0.00000000e+00
12062,12063,0,1000000000,0.00000000e+00
12064,12065,0,1000000000,0.00000000e+00
12066,12067,0,1000000000,0.00000000e+00
12068,12069,0,1000000000,0.00000000e+00
12070,12071,0,1000000000,0.00000000e+00
12072,12073,0,1000000000,0.00000000e+00
12074,12075,0,1000000000,0.00000000e+00
12076,12077,0,1000000000,0.00000000e+00
12078,12079,0,1000000000,0.00000000e+00
12080,12081,0,1000000000,0.00000000e+00
12082,12083,0,1000000000,0.00000000e+00
12084,12085,0,1000000000,0.00000000e+00
12086,12087,0,1000000000,0.00000000e+00
12088,12089,0,1000000000,0.00000000e+00
12090,12091,0,1000000000,0.00000000e+00
12092,12093,0,1000000000,0.00000000e+00
12094,12095,0,1000000000,0.00000000e+00
12096,12097,0,1000000000,0.00000000e+00
12098,12099,0,1000000000,0.00000000e+00
12100,12101,0,1000000000,0.00000000e+00
12102,12103,0,1000000000,0.00000000e+00
12104,12105,0,1000000000,0.00000000e+00
12106,12107,0,1000000000,0.00000000e+00
12108,12109,0,1000000000,0.00000000e+00
12110,12111,0,1000000000,0.00000000e+00
12112,12113,0,1000000000,0.00000000e+00
12114,12115,0,1000000000,0.00000000e+00
12116,12117,0,1000000000,0.00000000e+00
12118,12119,0,1000000000,0.00000000e+00
12120,12121,0,1000000000,0.00000000e+00
12122,12123,0,1000000000,0.00000000e+00
12124,12125,0,1000000000,0.00000000e+00
12126,12127,0,1000000000,0.00000000e+00
12128,12129,0,1000000000,0.00000000e+00
12130,12131,0,1000000000,0.00000000e+00
12132,12133,0,1000000000,0.00000000e+00
12134,12135,0,1000000000,0.00000000e+00
12136,12137,0,1000000000,0.00000000e+00
12138,12139,0,1000000000,0.00000000e+00
12140,12141,0,1000000000,0.00000000e+00
12142,12143,0,1000000000,0.00000000e+00
12144,12145,0,1000000000,0.00000000e+00
12146,12147,0,1000000000,0.00000000e+00
12148,12149,0,1000000000,0.00000000e+00
12150,12151,0,1000000000,0.00000000e+00
12152,12153,0,1000000000,0.00000000e+00
12154,12155,0,1000000000,0.00000000e+00
12156,12157,0,1000000000,0.00000000e+00
12158,12159,0,1000000000,0.00000000e+00
12160,12161,0,1000000000,0.00000000e+00
12162,12163,0,1000000000,0.00000000e+00
12164,12165,0,1000000000,0.00000000e+00
12166,12167,0,1000000000,0.00000000e+00
12168,12169,0,1000000000,0.00000000e+00
12170,12171,0,1000000000,0.00000000e+00
12172,12173,0,1000000000,0.00000000e+00
12174,12175,0,1000000000,0.00000000e+00
12176,12177,0,1000000000,0.00000000e+00
12178,12179,0,1000000000,0.00000000e+00
12180,12181,0,1000000000,0.00000000e+00
12182,12183,0,1000000000,0.00000000e+00
12184,12185,0,1000000000,0.00000000e+00
12186,12187,0,1000000000,0.00000000e+00
12188,12189,0,1000000000,0.00000000e+00
12190,12191,0,1000000000,0.00000000e+00
12192,12193,0,1000000000,0.00000000e+00
12194,12195,0,1000000000,0.00000000e+00
12196,12197,0,1000000000,0.00000000e+00
12198,12199,0,1000000000,0.00000000e+00
12200,12201,0,1000000000,0.00000000e+00
12202,12203,0,1000000000,0.00000000e+00
12204,12205,0,1000000000,0.00000000e+00
12206,12207,0,1000000000,0.00000000e+00
12208,12209,0,1000000000,0.00000000e+00
12210,12211,0,1000000000,0.00000000e+00
12212,12213,0,1000000000,0.00000000e+00
12214,12215,0,1000000000,0.00000000e+00
12216,12217,0,1000000000,0.00000000e+00
12218,12219,0,1000000000,0.00000000e+00
12220,12221,0,1000000000,0.00000000e+00
12222,12223,0,1000000000,0.00000000e+00
12224,12225,0,1000000000,0.00000000e+00
12226,12227,0,1000000000,0.00000000e+00
12228,12229,0,1000000000,0.00000000e+00
12230,12231,0,1000000000,0.00000000e+00
12232,12233,0,1000000000,0.00000000e+00
12234,12235,0,1000000000,0.00000000e+00
12236,12237,0,1000000000,0.00000000e+00
12238,12239,0,1000000000,0.00000000e+00
12240,12241,0,1000000000,0.00000000e+00
12242,12243,0,1000000000,0.00000000e+00
12244,12245,0,1000000000,0.00000000e+00
12246,12247,0,1000000000,0.00000000e+00
12248,12249,0,1000000000,0.00000000e+00
12250,12251,0,1000000000,0.00000000e+00
12252,12253,0,1000000000,0.00000000e+00
12254,12255,0,1000000000,0.00000000e+00
12256,12257,0,1000000000,0.00000000e+00
12258,12259,0,1000000000,0.00000000e+00
12260,12261,0,1000000000,0.00000000e+00
12262,12263,0,1000000000,0.00000000e+00
12264,12265,0,1000000000,0.00000000e+00
12266,12267,0,1000000000,0.00000000e+00
12268,12269,0,1000000000,0.00000000e+00
12270,12271,0,1000000000,0.00000000e+00
12272,12273,0,1000000000,0.00000000e+00
12274,12275,0,1000000000,0.00000000e+00
12276,12277,0,1000000000,0.00000000e+00
12278,12279,0,1000000000,0.00000000e+00
12280,12281,0,1000000000,0.00000000e+00
12282,12283,0,1000000000,0.00000000e+00
12284,12285,0,1000000000,0.00000000e+00
12286,12287,0,1000000000,0.00000000e+00
12288,12289,0,1000000000,0.00000000e+00
12290,12291,0,1000000000,0.00000000e+00
12292,12293,0,1000000000,0.00000000e+00
12294,12295,0,1000000000,0.00000000e+00
12296,12297,0,1000000000,0.00000000e+00
12298,12299,0,1000000000,0.00000000e+00
12300,12301,0,1000000000,0.00000000e+00
12302,12303,0,1000000000,0.00000000e+00
12304,12305,0,1000000000,0.00000000e+00
12306,12307,0,1000000000,0.00000000e+00
12308,12309,0,1000000000,0.00000000e+00
12310,12311,0,1000000000,0.00000000e+00
12312,12313,0,1000000000,0.00000000e+00
12314,12315,0,1000000000,0.00000000e+00
12316,12317,0,1000000000,0.00000000e+00
12318,12319,0,1000000000,0.00000000e+00
12320,12321,0,1000000000,0.00000000e+00
12322,12323,0,1000000000,0.00000000e+00
12324,12325,0,1000000000,0.00000000e+00
12326,12327,0,1000000000,0.00000000e+00
12328,12329,0,1000000000,0.00000000e+00
12330,12331,0,1000000000,0.00000000e+00
12332,12333,0,1000000000,0.00000000e+00
12334,12335,0,1000000000,0.00000000e+00
12336,12337,0,1000000000,0.00000000e+00
12338,12339,0,1000000000,0.00000000e+00
12340,12341,0,1000000000,0.00000000e+00
12342,12343,0,1000000000,0.00000000e+00
12344,12345,0,1000000000,0.00000000e+00
12346,12347,0,1000000000,0.00000000e+00
12348,12349,0,1000000000,0.00000000e+00
12350,12351,0,1000000000,0.00000000e+00
12352,12353,0,1000000000,0.00000000e+00
12354,12355,0,1000000000,0.00000000e+00
12356,12357,0,1000000000,0.00000000e+00
12358,12359,0,1000000000,0.00000000e+00
12360,12361,0,1000000000,0.00000000e+00
12362,12363,0,1000000000,0.00000000e+00
12364,12365,0,1000000000,0.00000000e+00
12366,12367,0,1000000000,0.00000000e+00
12368,12369,0,1000000000,0.00000000e+00
12370,12371,0,1000000000,0.00000000e+00
12372,12373,0,1000000000,0.00000000e+00
12374,12375,0,1000000000,0.00000000e+00
12376,12377,0,1000000000,0.00000000e+00
12378,12379,0,1000000000,0.00000000e+00
12380,12381,0,1000000000,0.00000000e+00
12382,12383,0,1000000000,0.00000000e+00
12384,12385,0,1000000000,0.00000000e+00
12386,12387,0,1000000000,0.00000000e+00
12388,12389,0,1000000000,0.00000000e+00
12390,12391,0,1000000000,0.00000000e+00
12392,12393,0,1000000000,0.00000000e+00
12394,12395,0,1000000000,0.00000000e+00
12396,12397,0,1000000000,0.00000000e+00
12398,12399,0,1000000000,0.00000000e+00
12400,12401,0,1000000000,0.00000000e+00
12402,12403,0,1000000000,0.00000000e+00
12404,12405,0,1000000000,0.00000000e+00
12406,12407,0,1000000000,0.00000000e+00
12408,12409,0,1000000000,0.00000000e+00
12410,12411,0,1000000000,0.00000000e+00
12412,12413,0,1000000000,0.00000000e+00
12414,12415,0,1000000000,0.00000000e+00
12416,12417,0,1000000000,0.00000000e+00
12418,12419,0,1000000000,0.00000000e+00
12420,12421,0,1000000000,0.00000000e+00
12422,12423,0,1000000000,0.00000000e+00
12424,12425,0,1000000000,0.00000000e+00
12426,12427,0,1000000000,0.00000000e+00
12428,12429,0,1000000000,0.00000000e+00
12430,12431,0,1000000000,0.00000000e+00
12432,12433,0,1000000000,0.00000000e+00
12434,12435,0,1000000000,0.00000000e+00
12436,12437,0,1000000000,0.00000000e+00
12438,12439,0,1000000000,0.00000000e+00
12440,12441,0,1000000000,0.00000000e+00
12442,12443,0,1000000000,0.00000000e+00
12444,12445,0,1000000000,0.00000000e+00
12446,12447,0,1000000000,0.00000000e+00
12448,12449,0,1000000000,0.00000000e+00
12450,12451,0,1000000000,0.00000000e+00
12452,12453,0,1000000000,0.00000000e+00
12454,12455,0,1000000000,0.00000000e+00
12456,12457,0,1000000000,0.00000000e+00
12458,12459,0,1000000000,0.00000000e+00
12460,12461,0,1000000000,0.00000000e+00
12462,12463,0,1000000000,0.00000000e+00
12464,12465,0,1000000000,0.00000000e+00
12466,12467,0,1000000000,0.00000000e+00
12468,12469,0,1000000000,0.00000000e+00
12470,12471,0,1000000000,0.00000000e+00
12472,12473,0,1000000000,0.00000000e+00
12474,12475,0,1000000000,0.00000000e+00
12476,12477,0,1000000000,0.00000000e+00
12478,12479,0,1000000000,0.00000000e+00
12480,12481,0,1000000000,0.00000000e+00
12482,12483,0,1000000000,0.00000000e+00
12484,12485,0,1000000000,0.00000000e+00
12486,12487,0,1000000000,0.00000000e+00
12488,12489,0,1000000000,0.00000000e+00
12490,12491,0,1000000000,0.00000000e+00
12492,12493,0,1000000000,0.00000000e+00
12494,12495,0,1000000000,0.00000000e+00
12496,12497,0,1000000000,0.00000000e+00
12498,12499,0,1000000000,0.00000000e+00
12500,12501,0,1000000000,0.00000000e+00
12502,12503,0,1000000000,0.00000000e+00
12504,12505,0,1000000000,0.00000000e+00
12506,12507,0,1000000000,0.00000000e+00
12508,12509,0,1000000000,0.00000000e+00
12510,12511,0,1000000000,0.00000000e+00
12512,12513,0,1000000000,0.00000000e+00
12514,12515,0,1000000000,0.00000000e+00
12516,12517,0,1000000000,0.00000000e+00
12518,12519,0,1000000000,0.00000000e+00
12520,12521,0,1000000000,0.00000000e+00
12522,12523,0,1000000000,0.00000000e+00
12524,12525,0,1000000000,0.00000000e+00
12526,12527,0,1000000000,0.00000000e+00
12528,12529,0,1000000000,0.00000000e+00
12530,12531,0,1000000000,0.00000000e+00
12532,12533,0,1000000000,0.00000000e+00
12534,12535,0,1000000000,0.00000000e+00
12536,12537,0,1000000000,0.00000000e+00
12538,12539,0,1000000000,0.00000000e+00
12540,12541,0,1000000000,0.00000000e+00
12542,12543,0,1000000000,0.00000000e+00
12544,12545,0,1000000000,0.00000000e+00
12546,12547,0,1000000000,0.00000000e+00
12548,12549,0,1000000000,0.00000000e+00
12550,12551,0,1000000000,0.00000000e+00
12552,12553,0,1000000000,0.00000000e+00
12554,12555,0,1000000000,0.00000000e+00
12556,12557,0,1000000000,0.00000000e+00
12558,12559,0,1000000000,0.00000000e+00
12560,12561,0,1000000000,0.00000000e+00
12562,12563,0,1000000000,0.00000000e+00
12564,12565,0,1000000000,0.00000000e+00
12566,12567,0,1000000000,0.00000000e+00
12568,12569,0,1000000000,0.00000000e+00
12570,12571,0,1000000000,0.00000000e+00
12572,12573,0,1000000000,0.00000000e+00
12574,12575,0,1000000000,0.00000000e+00
12576,12577,0,1000000000,0.00000000e+00
12578,12579,0,1000000000,0.00000000e+00
12580,12581,0,1000000000,0.00000000e+00
12582,12583,0,1000000000,0.00000000e+00
12584,12585,0,1000000000,0.00000000e+00
12586,12587,0,1000000000,0.00000000e+00
12588,12589,0,1000000000,0.00000000e+00
12590,12591,0,1000000000,0.00000000e+00
12592,12593,0,1000000000,0.00000000e+00
12594,12595,0,1000000000,0.00000000e+00
12596,12597,0,1000000000,0.00000000e+00
12598,12599,0,1000000000,0.00000000e+00
12600,12601,0,1000000000,0.00000000e+00
12602,12603,0,1000000000,0.00000000e+00
12604,12605,0,1000000000,0.00000000e+00
12606,12607,0,1000000000,0.00000000e+00
12608,12609,0,1000000000,0.00000000e+00
12610,12611,0,1000000000,0.00000000e+00
12612,12613,0,1000000000,0.00000000e+00
12614,12615,0,1000000000,0.00000000e+00
12616,12617,0,1000000000,0.00000000e+00
12618,12619,0,1000000000,0.00000000e+00
12620,12621,0,1000000000,0.00000000e+00
12622,12623,0,1000000000,0.00000000e+00
12624,12625,0,1000000000,0.00000000e+00
12626,12627,0,1000000000,0.00000000e+00
12628,12629,0,1000000000,0.00000000e+00
12630,12631,0,1000000000,0.00000000e+00
12632,12633,0,1000000000,0.00000000e+00
12634,12635,0,1000000000,0.00000000e+00
12636,12637,0,1000000000,0.00000000e+00
12638,12639,0,1000000000,0.00000000e+00
12640,12641,0,1000000000,0.00000000e+00
12642,12643,0,1000000000,0.00000000e+00
12644,12645,0,1000000000,0.00000000e+00
12646,12647,0,1000000000,0.00000000e+00
12648,12649,0,1000000000,0.00000000e+00
12650,12651,0,1000000000,0.00000000e+00
12652,12653,0,1000000000,0.00000000e+00
12654,12655,0,1000000000,0.00000000e+00
12656,12657,0,1000000000,0.00000000e+00
12658,12659,0,1000000000,0.00000000e+00
12660,12661,0,1000000000,0.00000000e+00
12662,12663,0,1000000000,0.00000000e+00
12664,12665,0,1000000000,0.00000000e+00
12666,12667,0,1000000000,0.00000000e+00
12668,12669,0,1000000000,0.00000000e+00
12670,12671,0,1000000000,0.00000000e+00
12672,12673,0,1000000000,0.00000000e+00
12674,12675,0,1000000000,0.00000000e+00
12676,12677,0,1000000000,0.00000000e+00
12678,12679,0,1000000000,0.00000000e+00
12680,12681,0,1000000000,0.00000000e+00
12682,12683,0,1000000000,0.00000000e+00
12684,12685,0,1000000000,0.00000000e+00
12686,12687,0,1000000000,0.00000000e+00
12688,12689,0,1000000000,0.00000000e+00
12690,12691,0,1000000000,0.00000000e+00
12692,12693,0,1000000000,0.00000000e+00
12694,12695,0,1000000000,0.00000000e+00
12696,12697,0,1000000000,0.00000000e+00
12698,12699,0,1000000000,0.00000000e+00
12700,12701,0,1000000000,0.00000000e+00
12702,12703,0,1000000000,0.00000000e+00
12704,12705,0,1000000000,0.00000000e+00
12706,12707,0,1000000000,0.00000000e+00
12708,12709,0,1000000000,0.00000000e+00
12710,12711,0,1000000000,0.00000000e+00
12712,12713,0,1000000000,0.00000000e+00
12714,12715,0,1000000000,0.00000000e+00
12716,12717,0,1000000000,0.00000000e+00
12718,12719,0,1000000000,0.00000000e+00
12720,12721,0,1000000000,0.00000000e+00
12722,12723,0,1000000000,0.00000000e+00
12724,12725,0,1000000000,0.00000000e+00
12726,12727,0,1000000000,0.00000000e+00
12728,12729,0,1000000000,0.00000000e+00
12730,12731,0,1000000000,0.00000000e+00
12732,12733,0,1000000000,0.00000000e+00
12734,12735,0,1000000000,0.00000000e+00
12736,12737,0,1000000000,0.00000000e+00
12738,12739,0,1000000000,0.00000000e+00
12740,12741,0,1000000000,0.00000000e+00
12742,12743,0,1000000000,0.00000000e+00
12744,12745,0,1000000000,0.00000000e+00
12746,12747,0,1000000000,0.00000000e+00
12748,12749,0,1000000000,0.00000000e+00
12750,12751,0,1000000000,0.00000000e+00
12752,12753,0,1000000000,0.00000000e+00
12754,12755,0,1000000000,0.00000000e+00
12756,12757,0,1000000000,0.00000000e+00
12758,12759,0,1000000000,0.00000000e+00
12760,12761,0,1000000000,0.00000000e+00
12762,12763,0,1000000000,0.00000000e+00
12764,12765,0,1000000000,0.00000000e+00
12766,12767,0,1000000000,0.00000000e+00
12768,12769,0,1000000000,0.00000000e+00
12770,12771,0,1000000000,0.00000000e+00
12772,12773,0,1000000000,0.00000000e+00
12774,12775,0,1000000000,0.00000000e+00
12776,12777,0,1000000000,0.00000000e+00
12778,12779,0,1000000000,0.00000000e+00
12780,12781,0,1000000000,0.00000000e+00
12782,12783,0,1000000000,0.00000000e+00
12784,12785,0,1000000000,0.00000000e+00
12786,12787,0,1000000000,0.00000000e+00
12788,12789,0,1000000000,0.00000000e+00
12790,12791,0,1000000000,0.00000000e+00
12792,12793,0,1000000000,0.00000000e+00
12794,12795,0,1000000000,0.00000000e+00
12796,12797,0,1000000000,0.00000000e+00
12798,12799,0,1000000000,0.00000000e+00
12800,12801,0,1000000000,0.00000000e+00
12802,12803,0,1000000000,0.00000000e+00
12804,12805,0,1000000000,0.00000000e+00
12806,12807,0,1000000000,0.00000000e+00
12808,12809,0,1000000000,0.00000000e+00
12810,12811,0,1000000000,0.00000000e+00
12812,12813,0,1000000000,0.00000000e+00
12814,12815,0,1000000000,0.00000000e+00
12816,12817,0,1000000000,0.00000000e+00
12818,12819,0,1000000000,0.00000000e+00
12820,12821,0,1000000000,0.00000000e+00
12822,12823,0,1000000000,0.00000000e+00
12824,12825,0,1000000000,0.00000000e+00
12826,12827,0,1000000000,0.00000000e+00
12828,12829,0,1000000000,0.00000000e+00
12830,12831,0,1000000000,0.00000000e+00
12832,12833,0,1000000000,0.00000000e+00
12834,12835,0,1000000000,0.00000000e+00
12836,12837,0,1000000000,0.00000000e+00
12838,12839,0,1000000000,0.00000000e+00
12840,12841,0,1000000000,0.00000000e+00
12842,12843,0,1000000000,0.00000000e+00
12844,12845,0,1000000000,0.00000000e+00
12846,12847,0,1000000000,0.00000000e+00
12848,12849,0,1000000000,0.00000000e+00
12850,12851,0,1000000000,0.00000000e+00
12852,12853,0,1000000000,0.00000000e+00
12854,12855,0,1000000000,0.00000000e+00
12856,12857,0,1000000000,0.00000000e+00
12858,12859,0,1000000000,0.00000000e+00
12860,12861,0,1000000000,0.00000000e+00
12862,12863,0,1000000000,0.00000000e+00
12864,12865,0,1000000000,0.00000000e+00
12866,12867,0,1000000000,0.00000000e+00
12868,12869,0,1000000000,0.00000000e+00
12870,12871,0,1000000000,0.00000000e+00
12872,12873,0,1000000000,0.00000000e+00
12874,12875,0,1000000000,0.00000000e+00
12876,12877,0,1000000000,0.00000000e+00
12878,12879,0,1000000000,0.00000000e+00
12880,12881,0,1000000000,0.00000000e+00
12882,12883,0,1000000000,0.00000000e+00
12884,12885,0,1000000000,0.00000000e+00
12886,12887,0,1000000000,0.00000000e+00
12888,12889,0,1000000000,0.00000000e+00
12890,12891,0,1000000000,0.00000000e+00
12892,12893,0,1000000000,0.00000000e+00
12894,12895,0,1000000000,0.00000000e+00
12896,12897,0,1000000000,0.00000000e+00
12898,12899,0,1000000000,0.00000000e+00
12900,12901,0,1000000000,0.00000000e+00
12902,12903,0,1000000000,0.00000000e+00
12904,12905,0,1000000000,0.00000000e+00
12906,12907,0,1000000000,0.00000000e+00
12908,12909,0,1000000000,0.00000000e+00
12910,12911,0,1000000000,0.00000000e+00
12912,12913,0,1000000000,0.00000000e+00
12914,12915,0,1000000000,0.00000000e+00
12916,12917,0,1000000000,0.00000000e+00
12918,12919,0,1000000000,0.00000000e+00
12920,12921,0,1000000000,0.00000000e+00
12922,12923,0,1000000000,0.00000000e+00
12924,12925,0,1000000000,0.00000000e+00
12926,12927,0,1000000000,0.00000000e+00
12928,12929,0,1000000000,0.00000000e+00
12930,12931,0,1000000000,0.00000000e+00
12932,12933,0,1000000000,0.00000000e+00
12934,12935,0,1000000000,0.00000000e+00
12936,12937,0,1000000000,0.00000000e+00
12938,12939,0,1000000000,0.00000000e+00
12940,12941,0,1000000000,0.00000000e+00
12942,12943,0,1000000000,0.00000000e+00
12944,12945,0,1000000000,0.00000000e+00
12946,12947,0,1000000000,0.00000000e+00
12948,12949,0,1000000000,0.00000000e+00
12950,12951,0,1000000000,0.00000000e+00
12952,12953,0,1000000000,0.00000000e+00
12954,12955,0,1000000000,0.00000000e+00
12956,12957,0,1000000000,0.00000000e+00
12958,12959,0,1000000000,0.00000000e+00
12960,12961,0,1000000000,0.00000000e+00
12962,12963,0,1000000000,0.00000000e+00
12964,12965,0,1000000000,0.00000000e+00
12966,12967,0,1000000000,0.00000000e+00
12968,12969,0,1000000000,0.00000000e+00
12970,12971,0,1000000000,0.00000000e+00
12972,12973,0,1000000000,0.00000000e+00
12974,12975,0,1000000000,0.00000000e+00
12976,12977,0,1000000000,0.00000000e+00
12978,12979,0,1000000000,0.00000000e+00
12980,12981,0,1000000000,0.00000000e+00
12982,12983,0,1000000000,0.00000000e+00
12984,12985,0,1000000000,0.00000000e+00
12986,12987,0,1000000000,0.00000000e+00
12988,12989,0,1000000000,0.00000000e+00
12990,12991,0,1000000000,0.00000000e+00
12992,12993,0,1000000000,0.00000000e+00
12994,12995,0,1000000000,0.00000000e+00
12996,12997,0,1000000000,0.00000000e+00
12998,12999,0,1000000000,0.00000000e+00
13000,13001,0,1000000000,0.00000000e+00
13002,13003,0,1000000000,0.00000000e+00
13004,13005,0,1000000000,0.00000000e+00
13006,13007,0,1000000000,0.00000000e+00
13008,13009,0,1000000000,0.00000000e+00
13010,13011,0,1000000000,0.00000000e+00
13012,13013,0,1000000000,0.00000000e+00
13014,13015,0,1000000000,0.00000000e+00
13016,13017,0,1000000000,0.00000000e+00
13018,13019,0,1000000000,0.00000000e+00
13020,13021,0,1000000000,0.00000000e+00
13022,13023,0,1000000000,0.00000000e+00
13024,13025,0,1000000000,0.00000000e+00
13026,13027,0,1000000000,0.00000000e+00
13028,13029,0,1000000000,0.00000000e+00
13030,13031,0,1000000000,0.00000000e+00
13032,13033,0,1000000000,0.00000000e+00
13034,13035,0,1000000000,0.00000000e+00
13036,13037,0,1000000000,0.00000000e+00
13038,13039,0,1000000000,0.00000000e+00
13040,13041,0,1000000000,0.00000000e+00
13042,13043,0,1000000000,0.00000000e+00
13044,13045,0,1000000000,0.00000000e+00
13046,13047,0,1000000000,0.00000000e+00
13048,13049,0,1000000000,0.00000000e+00
13050,13051,0,1000000000,0.00000000e+00
13052,13053,0,1000000000,0.00000000e+00
13054,13055,0,1000000000,0.00000000e+00
13056,13057,0,1000000000,0.00000000e+00
13058,13059,0,1000000000,0.00000000e+00
13060,13061,0,1000000000,0.00000000e+00
13062,13063,0,1000000000,0.00000000e+00
13064,13065,0,1000000000,0.00000000e+00
13066,13067,0,1000000000,0.00000000e+00
13068,13069,0,1000000000,0.00000000e+00
13070,13071,0,1000000000,0.00000000e+00
13072,13073,0,1000000000,0.00000000e+00
13074,13075,0,1000000000,0.00000000e+00
13076,13077,0,1000000000,0.00000000e+00
13078,13079,0,1000000000,0.00000000e+00
13080,13081,0,1000000000,0.00000000e+00
13082,13083,0,1000000000,0.00000000e+00
13084,13085,0,1000000000,0.00000000e+00
13086,13087,0,1000000000,0.00000000e+00
13088,13089,0,1000000000,0.00000000e+00
13090,13091,0,1000000000,0.00000000e+00
13092,13093,0,1000000000,0.00000000e+00
13094,13095,0,1000000000,0.00000000e+00
13096,13097,0,1000000000,0.00000000e+00
13098,13099,0,1000000000,0.00000000e+00
13100,13101,0,1000000000,0.00000000e+00
13102,13103,0,1000000000,0.00000000e+00
13104,13105,0,1000000000,0.00000000e+00
13106,13107,0,1000000000,0.00000000e+00
13108,13109,0,1000000000,0.00000000e+00
13110,13111,0,1000000000,0.00000000e+00
13112,13113,0,1000000000,0.00000000e+00
13114,13115,0,1000000000,0.00000000e+00
13116,13117,0,1000000000,0.00000000e+00
13118,13119,0,1000000000,0.00000000e+00
13120,13121,0,1000000000,0.00000000e+00
13122,13123,0,1000000000,0.00000000e+00
13124,13125,0,1000000000,0.00000000e+00
13126,13127,0,1000000000,0.00000000e+00
13128,13129,0,1000000000,0.00000000e+00
13130,13131,0,1000000000,0.00000000e+00
13132,13133,0,1000000000,0.00000000e+00
13134,13135,0,1000000000,0.00000000e+00
13136,13137,0,1000000000,0.00000000e+00
13138,13139,0,1000000000,0.00000000e+00
13140,13141,0,1000000000,0.00000000e+00
13142,13143,0,1000000000,0.00000000e+00
13144,13145,0,1000000000,0.00000000e+00
13146,13147,0,1000000000,0.00000000e+00
13148,13149,0,1000000000,0.00000000e+00
13150,13151,0,1000000000,0.00000000e+00
13152,13153,0,1000000000,0.00000000e+00
13154,13155,0,1000000000,0.00000000e+00
13156,13157,0,1000000000,0.00000000e+00
13158,13159,0,1000000000,0.00000000e+00
13160,13161,0,1000000000,0.00000000e+00
13162,13163,0,1000000000,0.00000000e+00
13164,13165,0,1000000000,0.00000000e+00
13166,13167,0,1000000000,0.00000000e+00
13168,13169,0,1000000000,0.00000000e+00
13170,13171,0,1000000000,0.00000000e+00
13172,13173,0,1000000000,0.00000000e+00
13174,13175,0,1000000000,0.00000000e+00
13176,13177,0,1000000000,0.00000000e+00
13178,13179,0,1000000000,0.00000000e+00
13180,13181,0,1000000000,0.00000000e+00
13182,13183,0,1000000000,0.00000000e+00
13184,13185,0,1000000000,0.00000000e+00
13186,13187,0,1000000000,0.00000000e+00
13188,13189,0,1000000000,0.00000000e+00
13190,13191,0,1000000000,0.00000000e+00
13192,13193,0,1000000000,0.00000000e+00
13194,13195,0,1000000000,0.00000000e+00
13196,13197,0,1000000000,0.00000000e+00
13198,13199,0,1000000000,0.00000000e+00
13200,13201,0,1000000000,0.00000000e+00
13202,13203,0,1000000000,0.00000000e+00
13204,13205,0,1000000000,0.00000000e+00
13206,13207,0,1000000000,0.00000000e+00
13208,13209,0,1000000000,0.00000000e+00
13210,13211,0,1000000000,0.00000000e+00
13212,13213,0,1000000000,0.00000000e+00
13214,13215,0,1000000000,0.00000000e+00
13216,13217,0,1000000000,0.00000000e+00
13218,13219,0,1000000000,0.00000000e+00
13220,13221,0,1000000000,0.00000000e+00
13222,13223,0,1000000000,0.00000000e+00
13224,13225,0,1000000000,0.00000000e+00
13226,13227,0,1000000000,0.00000000e+00
13228,13229,0,1000000000,0.00000000e+00
13230,13231,0,1000000000,0.00000000e+00
13232,13233,0,1000000000,0.00000000e+00
13234,13235,0,1000000000,0.00000000e+00
13236,13237,0,1000000000,0.00000000e+00
13238,13239,0,1000000000,0.00000000e+00
13240,13241,0,1000000000,0.00000000e+00
13242,13243,0,1000000000,0.00000000e+00
13244,13245,0,1000000000,0.00000000e+00
13246,13247,0,1000000000,0.00000000e+00
13248,13249,0,1000000000,0.00000000e+00
13250,13251,0,1000000000,0.00000000e+00
13252,13253,0,1000000000,0.00000000e+00
13254,13255,0,1000000000,0.00000000e+00
13256,13257,0,1000000000,0.00000000e+00
13258,13259,0,1000000000,0.00000000e+00
13260,13261,0,1000000000,0.00000000e+00
13262,13263,0,1000000000,0.00000000e+00
13264,13265,0,1000000000,0.00000000e+00
13266,13267,0,1000000000,0.00000000e+00
13268,13269,0,1000000000,0.00000000e+00
13270,13271,0,1000000000,0.00000000e+00
13272,13273,0,1000000000,0.00000000e+00
13274,13275,0,1000000000,0.00000000e+00
13276,13277,0,1000000000,0.00000000e+00
13278,13279,0,1000000000,0.00000000e+00
13280,13281,0,1000000000,0.00000000e+00
13282,13283,0,1000000000,0.00000000e+00
13284,13285,0,1000000000,0.00000000e+00
13286,13287,0,1000000000,0.00000000e+00
13288,13289,0,1000000000,0.00000000e+00
13290,13291,0,1000000000,0.00000000e+00
13292,13293,0,1000000000,0.00000000e+00
13294,13295,0,1000000000,0.00000000e+00
13296,13297,0,1000000000,0.00000000e+00
13298,13299,0,1000000000,0.00000000e+00
13300,13301,0,1000000000,0.00000000e+00
13302,13303,0,1000000000,0.00000000e+00
13304,13305,0,1000000000,0.00000000e+00
13306,13307,0,1000000000,0.00000000e+00
13308,13309,0,1000000000,0.00000000e+00
13310,13311,0,1000000000,0.00000000e+00
13312,13313,0,1000000000,0.00000000e+00
13314,13315,0,1000000000,0.00000000e+00
13316,13317,0,1000000000,0.00000000e+00
13318,13319,0,1000000000,0.00000000e+00
13320,13321,0,1000000000,0.00000000e+00
13322,13323,0,1000000000,0.00000000e+00
13324,13325,0,1000000000,0.00000000e+00
13326,13327,0,1000000000,0.00000000e+00
13328,13329,0,1000000000,0.00000000e+00
13330,13331,0,1000000000,0.00000000e+00
13332,13333,0,1000000000,0.00000000e+00
13334,13335,0,1000000000,0.00000000e+00
13336,13337,0,1000000000,0.00000000e+00
13338,13339,0,1000000000,0.00000000e+00
13340,13341,0,1000000000,0.00000000e+00
13342,13343,0,1000000000,0.00000000e+00
13344,13345,0,1000000000,0.00000000e+00
13346,13347,0,1000000000,0.00000000e+00
13348,13349,0,1000000000,0.00000000e+00
13350,13351,0,1000000000,0.00000000e+00
13352,13353,0,1000000000,0.00000000e+00
13354,13355,0,1000000000,0.00000000e+00
13356,13357,0,1000000000,0.00000000e+00
13358,13359,0,1000000000,0.00000000e+00
13360,13361,0,1000000000,0.00000000e+00
13362,13363,0,1000000000,0.00000000e+00
13364,13365,0,1000000000,0.00000000e+00
13366,13367,0,1000000000,0.00000000e+00
13368,13369,0,1000000000,0.00000000e+00
13370,13371,0,1000000000,0.00000000e+00
13372,13373,0,1000000000,0.00000000e+00
13374,13375,0,1000000000,0.00000000e+00
13376,13377,0,1000000000,0.00000000e+00
13378,13379,0,1000000000,0.00000000e+00
13380,13381,0,1000000000,0.00000000e+00
13382,13383,0,1000000000,0.00000000e+00
13384,13385,0,1000000000,0.00000000e+00
13386,13387,0,1000000000,0.00000000e+00
13388,13389,0,1000000000,0.00000000e+00
13390,13391,0,1000000000,0.00000000e+00
13392,13393,0,1000000000,0.00000000e+00
13394,13395,0,1000000000,0.00000000e+00


==> data/sw_4_13397_83_66_model.csv <==
w_init_val,w_end_val,prob
0,1,0.00000000e+00
2,3,0.00000000e+00
4,5,0.00000000e+00
6,7,0.00000000e+00
8,9,0.00000000e+00
10,11,0.00000000e+00
12,13,0.00000000e+00
14,15,0.00000000e+00
16,17,0.00000000e+00
18,19,0.00000000e+00
20,21,0.00000000e+00
22,23,0.00000000e+00
24,25,0.00000000e+00
26,27,0.00000000e+00
28,29,0.00000000e+00
30,31,0.00000000e+00
32,33,0.00000000e+00
34,35,0.00000000e+00
36,37,0.00000000e+00
38,39,0.00000000e+00
40,41,0.00000000e+00
42,43,0.00000000e+00
44,45,0.00000000e+00
46,47,0.00000000e+00
48,49,0.00000000e+00
50,51,0.00000000e+00
52,53,0.00000000e+00
54,55,0.00000000e+00
56,57,0.00000000e+00
58,59,0.00000000e+00
60,61,0.00000000e+00
62,63,0.00000000e+00
64,65,0.00000000e+00
66,67,0.00000000e+00
68,69,0.00000000e+00
70,71,0.00000000e+00
72,73,0.00000000e+00
74,75,0.00000000e+00
76,77,0.00000000e+00
78,79,0.00000000e+00
80,81,0.00000000e+00
82,83,0.00000000e+00
84,85,0.00000000e+00
86,87,0.00000000e+00
88,89,0.00000000e+00
90,91,0.00000000e+00
92,93,0.00000000e+00
94,95,0.00000000e+00
96,97,0.00000000e+00
98,99,0.00000000e+00
100,101,0.00000000e+00
102,103,0.00000000e+00
104,105,0.00000000e+00
106,107,0.00000000e+00
108,109,0.00000000e+00
110,111,0.00000000e+00
112,113,0.00000000e+00
114,115,0.00000000e+00
116,117,0.00000000e+00
118,119,0.00000000e+00
120,121,0.00000000e+00
122,123,0.00000000e+00
124,125,0.00000000e+00
126,127,0.00000000e+00
128,129,0.00000000e+00
130,131,0.00000000e+00
132,133,0.00000000e+00
134,135,0.00000000e+00
136,137,0.00000000e+00
138,139,0.00000000e+00
140,141,0.00000000e+00
142,143,0.00000000e+00
144,145,0.00000000e+00
146,147,0.00000000e+00
148,149,0.00000000e+00
150,151,0.00000000e+00
152,153,0.00000000e+00
154,155,0.00000000e+00
156,157,0.00000000e+00
158,159,0.00000000e+00
160,161,0.00000000e+00
162,163,0.00000000e+00
164,165,0.00000000e+00
166,167,0.00000000e+00
168,169,0.00000000e+00
170,171,0.00000000e+00
172,173,0.00000000e+00
174,175,0.00000000e+00
176,177,0.00000000e+00
178,179,0.00000000e+00
180,181,0.00000000e+00
182,183,0.00000000e+00
184,185,0.00000000e+00
186,187,0.00000000e+00
188,189,0.00000000e+00
190,191,0.00000000e+00
192,193,0.00000000e+00
194,195,0.00000000e+00
196,197,0.00000000e+00
198,199,0.00000000e+00
200,201,0.00000000e+00
202,203,0.00000000e+00
204,205,0.00000000e+00
206,207,0.00000000e+00
208,209,0.00000000e+00
210,211,0.00000000e+00
212,213,0.00000000e+00
214,215,0.00000000e+00
216,217,0.00000000e+00
218,219,0.00000000e+00
220,221,0.00000000e+00
222,223,0.00000000e+00
224,225,0.00000000e+00
226,227,0.00000000e+00
228,229,0.00000000e+00
230,231,0.00000000e+00
232,233,0.00000000e+00
234,235,0.00000000e+00
236,237,0.00000000e+00
238,239,0.00000000e+00
240,241,0.00000000e+00
242,243,0.00000000e+00
244,245,0.00000000e+00
246,247,0.00000000e+00
248,249,0.00000000e+00
250,251,0.00000000e+00
252,253,0.00000000e+00
254,255,0.00000000e+00
256,257,0.00000000e+00
258,259,0.00000000e+00
260,261,0.00000000e+00
262,263,0.00000000e+00
264,265,0.00000000e+00
266,267,0.00000000e+00
268,269,0.00000000e+00
270,271,0.00000000e+00
272,273,0.00000000e+00
274,275,0.00000000e+00
276,277,0.00000000e+00
278,279,0.00000000e+00
280,281,0.00000000e+00
282,283,0.00000000e+00
284,285,0.00000000e+00
286,287,0.00000000e+00
288,289,0.00000000e+00
290,291,0.00000000e+00
292,293,0.00000000e+00
294,295,0.00000000e+00
296,297,0.00000000e+00
298,299,0.00000000e+00
300,301,0.00000000e+00
302,303,0.00000000e+00
304,305,0.00000000e+00
306,307,0.00000000e+00
308,309,0.00000000e+00
310,311,0.00000000e+00
312,313,0.00000000e+00
314,315,0.00000000e+00
316,317,0.00000000e+00
318,319,0.00000000e+00
320,321,0.00000000e+00
322,323,0.00000000e+00
324,325,0.00000000e+00
326,327,0.00000000e+00
328,329,0.00000000e+00
330,331,0.00000000e+00
332,333,0.00000000e+00
334,335,0.00000000e+00
336,337,0.00000000e+00
338,339,0.00000000e+00
340,341,0.00000000e+00
342,343,0.00000000e+00
344,345,0.00000000e+00
346,347,0.00000000e+00
348,349,0.00000000e+00
350,351,0.00000000e+00
352,353,0.00000000e+00
354,355,0.00000000e+00
356,357,0.00000000e+00
358,359,0.00000000e+00
360,361,0.00000000e+00
362,363,0.00000000e+00
364,365,0.00000000e+00
366,367,0.00000000e+00
368,369,0.00000000e+00
370,371,0.00000000e+00
372,373,0.00000000e+00
374,375,0.00000000e+00
376,377,0.00000000e+00
378,379,0.00000000e+00
380,381,0.00000000e+00
382,383,0.00000000e+00
384,385,0.00000000e+00
386,387,0.00000000e+00
388,389,0.00000000e+00
390,391,0.00000000e+00
392,393,0.00000000e+00
394,395,0.00000000e+00
396,397,0.00000000e+00
398,399,0.00000000e+00
400,401,0.00000000e+00
402,403,0.00000000e+00
404,405,0.00000000e+00
406,407,0.00000000e+00
408,409,0.00000000e+00
410,411,0.00000000e+00
412,413,0.00000000e+00
414,415,0.00000000e+00
416,417,0.00000000e+00
418,419,0.00000000e+00
420,421,0.00000000e+00
422,423,0.00000000e+00
424,425,0.00000000e+00
426,427,0.00000000e+00
428,429,0.00000000e+00
430,431,0.00000000e+00
432,433,0.00000000e+00
434,435,0.00000000e+00
436,437,0.00000000e+00
438,439,0.00000000e+00
440,441,0.00000000e+00
442,443,0.00000000e+00
444,445,0.00000000e+00
446,447,0.00000000e+00
448,449,0.00000000e+00
450,451,0.00000000e+00
452,453,0.00000000e+00
454,455,0.00000000e+00
456,457,0.00000000e+00
458,459,0.00000000e+00
460,461,0.00000000e+00
462,463,0.00000000e+00
464,465,0.00000000e+00
466,467,0.00000000e+00
468,469,0.00000000e+00
470,471,0.00000000e+00
472,473,0.00000000e+00
474,475,0.00000000e+00
476,477,0.00000000e+00
478,479,0.00000000e+00
480,481,0.00000000e+00
482,483,0.00000000e+00
484,485,0.00000000e+00
486,487,0.00000000e+00
488,489,0.00000000e+00
490,491,0.00000000e+00
492,493,0.00000000e+00
494,495,0.00000000e+00
496,497,0.00000000e+00
498,499,0.00000000e+00
500,501,0.00000000e+00
502,503,0.00000000e+00
504,505,0.00000000e+00
506,507,0.00000000e+00
508,509,0.00000000e+00
510,511,0.00000000e+00
512,513,0.00000000e+00
514,515,0.00000000e+00
516,517,0.00000000e+00
518,519,0.00000000e+00
520,521,0.00000000e+00
522,523,0.00000000e+00
524,525,0.00000000e+00
526,527,0.00000000e+00
528,529,0.00000000e+00
530,531,0.00000000e+00
532,533,0.00000000e+00
534,535,0.00000000e+00
536,537,0.00000000e+00
538,539,0.00000000e+00
540,541,0.00000000e+00
542,543,0.00000000e+00
544,545,0.00000000e+00
546,547,0.00000000e+00
548,549,0.00000000e+00
550,551,0.00000000e+00
552,553,0.00000000e+00
554,555,0.00000000e+00
556,557,0.00000000e+00
558,559,0.00000000e+00
560,561,0.00000000e+00
562,563,0.00000000e+00
564,565,0.00000000e+00
566,567,0.00000000e+00
568,569,0.00000000e+00
570,571,0.00000000e+00
572,573,0.00000000e+00
574,575,0.00000000e+00
576,577,0.00000000e+00
578,579,0.00000000e+00
580,581,0.00000000e+00
582,583,0.00000000e+00
584,585,0.00000000e+00
586,587,0.00000000e+00
588,589,0.00000000e+00
590,591,0.00000000e+00
592,593,0.00000000e+00
594,595,0.00000000e+00
596,597,0.00000000e+00
598,599,0.00000000e+00
600,601,0.00000000e+00
602,603,0.00000000e+00
604,605,0.00000000e+00
606,607,0.00000000e+00
608,609,0.00000000e+00
610,611,0.00000000e+00
612,613,0.00000000e+00
614,615,0.00000000e+00
616,617,0.00000000e+00
618,619,0.00000000e+00
620,621,0.00000000e+00
622,623,0.00000000e+00
624,625,0.00000000e+00
626,627,0.00000000e+00
628,629,0.00000000e+00
630,631,0.00000000e+00
632,633,0.00000000e+00
634,635,0.00000000e+00
636,637,0.00000000e+00
638,639,0.00000000e+00
640,641,0.00000000e+00
642,643,0.00000000e+00
644,645,0.00000000e+00
646,647,0.00000000e+00
648,649,0.00000000e+00
650,651,0.00000000e+00
652,653,0.00000000e+00
654,655,0.00000000e+00
656,657,0.00000000e+00
658,659,0.00000000e+00
660,661,0.00000000e+00
662,663,0.00000000e+00
664,665,0.00000000e+00
666,667,0.00000000e+00
668,669,0.00000000e+00
670,671,0.00000000e+00
672,673,0.00000000e+00
674,675,0.00000000e+00
676,677,0.00000000e+00
678,679,0.00000000e+00
680,681,0.00000000e+00
682,683,0.00000000e+00
684,685,0.00000000e+00
686,687,0.00000000e+00
688,689,0.00000000e+00
690,691,0.00000000e+00
692,693,0.00000000e+00
694,695,0.00000000e+00
696,697,0.00000000e+00
698,699,0.00000000e+00
700,701,0.00000000e+00
702,703,0.00000000e+00
704,705,0.00000000e+00
706,707,0.00000000e+00
708,709,0.00000000e+00
710,711,0.00000000e+00
712,713,0.00000000e+00
714,715,0.00000000e+00
716,717,0.00000000e+00
718,719,0.00000000e+00
720,721,0.00000000e+00
722,723,0.00000000e+00
724,725,0.00000000e+00
726,727,0.00000000e+00
728,729,0.00000000e+00
730,731,0.00000000e+00
732,733,0.00000000e+00
734,735,0.00000000e+00
736,737,0.00000000e+00
738,739,0.00000000e+00
740,741,0.00000000e+00
742,743,0.00000000e+00
744,745,0.00000000e+00
746,747,0.00000000e+00
748,749,0.00000000e+00
750,751,0.00000000e+00
752,753,0.00000000e+00
754,755,0.00000000e+00
756,757,0.00000000e+00
758,759,0.00000000e+00
760,761,0.00000000e+00
762,763,0.00000000e+00
764,765,0.00000000e+00
766,767,0.00000000e+00
768,769,0.00000000e+00
770,771,0.00000000e+00
772,773,0.00000000e+00
774,775,0.00000000e+00
776,777,0.00000000e+00
778,779,0.00000000e+00
780,781,0.00000000e+00
782,783,0.00000000e+00
784,785,0.00000000e+00
786,787,0.00000000e+00
788,789,0.00000000e+00
790,791,0.00000000e+00
792,793,0.00000000e+00
794,795,0.00000000e+00
796,797,0.00000000e+00
798,799,0.00000000e+00
800,801,0.00000000e+00
802,803,0.00000000e+00
804,805,0.00000000e+00
806,807,0.00000000e+00
808,809,0.00000000e+00
810,811,0.00000000e+00
812,813,0.00000000e+00
814,815,0.00000000e+00
816,817,0.00000000e+00
818,819,0.00000000e+00
820,821,0.00000000e+00
822,823,0.00000000e+00
824,825,0.00000000e+00
826,827,0.00000000e+00
828,829,0.00000000e+00
830,831,0.00000000e+00
832,833,0.00000000e+00
834,835,0.00000000e+00
836,837,0.00000000e+00
838,839,0.00000000e+00
840,841,0.00000000e+00
842,843,0.00000000e+00
844,845,0.00000000e+00
846,847,0.00000000e+00
848,849,0.00000000e+00
850,851,0.00000000e+00
852,853,0.00000000e+00
854,855,0.00000000e+00
856,857,0.00000000e+00
858,859,0.00000000e+00
860,861,0.00000000e+00
862,863,0.00000000e+00
864,865,0.00000000e+00
866,867,0.00000000e+00
868,869,0.00000000e+00
870,871,0.00000000e+00
872,873,0.00000000e+00
874,875,0.00000000e+00
876,877,0.00000000e+00
878,879,0.00000000e+00
880,881,0.00000000e+00
882,883,0.00000000e+00
884,885,0.00000000e+00
886,887,0.00000000e+00
888,889,0.00000000e+00
890,891,0.00000000e+00
892,893,0.00000000e+00
894,895,0.00000000e+00
896,897,0.00000000e+00
898,899,0.00000000e+00
900,901,0.00000000e+00
902,903,0.00000000e+00
904,905,0.00000000e+00
906,907,0.00000000e+00
908,909,0.00000000e+00
910,911,0.00000000e+00
912,913,0.00000000e+00
914,915,0.00000000e+00
916,917,0.00000000e+00
918,919,0.00000000e+00
920,921,0.00000000e+00
922,923,0.00000000e+00
924,925,0.00000000e+00
926,927,0.00000000e+00
928,929,0.00000000e+00
930,931,0.00000000e+00
932,933,0.00000000e+00
934,935,0.00000000e+00
936,937,0.00000000e+00
938,939,0.00000000e+00
940,941,0.00000000e+00
942,943,0.00000000e+00
944,945,0.00000000e+00
946,947,0.00000000e+00
948,949,0.00000000e+00
950,951,0.00000000e+00
952,953,0.00000000e+00
954,955,0.00000000e+00
956,957,0.00000000e+00
958,959,0.00000000e+00
960,961,0.00000000e+00
962,963,0.00000000e+00
964,965,0.00000000e+00
966,967,0.00000000e+00
968,969,0.00000000e+00
970,971,0.00000000e+00
972,973,0.00000000e+00
974,975,0.00000000e+00
976,977,0.00000000e+00
978,979,0.00000000e+00
980,981,0.00000000e+00
982,983,0.00000000e+00
984,985,0.00000000e+00
986,987,0.00000000e+00
988,989,0.00000000e+00
990,991,0.00000000e+00
992,993,0.00000000e+00
994,995,0.00000000e+00
996,997,0.00000000e+00
998,999,0.00000000e+00
1000,1001,0.00000000e+00
1002,1003,0.00000000e+00
1004,1005,0.00000000e+00
1006,1007,0.00000000e+00
1008,1009,0.00000000e+00
1010,1011,0.00000000e+00
1012,1013,0.00000000e+00
1014,1015,0.00000000e+00
1016,1017,0.00000000e+00
1018,1019,0.00000000e+00
1020,1021,0.00000000e+00
1022,1023,0.00000000e+00
1024,1025,0.00000000e+00
1026,1027,0.00000000e+00
1028,1029,0.00000000e+00
1030,1031,0.00000000e+00
1032,1033,0.00000000e+00
1034,1035,0.00000000e+00
1036,1037,0.00000000e+00
1038,1039,0.00000000e+00
1040,1041,0.00000000e+00
1042,1043,0.00000000e+00
1044,1045,0.00000000e+00
1046,1047,0.00000000e+00
1048,1049,0.00000000e+00
1050,1051,0.00000000e+00
1052,1053,0.00000000e+00
1054,1055,0.00000000e+00
1056,1057,0.00000000e+00
1058,1059,0.00000000e+00
1060,1061,0.00000000e+00
1062,1063,0.00000000e+00
1064,1065,0.00000000e+00
1066,1067,0.00000000e+00
1068,1069,0.00000000e+00
1070,1071,0.00000000e+00
1072,1073,0.00000000e+00
1074,1075,0.00000000e+00
1076,1077,0.00000000e+00
1078,1079,0.00000000e+00
1080,1081,0.00000000e+00
1082,1083,0.00000000e+00
1084,1085,0.00000000e+00
1086,1087,0.00000000e+00
1088,1089,0.00000000e+00
1090,1091,0.00000000e+00
1092,1093,0.00000000e+00
1094,1095,0.00000000e+00
1096,1097,0.00000000e+00
1098,1099,0.00000000e+00
1100,1101,0.00000000e+00
1102,1103,0.00000000e+00
1104,1105,0.00000000e+00
1106,1107,0.00000000e+00
1108,1109,0.00000000e+00
1110,1111,0.00000000e+00
1112,1113,0.00000000e+00
1114,1115,0.00000000e+00
1116,1117,0.00000000e+00
1118,1119,0.00000000e+00
1120,1121,0.00000000e+00
1122,1123,0.00000000e+00
1124,1125,0.00000000e+00
1126,1127,0.00000000e+00
1128,1129,0.00000000e+00
1130,1131,0.00000000e+00
1132,1133,0.00000000e+00
1134,1135,0.00000000e+00
1136,1137,0.00000000e+00
1138,1139,0.00000000e+00
1140,1141,0.00000000e+00
1142,1143,0.00000000e+00
1144,1145,0.00000000e+00
1146,1147,0.00000000e+00
1148,1149,0.00000000e+00
1150,1151,0.00000000e+00
1152,1153,0.00000000e+00
1154,1155,0.00000000e+00
1156,1157,0.00000000e+00
1158,1159,0.00000000e+00
1160,1161,0.00000000e+00
1162,1163,0.00000000e+00
1164,1165,0.00000000e+00
1166,1167,0.00000000e+00
1168,1169,0.00000000e+00
1170,1171,0.00000000e+00
1172,1173,0.00000000e+00
1174,1175,0.00000000e+00
1176,1177,0.00000000e+00
1178,1179,0.00000000e+00
1180,1181,0.00000000e+00
1182,1183,0.00000000e+00
1184,1185,0.00000000e+00
1186,1187,0.00000000e+00
1188,1189,0.00000000e+00
1190,1191,0.00000000e+00
1192,1193,0.00000000e+00
1194,1195,0.00000000e+00
1196,1197,0.00000000e+00
1198,1199,0.00000000e+00
1200,1201,0.00000000e+00
1202,1203,0.00000000e+00
1204,1205,0.00000000e+00
1206,1207,0.00000000e+00
1208,1209,0.00000000e+00
1210,1211,0.00000000e+00
1212,1213,0.00000000e+00
1214,1215,0.00000000e+00
1216,1217,0.00000000e+00
1218,1219,0.00000000e+00
1220,1221,0.00000000e+00
1222,1223,0.00000000e+00
1224,1225,0.00000000e+00
1226,1227,0.00000000e+00
1228,1229,0.00000000e+00
1230,1231,0.00000000e+00
1232,1233,0.00000000e+00
1234,1235,0.00000000e+00
1236,1237,0.00000000e+00
1238,1239,0.00000000e+00
1240,1241,0.00000000e+00
1242,1243,0.00000000e+00
1244,1245,0.00000000e+00
1246,1247,0.00000000e+00
1248,1249,0.00000000e+00
1250,1251,0.00000000e+00
1252,1253,0.00000000e+00
1254,1255,0.00000000e+00
1256,1257,0.00000000e+00
1258,1259,0.00000000e+00
1260,1261,0.00000000e+00
1262,1263,0.00000000e+00
1264,1265,0.00000000e+00
1266,1267,0.00000000e+00
1268,1269,0.00000000e+00
1270,1271,0.00000000e+00
1272,1273,0.00000000e+00
1274,1275,0.00000000e+00
1276,1277,0.00000000e+00
1278,1279,0.00000000e+00
1280,1281,0.00000000e+00
1282,1283,0.00000000e+00
1284,1285,0.00000000e+00
1286,1287,0.00000000e+00
1288,1289,0.00000000e+00
1290,1291,0.00000000e+00
1292,1293,0.00000000e+00
1294,1295,0.00000000e+00
1296,1297,0.00000000e+00
1298,1299,0.00000000e+00
1300,1301,0.00000000e+00
1302,1303,0.00000000e+00
1304,1305,0.00000000e+00
1306,1307,0.00000000e+00
1308,1309,0.00000000e+00
1310,1311,0.00000000e+00
1312,1313,0.00000000e+00
1314,1315,0.00000000e+00
1316,1317,0.00000000e+00
1318,1319,0.00000000e+00
1320,1321,0.00000000e+00
1322,1323,0.00000000e+00
1324,1325,0.00000000e+00
1326,1327,0.00000000e+00
1328,1329,0.00000000e+00
1330,1331,0.00000000e+00
1332,1333,0.00000000e+00
1334,1335,0.00000000e+00
1336,1337,0.00000000e+00
1338,1339,0.00000000e+00
1340,1341,0.00000000e+00
1342,1343,0.00000000e+00
1344,1345,0.00000000e+00
1346,1347,0.00000000e+00
1348,1349,0.00000000e+00
1350,1351,0.00000000e+00
1352,1353,0.00000000e+00
1354,1355,0.00000000e+00
1356,1357,0.00000000e+00
1358,1359,0.00000000e+00
1360,1361,0.00000000e+00
1362,1363,0.00000000e+00
1364,1365,0.00000000e+00
1366,1367,0.00000000e+00
1368,1369,0.00000000e+00
1370,1371,0.00000000e+00
1372,1373,0.00000000e+00
1374,1375,0.00000000e+00
1376,1377,0.00000000e+00
1378,1379,0.00000000e+00
1380,1381,0.00000000e+00
1382,1383,0.00000000e+00
1384,1385,0.00000000e+00
1386,1387,0.00000000e+00
1388,1389,0.00000000e+00
1390,1391,0.00000000e+00
1392,1393,0.00000000e+00
1394,1395,0.00000000e+00
1396,1397,0.00000000e+00
1398,1399,0.00000000e+00
1400,1401,0.00000000e+00
1402,1403,0.00000000e+00
1404,1405,0.00000000e+00
1406,1407,0.00000000e+00
1408,1409,0.00000000e+00
1410,1411,0.00000000e+00
1412,1413,0.00000000e+00
1414,1415,0.00000000e+00
1416,1417,0.00000000e+00
1418,1419,0.00000000e+00
1420,1421,0.00000000e+00
1422,1423,0.00000000e+00
1424,1425,0.00000000e+00
1426,1427,0.00000000e+00
1428,1429,0.00000000e+00
1430,1431,0.00000000e+00
1432,1433,0.00000000e+00
1434,1435,0.00000000e+00
1436,1437,0.00000000e+00
1438,1439,0.00000000e+00
1440,1441,0.00000000e+00
1442,1443,0.00000000e+00
1444,1445,0.00000000e+00
1446,1447,0.00000000e+00
1448,1449,0.00000000e+00
1450,1451,0.00000000e+00
1452,1453,0.00000000e+00
1454,1455,0.00000000e+00
1456,1457,0.00000000e+00
1458,1459,0.00000000e+00
1460,1461,0.00000000e+00
1462,1463,0.00000000e+00
1464,1465,0.00000000e+00
1466,1467,0.00000000e+00
1468,1469,0.00000000e+00
1470,1471,0.00000000e+00
1472,1473,0.00000000e+00
1474,1475,0.00000000e+00
1476,1477,0.00000000e+00
1478,1479,0.00000000e+00
1480,1481,0.00000000e+00
1482,1483,0.00000000e+00
1484,1485,0.00000000e+00
1486,1487,0.00000000e+00
1488,1489,0.00000000e+00
1490,1491,0.00000000e+00
1492,1493,0.00000000e+00
1494,1495,0.00000000e+00
1496,1497,0.00000000e+00
1498,1499,0.00000000e+00
1500,1501,0.00000000e+00
1502,1503,0.00000000e+00
1504,1505,0.00000000e+00
1506,1507,0.00000000e+00
1508,1509,0.00000000e+00
1510,1511,0.00000000e+00
1512,1513,0.00000000e+00
1514,1515,0.00000000e+00
1516,1517,0.00000000e+00
1518,1519,0.00000000e+00
1520,1521,0.00000000e+00
1522,1523,0.00000000e+00
1524,1525,0.00000000e+00
1526,1527,0.00000000e+00
1528,1529,0.00000000e+00
1530,1531,0.00000000e+00
1532,1533,0.00000000e+00
1534,1535,0.00000000e+00
1536,1537,0.00000000e+00
1538,1539,0.00000000e+00
1540,1541,0.00000000e+00
1542,1543,0.00000000e+00
1544,1545,0.00000000e+00
1546,1547,0.00000000e+00
1548,1549,0.00000000e+00
1550,1551,0.00000000e+00
1552,1553,0.00000000e+00
1554,1555,0.00000000e+00
1556,1557,0.00000000e+00
1558,1559,0.00000000e+00
1560,1561,0.00000000e+00
1562,1563,0.00000000e+00
1564,1565,0.00000000e+00
1566,1567,0.00000000e+00
1568,1569,0.00000000e+00
1570,1571,0.00000000e+00
1572,1573,0.00000000e+00
1574,1575,0.00000000e+00
1576,1577,0.00000000e+00
1578,1579,0.00000000e+00
1580,1581,0.00000000e+00
1582,1583,0.00000000e+00
1584,1585,0.00000000e+00
1586,1587,0.00000000e+00
1588,1589,0.00000000e+00
1590,1591,0.00000000e+00
1592,1593,0.00000000e+00
1594,1595,0.00000000e+00
1596,1597,0.00000000e+00
1598,1599,0.00000000e+00
1600,1601,0.00000000e+00
1602,1603,0.00000000e+00
1604,1605,0.00000000e+00
1606,1607,0.00000000e+00
1608,1609,0.00000000e+00
1610,1611,0.00000000e+00
1612,1613,0.00000000e+00
1614,1615,0.00000000e+00
1616,1617,0.00000000e+00
1618,1619,0.00000000e+00
1620,1621,0.00000000e+00
1622,1623,0.00000000e+00
1624,1625,0.00000000e+00
1626,1627,0.00000000e+00
1628,1629,0.00000000e+00
1630,1631,0.00000000e+00
1632,1633,0.00000000e+00
1634,1635,0.00000000e+00
1636,1637,0.00000000e+00
1638,1639,0.00000000e+00
1640,1641,0.00000000e+00
1642,1643,0.00000000e+00
1644,1645,0.00000000e+00
1646,1647,0.00000000e+00
1648,1649,0.00000000e+00
1650,1651,0.00000000e+00
1652,1653,0.00000000e+00
1654,1655,0.00000000e+00
1656,1657,0.00000000e+00
1658,1659,0.00000000e+00
1660,1661,0.00000000e+00
1662,1663,0.00000000e+00
1664,1665,0.00000000e+00
1666,1667,0.00000000e+00
1668,1669,0.00000000e+00
1670,1671,0.00000000e+00
1672,1673,0.00000000e+00
1674,1675,0.00000000e+00
1676,1677,0.00000000e+00
1678,1679,0.00000000e+00
1680,1681,0.00000000e+00
1682,1683,0.00000000e+00
1684,1685,0.00000000e+00
1686,1687,0.00000000e+00
1688,1689,0.00000000e+00
1690,1691,0.00000000e+00
1692,1693,0.00000000e+00
1694,1695,0.00000000e+00
1696,1697,0.00000000e+00
1698,1699,0.00000000e+00
1700,1701,0.00000000e+00
1702,1703,0.00000000e+00
1704,1705,0.00000000e+00
1706,1707,0.00000000e+00
1708,1709,0.00000000e+00
1710,1711,0.00000000e+00
1712,1713,0.00000000e+00
1714,1715,0.00000000e+00
1716,1717,0.00000000e+00
1718,1719,0.00000000e+00
1720,1721,0.00000000e+00
1722,1723,0.00000000e+00
1724,1725,0.00000000e+00
1726,1727,0.00000000e+00
1728,1729,0.00000000e+00
1730,1731,0.00000000e+00
1732,1733,0.00000000e+00
1734,1735,0.00000000e+00
1736,1737,0.00000000e+00
1738,1739,0.00000000e+00
1740,1741,0.00000000e+00
1742,1743,0.00000000e+00
1744,1745,0.00000000e+00
1746,1747,0.00000000e+00
1748,1749,0.00000000e+00
1750,1751,0.00000000e+00
1752,1753,0.00000000e+00
1754,1755,0.00000000e+00
1756,1757,0.00000000e+00
1758,1759,0.00000000e+00
1760,1761,0.00000000e+00
1762,1763,0.00000000e+00
1764,1765,0.00000000e+00
1766,1767,0.00000000e+00
1768,1769,0.00000000e+00
1770,1771,0.00000000e+00
1772,1773,0.00000000e+00
1774,1775,0.00000000e+00
1776,1777,0.00000000e+00
1778,1779,0.00000000e+00
1780,1781,0.00000000e+00
1782,1783,0.00000000e+00
1784,1785,0.00000000e+00
1786,1787,0.00000000e+00
1788,1789,0.00000000e+00
1790,1791,0.00000000e+00
1792,1793,0.00000000e+00
1794,1795,0.00000000e+00
1796,1797,0.00000000e+00
1798,1799,0.00000000e+00
1800,1801,0.00000000e+00
1802,1803,0.00000000e+00
1804,1805,0.00000000e+00
1806,1807,0.00000000e+00
1808,1809,0.00000000e+00
1810,1811,0.00000000e+00
1812,1813,0.00000000e+00
1814,1815,0.00000000e+00
1816,1817,0.00000000e+00
1818,1819,0.00000000e+00
1820,1821,0.00000000e+00
1822,1823,0.00000000e+00
1824,1825,0.00000000e+00
1826,1827,0.00000000e+00
1828,1829,0.00000000e+00
1830,1831,0.00000000e+00
1832,1833,0.00000000e+00
1834,1835,0.00000000e+00
1836,1837,0.00000000e+00
1838,1839,0.00000000e+00
1840,1841,0.00000000e+00
1842,1843,0.00000000e+00
1844,1845,0.00000000e+00
1846,1847,0.00000000e+00
1848,1849,0.00000000e+00
1850,1851,0.00000000e+00
1852,1853,0.00000000e+00
1854,1855,0.00000000e+00
1856,1857,0.00000000e+00
1858,1859,0.00000000e+00
1860,1861,0.00000000e+00
1862,1863,0.00000000e+00
1864,1865,0.00000000e+00
1866,1867,0.00000000e+00
1868,1869,0.00000000e+00
1870,1871,0.00000000e+00
1872,1873,0.00000000e+00
1874,1875,0.00000000e+00
1876,1877,0.00000000e+00
1878,1879,0.00000000e+00
1880,1881,0.00000000e+00
1882,1883,0.00000000e+00
1884,1885,0.00000000e+00
1886,1887,0.00000000e+00
1888,1889,0.00000000e+00
1890,1891,0.00000000e+00
1892,1893,0.00000000e+00
1894,1895,0.00000000e+00
1896,1897,0.00000000e+00
1898,1899,0.00000000e+00
1900,1901,0.00000000e+00
1902,1903,0.00000000e+00
1904,1905,0.00000000e+00
1906,1907,0.00000000e+00
1908,1909,0.00000000e+00
1910,1911,0.00000000e+00
1912,1913,0.00000000e+00
1914,1915,0.00000000e+00
1916,1917,0.00000000e+00
1918,1919,0.00000000e+00
1920,1921,0.00000000e+00
1922,1923,0.00000000e+00
1924,1925,0.00000000e+00
1926,1927,0.00000000e+00
1928,1929,0.00000000e+00
1930,1931,0.00000000e+00
1932,1933,0.00000000e+00
1934,1935,0.00000000e+00
1936,1937,0.00000000e+00
1938,1939,0.00000000e+00
1940,1941,0.00000000e+00
1942,1943,0.00000000e+00
1944,1945,0.00000000e+00
1946,1947,0.00000000e+00
1948,1949,0.00000000e+00
1950,1951,0.00000000e+00
1952,1953,0.00000000e+00
1954,1955,0.00000000e+00
1956,1957,0.00000000e+00
1958,1959,0.00000000e+00
1960,1961,0.00000000e+00
1962,1963,0.00000000e+00
1964,1965,0.00000000e+00
1966,1967,0.00000000e+00
1968,1969,0.00000000e+00
1970,1971,0.00000000e+00
1972,1973,0.00000000e+00
1974,1975,0.00000000e+00
1976,1977,0.00000000e+00
1978,1979,0.00000000e+00
1980,1981,0.00000000e+00
1982,1983,0.00000000e+00
1984,1985,0.00000000e+00
1986,1987,0.00000000e+00
1988,1989,0.00000000e+00
1990,1991,0.00000000e+00
1992,1993,0.00000000e+00
1994,1995,0.00000000e+00
1996,1997,0.00000000e+00
1998,1999,0.00000000e+00
2000,2001,0.00000000e+00
2002,2003,0.00000000e+00
2004,2005,0.00000000e+00
2006,2007,0.00000000e+00
2008,2009,0.00000000e+00
2010,2011,0.00000000e+00
2012,2013,0.00000000e+00
2014,2015,0.00000000e+00
2016,2017,0.00000000e+00
2018,2019,0.00000000e+00
2020,2021,0.00000000e+00
2022,2023,0.00000000e+00
2024,2025,0.00000000e+00
2026,2027,0.00000000e+00
2028,2029,0.00000000e+00
2030,2031,0.00000000e+00
2032,2033,0.00000000e+00
2034,2035,0.00000000e+00
2036,2037,0.00000000e+00
2038,2039,0.00000000e+00
2040,2041,0.00000000e+00
2042,2043,0.00000000e+00
2044,2045,0.00000000e+00
2046,2047,0.00000000e+00
2048,2049,0.00000000e+00
2050,2051,0.00000000e+00
2052,2053,0.00000000e+00
2054,2055,0.00000000e+00
2056,2057,0.00000000e+00
2058,2059,0.00000000e+00
2060,2061,0.00000000e+00
2062,2063,0.00000000e+00
2064,2065,0.00000000e+00
2066,2067,0.00000000e+00
2068,2069,0.00000000e+00
2070,2071,0.00000000e+00
2072,2073,0.00000000e+00
2074,2075,0.00000000e+00
2076,2077,0.00000000e+00
2078,2079,0.00000000e+00
2080,2081,0.00000000e+00
2082,2083,0.00000000e+00
2084,2085,0.00000000e+00
2086,2087,0.00000000e+00
2088,2089,0.00000000e+00
2090,2091,0.00000000e+00
2092,2093,0.00000000e+00
2094,2095,0.00000000e+00
2096,2097,0.00000000e+00
2098,2099,0.00000000e+00
2100,2101,0.00000000e+00
2102,2103,0.00000000e+00
2104,2105,0.00000000e+00
2106,2107,0.00000000e+00
2108,2109,0.00000000e+00
2110,2111,0.00000000e+00
2112,2113,0.00000000e+00
2114,2115,0.00000000e+00
2116,2117,0.00000000e+00
2118,2119,0.00000000e+00
2120,2121,0.00000000e+00
2122,2123,0.00000000e+00
2124,2125,0.00000000e+00
2126,2127,0.00000000e+00
2128,2129,0.00000000e+00
2130,2131,0.00000000e+00
2132,2133,0.00000000e+00
2134,2135,0.00000000e+00
2136,2137,0.00000000e+00
2138,2139,0.00000000e+00
2140,2141,0.00000000e+00
2142,2143,0.00000000e+00
2144,2145,0.00000000e+00
2146,2147,0.00000000e+00
2148,2149,0.00000000e+00
2150,2151,0.00000000e+00
2152,2153,0.00000000e+00
2154,2155,0.00000000e+00
2156,2157,0.00000000e+00
2158,2159,0.00000000e+00
2160,2161,0.00000000e+00
2162,2163,0.00000000e+00
2164,2165,0.00000000e+00
2166,2167,0.00000000e+00
2168,2169,0.00000000e+00
2170,2171,0.00000000e+00
2172,2173,0.00000000e+00
2174,2175,0.00000000e+00
2176,2177,0.00000000e+00
2178,2179,0.00000000e+00
2180,2181,0.00000000e+00
2182,2183,0.00000000e+00
2184,2185,0.00000000e+00
2186,2187,0.00000000e+00
2188,2189,0.00000000e+00
2190,2191,0.00000000e+00
2192,2193,0.00000000e+00
2194,2195,0.00000000e+00
2196,2197,0.00000000e+00
2198,2199,0.00000000e+00
2200,2201,0.00000000e+00
2202,2203,0.00000000e+00
2204,2205,0.00000000e+00
2206,2207,0.00000000e+00
2208,2209,0.00000000e+00
2210,2211,0.00000000e+00
2212,2213,0.00000000e+00
2214,2215,0.00000000e+00
2216,2217,0.00000000e+00
2218,2219,0.00000000e+00
2220,2221,0.00000000e+00
2222,2223,0.00000000e+00
2224,2225,0.00000000e+00
2226,2227,0.00000000e+00
2228,2229,0.00000000e+00
2230,2231,0.00000000e+00
2232,2233,0.00000000e+00
2234,2235,0.00000000e+00
2236,2237,0.00000000e+00
2238,2239,0.00000000e+00
2240,2241,0.00000000e+00
2242,2243,0.00000000e+00
2244,2245,0.00000000e+00
2246,2247,0.00000000e+00
2248,2249,0.00000000e+00
2250,2251,0.00000000e+00
2252,2253,0.00000000e+00
2254,2255,0.00000000e+00
2256,2257,0.00000000e+00
2258,2259,0.00000000e+00
2260,2261,0.00000000e+00
2262,2263,0.00000000e+00
2264,2265,0.00000000e+00
2266,2267,0.00000000e+00
2268,2269,0.00000000e+00
2270,2271,0.00000000e+00
2272,2273,0.00000000e+00
2274,2275,0.00000000e+00
2276,2277,0.00000000e+00
2278,2279,0.00000000e+00
2280,2281,0.00000000e+00
2282,2283,0.00000000e+00
2284,2285,0.00000000e+00
2286,2287,0.00000000e+00
2288,2289,0.00000000e+00
2290,2291,0.00000000e+00
2292,2293,0.00000000e+00
2294,2295,0.00000000e+00
2296,2297,0.00000000e+00
2298,2299,0.00000000e+00
2300,2301,0.00000000e+00
2302,2303,0.00000000e+00
2304,2305,0.00000000e+00
2306,2307,0.00000000e+00
2308,2309,0.00000000e+00
2310,2311,0.00000000e+00
2312,2313,0.00000000e+00
2314,2315,0.00000000e+00
2316,2317,0.00000000e+00
2318,2319,0.00000000e+00
2320,2321,0.00000000e+00
2322,2323,0.00000000e+00
2324,2325,0.00000000e+00
2326,2327,0.00000000e+00
2328,2329,0.00000000e+00
2330,2331,0.00000000e+00
2332,2333,0.00000000e+00
2334,2335,0.00000000e+00
2336,2337,0.00000000e+00
2338,2339,0.00000000e+00
2340,2341,0.00000000e+00
2342,2343,0.00000000e+00
2344,2345,0.00000000e+00
2346,2347,0.00000000e+00
2348,2349,0.00000000e+00
2350,2351,0.00000000e+00
2352,2353,0.00000000e+00
2354,2355,0.00000000e+00
2356,2357,0.00000000e+00
2358,2359,0.00000000e+00
2360,2361,0.00000000e+00
2362,2363,0.00000000e+00
2364,2365,0.00000000e+00
2366,2367,0.00000000e+00
2368,2369,0.00000000e+00
2370,2371,0.00000000e+00
2372,2373,0.00000000e+00
2374,2375,0.00000000e+00
2376,2377,0.00000000e+00
2378,2379,0.00000000e+00
2380,2381,0.00000000e+00
2382,2383,0.00000000e+00
2384,2385,0.00000000e+00
2386,2387,0.00000000e+00
2388,2389,0.00000000e+00
2390,2391,0.00000000e+00
2392,2393,0.00000000e+00
2394,2395,0.00000000e+00
2396,2397,0.00000000e+00
2398,2399,0.00000000e+00
2400,2401,0.00000000e+00
2402,2403,0.00000000e+00
2404,2405,0.00000000e+00
2406,2407,0.00000000e+00
2408,2409,0.00000000e+00
2410,2411,0.00000000e+00
2412,2413,0.00000000e+00
2414,2415,0.00000000e+00
2416,2417,0.00000000e+00
2418,2419,0.00000000e+00
2420,2421,0.00000000e+00
2422,2423,0.00000000e+00
2424,2425,0.00000000e+00
2426,2427,0.00000000e+00
2428,2429,0.00000000e+00
2430,2431,0.00000000e+00
2432,2433,0.00000000e+00
2434,2435,0.00000000e+00
2436,2437,0.00000000e+00
2438,2439,0.00000000e+00
2440,2441,0.00000000e+00
2442,2443,0.00000000e+00
2444,2445,0.00000000e+00
2446,2447,0.00000000e+00
2448,2449,0.00000000e+00
2450,2451,0.00000000e+00
2452,2453,0.00000000e+00
2454,2455,0.00000000e+00
2456,2457,0.00000000e+00
2458,2459,0.00000000e+00
2460,2461,0.00000000e+00
2462,2463,0.00000000e+00
2464,2465,0.00000000e+00
2466,2467,0.00000000e+00
2468,2469,0.00000000e+00
2470,2471,0.00000000e+00
2472,2473,0.00000000e+00
2474,2475,0.00000000e+00
2476,2477,0.00000000e+00
2478,2479,0.00000000e+00
2480,2481,0.00000000e+00
2482,2483,0.00000000e+00
2484,2485,0.00000000e+00
2486,2487,0.00000000e+00
2488,2489,0.00000000e+00
2490,2491,0.00000000e+00
2492,2493,0.00000000e+00
2494,2495,0.00000000e+00
2496,2497,0.00000000e+00
2498,2499,0.00000000e+00
2500,2501,0.00000000e+00
2502,2503,0.00000000e+00
2504,2505,0.00000000e+00
2506,2507,0.00000000e+00
2508,2509,0.00000000e+00
2510,2511,0.00000000e+00
2512,2513,0.00000000e+00
2514,2515,0.00000000e+00
2516,2517,0.00000000e+00
2518,2519,0.00000000e+00
2520,2521,0.00000000e+00
2522,2523,0.00000000e+00
2524,2525,0.00000000e+00
2526,2527,0.00000000e+00
2528,2529,0.00000000e+00
2530,2531,0.00000000e+00
2532,2533,0.00000000e+00
2534,2535,0.00000000e+00
2536,2537,0.00000000e+00
2538,2539,0.00000000e+00
2540,2541,0.00000000e+00
2542,2543,0.00000000e+00
2544,2545,0.00000000e+00
2546,2547,0.00000000e+00
2548,2549,0.00000000e+00
2550,2551,0.00000000e+00
2552,2553,0.00000000e+00
2554,2555,0.00000000e+00
2556,2557,0.00000000e+00
2558,2559,0.00000000e+00
2560,2561,0.00000000e+00
2562,2563,0.00000000e+00
2564,2565,0.00000000e+00
2566,2567,0.00000000e+00
2568,2569,0.00000000e+00
2570,2571,0.00000000e+00
2572,2573,0.00000000e+00
2574,2575,0.00000000e+00
2576,2577,0.00000000e+00
2578,2579,0.00000000e+00
2580,2581,0.00000000e+00
2582,2583,0.00000000e+00
2584,2585,0.00000000e+00
2586,2587,0.00000000e+00
2588,2589,0.00000000e+00
2590,2591,0.00000000e+00
2592,2593,0.00000000e+00
2594,2595,0.00000000e+00
2596,2597,0.00000000e+00
2598,2599,0.00000000e+00
2600,2601,0.00000000e+00
2602,2603,0.00000000e+00
2604,2605,0.00000000e+00
2606,2607,0.00000000e+00
2608,2609,0.00000000e+00
2610,2611,0.00000000e+00
2612,2613,0.00000000e+00
2614,2615,0.00000000e+00
2616,2617,0.00000000e+00
2618,2619,0.00000000e+00
2620,2621,0.00000000e+00
2622,2623,0.00000000e+00
2624,2625,0.00000000e+00
2626,2627,0.00000000e+00
2628,2629,0.00000000e+00
2630,2631,0.00000000e+00
2632,2633,0.00000000e+00
2634,2635,0.00000000e+00
2636,2637,0.00000000e+00
2638,2639,0.00000000e+00
2640,2641,0.00000000e+00
2642,2643,0.00000000e+00
2644,2645,0.00000000e+00
2646,2647,0.00000000e+00
2648,2649,0.00000000e+00
2650,2651,0.00000000e+00
2652,2653,0.00000000e+00
2654,2655,0.00000000e+00
2656,2657,0.00000000e+00
2658,2659,0.00000000e+00
2660,2661,0.00000000e+00
2662,2663,0.00000000e+00
2664,2665,0.00000000e+00
2666,2667,0.00000000e+00
2668,2669,0.00000000e+00
2670,2671,0.00000000e+00
2672,2673,0.00000000e+00
2674,2675,0.00000000e+00
2676,2677,0.00000000e+00
2678,2679,0.00000000e+00
2680,2681,0.00000000e+00
2682,2683,0.00000000e+00
2684,2685,0.00000000e+00
2686,2687,0.00000000e+00
2688,2689,0.00000000e+00
2690,2691,0.00000000e+00
2692,2693,0.00000000e+00
2694,2695,0.00000000e+00
2696,2697,0.00000000e+00
2698,2699,0.00000000e+00
2700,2701,0.00000000e+00
2702,2703,0.00000000e+00
2704,2705,0.00000000e+00
2706,2707,0.00000000e+00
2708,2709,0.00000000e+00
2710,2711,0.00000000e+00
2712,2713,0.00000000e+00
2714,2715,0.00000000e+00
2716,2717,0.00000000e+00
2718,2719,0.00000000e+00
2720,2721,0.00000000e+00
2722,2723,0.00000000e+00
2724,2725,0.00000000e+00
2726,2727,0.00000000e+00
2728,2729,0.00000000e+00
2730,2731,0.00000000e+00
2732,2733,0.00000000e+00
2734,2735,0.00000000e+00
2736,2737,0.00000000e+00
2738,2739,0.00000000e+00
2740,2741,0.00000000e+00
2742,2743,0.00000000e+00
2744,2745,0.00000000e+00
2746,2747,0.00000000e+00
2748,2749,0.00000000e+00
2750,2751,0.00000000e+00
2752,2753,0.00000000e+00
2754,2755,0.00000000e+00
2756,2757,0.00000000e+00
2758,2759,0.00000000e+00
2760,2761,0.00000000e+00
2762,2763,0.00000000e+00
2764,2765,0.00000000e+00
2766,2767,0.00000000e+00
2768,2769,0.00000000e+00
2770,2771,0.00000000e+00
2772,2773,0.00000000e+00
2774,2775,0.00000000e+00
2776,2777,0.00000000e+00
2778,2779,0.00000000e+00
2780,2781,0.00000000e+00
2782,2783,0.00000000e+00
2784,2785,0.00000000e+00
2786,2787,0.00000000e+00
2788,2789,0.00000000e+00
2790,2791,0.00000000e+00
2792,2793,0.00000000e+00
2794,2795,0.00000000e+00
2796,2797,0.00000000e+00
2798,2799,0.00000000e+00
2800,2801,0.00000000e+00
2802,2803,0.00000000e+00
2804,2805,0.00000000e+00
2806,2807,0.00000000e+00
2808,2809,0.00000000e+00
2810,2811,0.00000000e+00
2812,2813,0.00000000e+00
2814,2815,0.00000000e+00
2816,2817,0.00000000e+00
2818,2819,0.00000000e+00
2820,2821,0.00000000e+00
2822,2823,0.00000000e+00
2824,2825,0.00000000e+00
2826,2827,0.00000000e+00
2828,2829,0.00000000e+00
2830,2831,0.00000000e+00
2832,2833,0.00000000e+00
2834,2835,0.00000000e+00
2836,2837,0.00000000e+00
2838,2839,0.00000000e+00
2840,2841,0.00000000e+00
2842,2843,0.00000000e+00
2844,2845,0.00000000e+00
2846,2847,0.00000000e+00
2848,2849,0.00000000e+00
2850,2851,0.00000000e+00
2852,2853,0.00000000e+00
2854,2855,0.00000000e+00
2856,2857,0.00000000e+00
2858,2859,0.00000000e+00
2860,2861,0.00000000e+00
2862,2863,0.00000000e+00
2864,2865,0.00000000e+00
2866,2867,0.00000000e+00
2868,2869,0.00000000e+00
2870,2871,0.00000000e+00
2872,2873,0.00000000e+00
2874,2875,0.00000000e+00
2876,2877,0.00000000e+00
2878,2879,0.00000000e+00
2880,2881,0.00000000e+00
2882,2883,0.00000000e+00
2884,2885,0.00000000e+00
2886,2887,0.00000000e+00
2888,2889,0.00000000e+00
2890,2891,0.00000000e+00
2892,2893,0.00000000e+00
2894,2895,0.00000000e+00
2896,2897,0.00000000e+00
2898,2899,0.00000000e+00
2900,2901,0.00000000e+00
2902,2903,0.00000000e+00
2904,2905,0.00000000e+00
2906,2907,0.00000000e+00
2908,2909,0.00000000e+00
2910,2911,0.00000000e+00
2912,2913,0.00000000e+00
2914,2915,0.00000000e+00
2916,2917,0.00000000e+00
2918,2919,0.00000000e+00
2920,2921,0.00000000e+00
2922,2923,0.00000000e+00
2924,2925,0.00000000e+00
2926,2927,0.00000000e+00
2928,2929,0.00000000e+00
2930,2931,0.00000000e+00
2932,2933,0.00000000e+00
2934,2935,0.00000000e+00
2936,2937,0.00000000e+00
2938,2939,0.00000000e+00
2940,2941,0.00000000e+00
2942,2943,0.00000000e+00
2944,2945,0.00000000e+00
2946,2947,0.00000000e+00
2948,2949,0.00000000e+00
2950,2951,0.00000000e+00
2952,2953,0.00000000e+00
2954,2955,0.00000000e+00
2956,2957,0.00000000e+00
2958,2959,0.00000000e+00
2960,2961,0.00000000e+00
2962,2963,0.00000000e+00
2964,2965,0.00000000e+00
2966,2967,0.00000000e+00
2968,2969,0.00000000e+00
2970,2971,0.00000000e+00
2972,2973,0.00000000e+00
2974,2975,0.00000000e+00
2976,2977,0.00000000e+00
2978,2979,0.00000000e+00
2980,2981,0.00000000e+00
2982,2983,0.00000000e+00
2984,2985,0.00000000e+00
2986,2987,0.00000000e+00
2988,2989,0.00000000e+00
2990,2991,0.00000000e+00
2992,2993,0.00000000e+00
2994,2995,0.00000000e+00
2996,2997,0.00000000e+00
2998,2999,0.00000000e+00
3000,3001,0.00000000e+00
3002,3003,0.00000000e+00
3004,3005,0.00000000e+00
3006,3007,0.00000000e+00
3008,3009,0.00000000e+00
3010,3011,0.00000000e+00
3012,3013,0.00000000e+00
3014,3015,0.00000000e+00
3016,3017,0.00000000e+00
3018,3019,0.00000000e+00
3020,3021,0.00000000e+00
3022,3023,0.00000000e+00
3024,3025,0.00000000e+00
3026,3027,0.00000000e+00
3028,3029,0.00000000e+00
3030,3031,0.00000000e+00
3032,3033,0.00000000e+00
3034,3035,6.63262432e-71
3036,3037,1.59023118e-70
3038,3039,3.78446229e-70
3040,3041,8.95460312e-70
3042,3043,2.10925656e-69
3044,3045,4.95029414e-69
3046,3047,1.15823441e-68
3048,3049,2.70255452e-68
3050,3051,6.28997666e-68
3052,3053,1.46037523e-67
3054,3055,3.38253671e-67
3056,3057,7.81615616e-67
3058,3059,1.80185945e-66
3060,3061,4.14407246e-66
3062,3063,9.50852654e-66
3064,3065,2.17660113e-65
3066,3067,4.97077794e-65
3068,3069,1.13253032e-64
3070,3071,2.57427739e-64
3072,3073,5.83768866e-64
3074,3075,1.32070752e-63
3076,3077,2.98093533e-63
3078,3079,6.71241329e-63
3080,3081,1.50794361e-62
3082,3083,3.37965085e-62
3084,3085,7.55681758e-62
3086,3087,1.68572393e-61
3088,3089,3.75158178e-61
3090,3091,8.32957570e-61
3092,3093,1.84506587e-60
3094,3095,4.07738243e-60
3096,3097,8.98941918e-60
3098,3099,1.97725402e-59
3100,3101,4.33884354e-59
3102,3103,9.49874515e-59
3104,3105,2.07462324e-58
3106,3107,4.52056827e-58
3108,3109,9.82715148e-58
3110,3111,2.13129283e-57
3112,3113,4.61147100e-57
3114,3115,9.95443821e-57
3116,3117,2.14375412e-56
3118,3119,4.60589637e-56
3120,3121,9.87266384e-56
3122,3123,2.11123006e-55
3124,3125,4.50420160e-55
3126,3127,9.58696523e-55
3128,3129,2.03575532e-54
3130,3131,4.31271859e-54
3132,3133,9.11502366e-54
3134,3135,1.92196572e-53
3136,3137,4.04310154e-53
3138,3139,8.48525410e-53
3140,3141,1.77662703e-52
3142,3143,3.71115339e-52
3144,3145,7.73397536e-52
3146,3147,1.60796991e-51
3148,3149,3.33529548e-51
3150,3151,6.90195291e-51
3152,3153,1.42492156e-50
3154,3155,2.93488589e-50
3156,3157,6.03077033e-50
3158,3159,1.23633360e-49
3160,3161,2.52859852e-49
3162,3163,5.15947379e-49
3164,3165,1.05029736e-48
3166,3167,2.13304723e-48
3168,3169,4.32185317e-48
3170,3171,8.73616610e-48
3172,3173,1.76178577e-47
3174,3175,3.54459525e-47
3176,3177,7.11478110e-47
3178,3179,1.42474706e-46
3180,3181,2.84639606e-46
3182,3183,5.67327996e-46
3184,3185,1.12811773e-45
3186,3187,2.23797870e-45
3188,3189,4.42933758e-45
3190,3191,8.74586791e-45
3192,3193,1.72285345e-44
3194,3195,3.38590710e-44
3196,3197,6.63869946e-44
3198,3199,1.29859054e-43
3200,3201,2.53421059e-43
3202,3203,4.93394604e-43
3204,3205,9.58356962e-43
3206,3207,1.85712614e-42
3208,3209,3.59034913e-42
3210,3211,6.92489383e-42
3212,3213,1.33251067e-41
3214,3215,2.55805213e-41
3216,3217,4.89924526e-41
3218,3219,9.36116814e-41
3220,3221,1.78448113e-40
3222,3223,3.39371135e-40
3224,3225,6.43900614e-40
3226,3227,1.21883173e-39
3228,3229,2.30170471e-39
3230,3231,4.33647031e-39
3232,3233,8.15087127e-39
3234,3235,1.52845461e-38
3236,3237,2.85944586e-38
3238,3239,5.33693609e-38
3240,3241,9.93763131e-38
3242,3243,1.84609684e-37
3244,3245,3.42142292e-37
3246,3247,6.32615298e-37
3248,3249,1.16695263e-36
3250,3251,2.14757003e-36
3252,3253,3.94295636e-36
3254,3255,7.22232611e-36
3256,3257,1.31981379e-35
3258,3259,2.40618288e-35
3260,3261,4.37648012e-35
3262,3263,7.94148280e-35
3264,3265,1.43766766e-34
3266,3267,2.59654363e-34
3268,3269,4.67856767e-34
3270,3271,8.41027749e-34
3272,3273,1.50830025e-33
3274,3275,2.69864213e-33
3276,3277,4.81706775e-33
3278,3279,8.57827811e-33
3280,3281,1.52404343e-32
3282,3283,2.70130962e-32
3284,3285,4.77673476e-32
3286,3287,8.42689480e-32
3288,3289,1.48314510e-31
3290,3291,2.60422963e-31
3292,3293,4.56199087e-31
3294,3295,7.97276546e-31
3296,3297,1.39009007e-30
3298,3299,2.41799950e-30
3300,3301,4.19612792e-30
3302,3303,7.26474562e-30
3304,3305,1.25479048e-29
3306,3307,2.16222590e-29
3308,3309,3.71714829e-29
3310,3311,6.37525575e-29
3312,3313,1.09084782e-28
3314,3315,1.86212779e-28
3316,3317,3.17127189e-28
3318,3319,5.38810540e-28
3320,3321,9.13307913e-28
3322,3323,1.54446053e-27
3324,3325,2.60564222e-27
3326,3327,4.38562049e-27
3328,3329,7.36419923e-27
3330,3331,1.23366756e-26
3332,3333,2.06181082e-26
3334,3335,3.43777501e-26
3336,3337,5.71852429e-26
3338,3339,9.49004532e-26
3340,3341,1.57119581e-25
3342,3343,2.59519479e-25
3344,3345,4.27648685e-25
3346,3347,7.03042797e-25
3348,3349,1.15306486e-24
3350,3351,1.88670051e-24
3352,3353,3.07984856e-24
3354,3355,5.01571472e-24
3356,3357,8.14916789e-24
3358,3359,1.32090195e-23
3360,3361,2.13601685e-23
3362,3363,3.44600138e-23
3364,3365,5.54629289e-23
3366,3367,8.90567065e-23
3368,3369,1.42661516e-22
3370,3371,2.27993945e-22
3372,3373,3.63509660e-22
3374,3375,5.78208754e-22
3376,3377,9.17549117e-22
3378,3379,1.45261267e-21
3380,3381,2.29427816e-21
3382,3383,3.61508023e-21
3384,3385,5.68283863e-21
3386,3387,8.91226541e-21
3388,3389,1.39439619e-20
3390,3391,2.17650385e-20
3392,3393,3.38928234e-20
3394,3395,5.26539551e-20
3396,3397,8.16073119e-20
3398,3399,1.26183291e-19
3400,3401,1.94647671e-19
3402,3403,2.99551180e-19
3404,3405,4.59904012e-19
3406,3407,7.04429566e-19
3408,3409,1.07642071e-18
3410,3411,1.64096938e-18
3412,3413,2.49570211e-18
3414,3415,3.78668104e-18
3416,3417,5.73189575e-18
3418,3419,8.65588125e-18
3420,3421,1.30406012e-17
3422,3423,1.96000473e-17
3424,3425,2.93893293e-17
3426,3427,4.39637921e-17
3428,3429,6.56105070e-17
3430,3431,9.76841905e-17
3432,3433,1.45093405e-16
3434,3435,2.15002457e-16
3436,3437,3.17842080e-16
3438,3439,4.68760970e-16
3440,3441,6.89705086e-16
3442,3443,1.01238850e-15
3444,3445,1.48252704e-15
3446,3447,2.16585580e-15
3448,3449,3.15665999e-15
3450,3451,4.58983709e-15
3452,3453,6.65790796e-15
3454,3455,9.63494414e-15
3456,3457,1.39101355e-14
3458,3459,2.00347584e-14
3460,3461,2.87877218e-14
3462,3463,4.12667971e-14
3464,3465,5.90152635e-14
3466,3467,8.41972490e-14
3468,3469,1.19839850e-13
3470,3471,1.70166574e-13
3472,3473,2.41055326e-13
3474,3475,3.40665791e-13
3476,3477,4.80296554e-13
3478,3479,6.75552961e-13
3480,3481,9.47934111e-13
3482,3483,1.32698359e-12
3484,3485,1.85319634e-12
3486,3487,2.58193690e-12
3488,3489,3.58870660e-12
3490,3491,4.97620481e-12
3492,3493,6.88376969e-12
3494,3495,9.49996556e-12
3496,3497,1.30793201e-11
3498,3499,1.79645179e-11
3500,3501,2.46157484e-11
3502,3503,3.36494075e-11
3504,3505,4.58889920e-11
3506,3507,6.24318423e-11
3508,3509,8.47364243e-11
3510,3511,1.14736153e-10
3512,3513,1.54987406e-10
3514,3515,2.08861470e-10
3516,3517,2.80792725e-10
3518,3519,3.76598672e-10
3520,3521,5.03891389e-10
3522,3523,6.72605039e-10
3524,3525,8.95670208e-10
3526,3527,1.18987346e-09
3528,3529,1.57694980e-09
3530,3531,2.08496708e-09
3532,3533,2.75007527e-09
3534,3535,3.61871017e-09
3536,3537,4.75036152e-09
3538,3539,6.22103955e-09
3540,3541,8.12760328e-09
3542,3543,1.05931485e-08
3544,3545,1.37736945e-08
3546,3547,1.78664572e-08
3548,3549,2.31200542e-08
3550,3551,2.98470521e-08
3552,3553,3.84393489e-08
3554,3555,4.93869687e-08
3556,3557,6.33009564e-08
3558,3559,8.09411763e-08
3560,3561,1.03249955e-07
3562,3563,1.31392669e-07
3564,3565,1.66806543e-07
3566,3567,2.11259132e-07
3568,3569,2.66918171e-07
3570,3571,3.36434717e-07
3572,3573,4.23041780e-07
3574,3575,5.30670911e-07
3576,3577,6.64089542e-07
3578,3579,8.29062188e-07
3580,3581,1.03253897e-06
3582,3583,1.28287531e-06
3584,3585,1.59008687e-06
3586,3587,1.96614453e-06
3588,3589,2.42531397e-06
3590,3591,2.98454552e-06
3592,3593,3.66391942e-06
3594,3595,4.48715272e-06
3596,3597,5.48217352e-06
3598,3599,6.68176889e-06
3600,3601,8.12431262e-06
3602,3603,9.85457866e-06
3604,3605,1.19246463e-05
3606,3607,1.43949022e-05
3608,3609,1.73351436e-05
3610,3611,2.08257876e-05
3612,3613,2.49591872e-05
3614,3615,2.98410571e-05
3616,3617,3.55920067e-05
3618,3619,4.23491790e-05
3620,3621,5.02679887e-05
3622,3623,5.95239517e-05
3624,3625,7.03145947e-05
3626,3627,8.28614278e-05
3628,3629,9.74119635e-05
3630,3631,1.14241756e-04
3632,3633,1.33656431e-04
3634,3635,1.55993680e-04
3636,3637,1.81625170e-04
3638,3639,2.10958331e-04
3640,3641,2.44437971e-04
3642,3643,2.82547671e-04
3644,3645,3.25810887e-04
3646,3647,3.74791708e-04
3648,3649,4.30095206e-04
3650,3651,4.92367294e-04
3652,3653,5.62294039e-04
3654,3655,6.40600346e-04
3656,3657,7.28047948e-04
3658,3659,8.25432635e-04
3660,3661,9.33580655e-04
3662,3663,1.05334423e-03
3664,3665,1.18559614e-03
3666,3667,1.33122333e-03
3668,3669,1.49111955e-03
3670,3671,1.66617692e-03
3672,3673,1.85727656e-03
3674,3675,2.06527817e-03
3676,3677,2.29100878e-03
3678,3679,2.53525047e-03
3680,3681,2.79872747e-03
3682,3683,3.08209249e-03
3684,3685,3.38591259e-03
3686,3687,3.71065458e-03
3688,3689,4.05667037e-03
3690,3691,4.42418226e-03
3692,3693,4.81326852e-03
3694,3695,5.22384942e-03
3696,3697,5.65567410e-03
3698,3699,6.10830840e-03
3700,3701,6.58112401e-03
3702,3703,7.07328921e-03
3704,3705,7.58376141e-03
3706,3707,8.11128184e-03
3708,3709,8.65437254e-03
3710,3711,9.21133595e-03
3712,3713,9.78025718e-03
3714,3715,1.03590092e-02
3716,3717,1.09452612e-02
3718,3719,1.15364895e-02
3720,3721,1.21299923e-02
3722,3723,1.27229069e-02
3724,3725,1.33122300e-02
3726,3727,1.38948410e-02
3728,3729,1.44675277e-02
3730,3731,1.50270140e-02
3732,3733,1.55699907e-02
3734,3735,1.60931464e-02
3736,3737,1.65932013e-02
3738,3739,1.70669400e-02
3740,3741,1.75112465e-02
3742,3743,1.79231372e-02
3744,3745,1.82997947e-02
3746,3747,1.86385994e-02
3748,3749,1.89371600e-02
3750,3751,1.91933413e-02
3752,3753,1.94052898e-02
3754,3755,1.95714557e-02
3756,3757,1.96906121e-02
3758,3759,1.97618699e-02
3760,3761,1.97846888e-02
3762,3763,1.97588843e-02
3764,3765,1.96846298e-02
3766,3767,1.95624551e-02
3768,3769,1.93932399e-02
3770,3771,1.91782032e-02
3772,3773,1.89188887e-02
3774,3775,1.86171466e-02
3776,3777,1.82751113e-02
3778,3779,1.78951761e-02
3780,3781,1.74799659e-02
3782,3783,1.70323065e-02
3784,3785,1.65551927e-02
3786,3787,1.60517553e-02
3788,3789,1.55252266e-02
3790,3791,1.49789062e-02
3792,3793,1.44161273e-02
3794,3795,1.38402226e-02
3796,3797,1.32544927e-02
3798,3799,1.26621753e-02
3800,3801,1.20664164e-02
3802,3803,1.14702446e-02
3804,3805,1.08765467e-02
3806,3807,1.02880475e-02
3808,3809,9.70729155e-03
3810,3811,9.13662836e-03
3812,3813,8.57820093e-03
3814,3815,8.03393716e-03
3816,3817,7.50554438e-03
3818,3819,6.99450692e-03
3820,3821,6.50208642e-03
3822,3823,6.02932484e-03
3824,3825,5.57704981e-03
3826,3827,5.14588221e-03
3828,3829,4.73624560e-03
3830,3831,4.34837734e-03
3832,3833,3.98234098e-03
3834,3835,3.63803981e-03
3836,3837,3.31523111e-03
3838,3839,3.01354097e-03
3840,3841,2.73247934e-03
3842,3843,2.47145518e-03
3844,3845,2.22979132e-03
3846,3847,2.00673902e-03
3848,3849,1.80149194e-03
3850,3851,1.61319946e-03
3852,3853,1.44097911e-03
3854,3855,1.28392817e-03
3856,3857,1.14113428e-03
3858,3859,1.01168501e-03
3860,3861,8.94676355e-04
3862,3863,7.89220285e-04
3864,3865,6.94451145e-04
3866,3867,6.09531118e-04
3868,3869,5.33654694e-04
3870,3871,4.66052234e-04
3872,3873,4.05992678e-04
3874,3875,3.52785473e-04
3876,3877,3.05781781e-04
3878,3879,2.64375052e-04
3880,3881,2.28001036e-04
3882,3883,1.96137295e-04
3884,3885,1.68302314e-04
3886,3887,1.44054244e-04
3888,3889,1.22989381e-04
3890,3891,1.04740414e-04
3892,3893,8.89745071e-05
3894,3895,7.53912670e-05
3896,3897,6.37206442e-05
3898,3899,5.37207975e-05
3900,3901,4.51759645e-05
3902,3903,3.78943634e-05
3904,3905,3.17061496e-05
3906,3907,2.64614479e-05
3908,3909,2.20284744e-05
3910,3911,1.82917583e-05
3912,3913,1.51504734e-05
3914,3915,1.25168823e-05
3916,3917,1.03148957e-05
3918,3919,8.47874783e-06
3920,3921,6.95178433e-06
3922,3923,5.68536098e-06
3924,3925,4.63784756e-06
3926,3927,3.77373196e-06
3928,3929,3.06281855e-06
3930,3931,2.47951424e-06
3932,3933,2.00219579e-06
3934,3935,1.61265162e-06
3936,3937,1.29559158e-06
3938,3939,1.03821835e-06
3940,3941,8.29854160e-07
3942,3943,6.61617236e-07
3944,3945,5.26142365e-07
3946,3947,4.17340589e-07
3948,3949,3.30193354e-07
3950,3951,2.60576858e-07
3952,3953,2.05112736e-07
3954,3955,1.61041622e-07
3956,3957,1.26116474e-07
3958,3959,9.85129068e-08
3960,3961,7.67540893e-08
3962,3963,5.96480754e-08
3964,3965,4.62356869e-08
3966,3967,3.57473294e-08
3968,3969,2.75673322e-08
3970,3971,2.12046038e-08
3972,3973,1.62685672e-08
3974,3975,1.24494913e-08
3976,3977,9.50246960e-09
3978,3979,7.23441447e-09
3980,3981,5.49353282e-09
3982,3983,4.16083912e-09
3984,3985,3.14333313e-09
3986,3987,2.36853388e-09
3988,3989,1.78011440e-09
3990,3991,1.33442682e-09
3992,3993,9.97744994e-10
3994,3995,7.44083566e-10
3996,3997,5.53478345e-10
3998,3999,4.10634776e-10
4000,4001,3.03868998e-10
4002,4003,2.24280769e-10
4004,4005,1.65109496e-10
4006,4007,1.21234391e-10
4008,4009,8.87876951e-11
4010,4011,6.48563170e-11
4012,4013,4.72523840e-11
4014,4015,3.43373279e-11
4016,4017,2.48874258e-11
4018,4019,1.79913418e-11
4020,4021,1.29722887e-11
4022,4023,9.32907322e-12
4024,4025,6.69157919e-12
4026,4027,4.78725252e-12
4028,4029,3.41594614e-12
4030,4031,2.43109552e-12
4032,4033,1.72567388e-12
4034,4035,1.22174475e-12
4036,4037,8.62713618e-13
4038,4039,6.07598365e-13
4040,4041,4.26805163e-13
4042,4043,2.99023423e-13
4044,4045,2.08950097e-13
4046,4047,1.45626737e-13
4048,4049,1.01227888e-13
4050,4051,7.01809250e-14
4052,4053,4.85285367e-14
4054,4055,3.34683140e-14
4056,4057,2.30212201e-14
4058,4059,1.57935600e-14
4060,4061,1.08065796e-14
4062,4063,7.37483532e-15
4064,4065,5.01962841e-15
4066,4067,3.40757404e-15
4068,4069,2.30713413e-15
4070,4071,1.55794998e-15
4072,4073,1.04926844e-15
4074,4075,7.04809026e-16
4076,4077,4.72179748e-16
4078,4079,3.15495821e-16
4080,4081,2.10246863e-16
4082,4083,1.39737958e-16
4084,4085,9.26291142e-17
4086,4087,6.12390119e-17
4088,4089,4.03790106e-17
4090,4091,2.65539599e-17
4092,4093,1.74159962e-17
4094,4095,1.13923164e-17
4096,4097,7.43223993e-18
4098,4099,4.83582580e-18
4100,4101,3.13808059e-18
4102,4103,2.03095043e-18
4104,4105,1.31091825e-18
4106,4107,8.43902391e-19
4108,4109,5.41811733e-19
4110,4111,3.46931261e-19
4112,4113,2.21552452e-19
4114,4115,1.41106505e-19
4116,4117,8.96301477e-20
4118,4119,5.67802154e-20
4120,4121,3.58736073e-20
4122,4123,2.26041093e-20
4124,4125,1.42047409e-20
4126,4127,8.90250124e-21
4128,4129,5.56445722e-21
4130,4131,3.46868483e-21
4132,4133,2.15643995e-21
4134,4135,1.33702527e-21
4136,4137,8.26743523e-22
4138,4139,5.09835581e-22
4140,4141,3.13557253e-22
4142,4143,1.92322520e-22
4144,4145,1.17643848e-22
4146,4147,7.17684047e-23
4148,4149,4.36638031e-23
4150,4151,2.64931270e-23
4152,4153,1.60312531e-23
4154,4155,9.67438801e-24
4156,4157,5.82237941e-24
4158,4159,3.49460151e-24
4160,4161,2.09177109e-24
4162,4163,1.24867429e-24
4164,4165,7.43364603e-25
4166,4167,4.41338132e-25
4168,4169,2.61310623e-25
4170,4171,1.54297141e-25
4172,4173,9.08600689e-26
4174,4175,5.33582736e-26
4176,4177,3.12495063e-26
4178,4179,1.82514086e-26
4180,4181,1.06306691e-26
4182,4183,6.17497130e-27
4184,4185,3.57699690e-27
4186,4187,2.06638194e-27
4188,4189,1.19044733e-27
4190,4191,6.83937561e-28
4192,4193,3.91857839e-28
4194,4195,2.23895602e-28
4196,4197,1.27575315e-28
4198,4199,7.24921395e-29
4200,4201,4.10787748e-29
4202,4203,2.32137582e-29
4204,4205,1.30819941e-29
4206,4207,7.35194183e-30
4208,4209,4.12030060e-30
4210,4211,2.30278590e-30
4212,4213,1.28343873e-30
4214,4215,7.13333671e-31
4216,4217,3.95371539e-31
4218,4219,2.18530601e-31
4220,4221,1.20451545e-31
4222,4223,6.62071394e-32
4224,4225,3.62901430e-32
4226,4227,1.98364070e-32
4228,4229,1.08125189e-32
4230,4231,5.87732022e-33
4232,4233,3.18580718e-33
4234,4235,1.72205228e-33
4236,4237,9.28237140e-34
4238,4239,4.98949234e-34
4240,4241,2.67446939e-34
4242,4243,1.42955804e-34
4244,4245,7.61987561e-35
4246,4247,4.05018561e-35
4248,4249,2.14675239e-35
4250,4251,1.13466587e-35
4252,4253,5.98042505e-36
4254,4255,3.14320824e-36
4256,4257,1.64736681e-36
4258,4259,8.60959113e-37
4260,4261,4.48692497e-37
4262,4263,2.33178310e-37
4264,4265,1.20836893e-37
4266,4267,6.24427474e-38
4268,4269,3.21761806e-38
4270,4271,1.65331650e-38
4272,4273,8.47121117e-39
4274,4275,4.32814687e-39
4276,4277,2.20508034e-39
4278,4279,1.12024175e-39
4280,4281,5.67496214e-40
4282,4283,2.86666546e-40
4284,4285,1.44395230e-40
4286,4287,7.25252799e-41
4288,4289,3.63233306e-41
4290,4291,1.81401359e-41
4292,4293,9.03343593e-42
4294,4295,4.48561396e-42
4296,4297,2.22098815e-42
4298,4299,1.09654115e-42
4300,4301,5.39829841e-43
4302,4303,2.64997040e-43
4304,4305,1.29710833e-43
4306,4307,6.33084195e-44
4308,4309,3.08102763e-44
4310,4311,1.49512502e-44
4312,4313,7.23445990e-45
4314,4315,3.49044095e-45
4316,4317,1.67918652e-45
4318,4319,8.05491422e-46
4320,4321,3.85269932e-46
4322,4323,1.83742828e-46
4324,4325,8.73766974e-47
4326,4327,4.14304513e-47
4328,4329,1.95876064e-47
4330,4331,9.23378146e-48
4332,4333,4.34023432e-48
4334,4335,2.03414060e-48
4336,4337,9.50564957e-49
4338,4339,4.42909001e-49
4340,4341,2.05768037e-49
4342,4343,9.53171053e-50
4344,4345,4.40242652e-50
4346,4347,2.02740513e-50
4348,4349,9.30925496e-51
4350,4351,4.26200611e-51
4352,4353,1.94552477e-51
4354,4355,8.85486190e-52
4356,4357,4.01835143e-52
4358,4359,1.81816738e-52
4360,4361,8.20234969e-53
4362,4363,3.68943343e-53
4364,4365,1.65461224e-53
4366,4367,7.39852961e-54
4368,4369,3.29839905e-54
4370,4371,1.46609566e-54
4372,4373,6.49693860e-55
4374,4375,2.87021839e-55
4376,4377,1.26394094e-55
4378,4379,5.54678440e-56
4380,4381,2.42476761e-56
4382,4383,1.05508055e-56
4384,4385,4.56403433e-57
4386,4387,1.95896242e-57
4388,4389,8.31967514e-58
4390,4391,0.00000000e+00
4392,4393,0.00000000e+00
4394,4395,0.00000000e+00
4396,4397,0.00000000e+00
4398,4399,0.00000000e+00
4400,4401,0.00000000e+00
4402,4403,0.00000000e+00
4404,4405,0.00000000e+00
4406,4407,0.00000000e+00
4408,4409,0.00000000e+00
4410,4411,0.00000000e+00
4412,4413,0.00000000e+00
4414,4415,0.00000000e+00
4416,4417,0.00000000e+00
4418,4419,0.00000000e+00
4420,4421,0.00000000e+00
4422,4423,0.00000000e+00
4424,4425,0.00000000e+00
4426,4427,0.00000000e+00
4428,4429,0.00000000e+00
4430,4431,0.00000000e+00
4432,4433,0.00000000e+00
4434,4435,0.00000000e+00
4436,4437,0.00000000e+00
4438,4439,0.00000000e+00
4440,4441,0.00000000e+00
4442,4443,0.00000000e+00
4444,4445,0.00000000e+00
4446,4447,0.00000000e+00
4448,4449,0.00000000e+00
4450,4451,0.00000000e+00
4452,4453,0.00000000e+00
4454,4455,0.00000000e+00
4456,4457,0.00000000e+00
4458,4459,0.00000000e+00
4460,4461,0.00000000e+00
4462,4463,0.00000000e+00
4464,4465,0.00000000e+00
4466,4467,0.00000000e+00
4468,4469,0.00000000e+00
4470,4471,0.00000000e+00
4472,4473,0.00000000e+00
4474,4475,0.00000000e+00
4476,4477,0.00000000e+00
4478,4479,0.00000000e+00
4480,4481,0.00000000e+00
4482,4483,0.00000000e+00
4484,4485,0.00000000e+00
4486,4487,0.00000000e+00
4488,4489,0.00000000e+00
4490,4491,0.00000000e+00
4492,4493,0.00000000e+00
4494,4495,0.00000000e+00
4496,4497,0.00000000e+00
4498,4499,0.00000000e+00
4500,4501,0.00000000e+00
4502,4503,0.00000000e+00
4504,4505,0.00000000e+00
4506,4507,0.00000000e+00
4508,4509,0.00000000e+00
4510,4511,0.00000000e+00
4512,4513,0.00000000e+00
4514,4515,0.00000000e+00
4516,4517,0.00000000e+00
4518,4519,0.00000000e+00
4520,4521,0.00000000e+00
4522,4523,0.00000000e+00
4524,4525,0.00000000e+00
4526,4527,0.00000000e+00
4528,4529,0.00000000e+00
4530,4531,0.00000000e+00
4532,4533,0.00000000e+00
4534,4535,0.00000000e+00
4536,4537,0.00000000e+00
4538,4539,0.00000000e+00
4540,4541,0.00000000e+00
4542,4543,0.00000000e+00
4544,4545,0.00000000e+00
4546,4547,0.00000000e+00
4548,4549,0.00000000e+00
4550,4551,0.00000000e+00
4552,4553,0.00000000e+00
4554,4555,0.00000000e+00
4556,4557,0.00000000e+00
4558,4559,0.00000000e+00
4560,4561,0.00000000e+00
4562,4563,0.00000000e+00
4564,4565,0.00000000e+00
4566,4567,0.00000000e+00
4568,4569,0.00000000e+00
4570,4571,0.00000000e+00
4572,4573,0.00000000e+00
4574,4575,0.00000000e+00
4576,4577,0.00000000e+00
4578,4579,0.00000000e+00
4580,4581,0.00000000e+00
4582,4583,0.00000000e+00
4584,4585,0.00000000e+00
4586,4587,0.00000000e+00
4588,4589,0.00000000e+00
4590,4591,0.00000000e+00
4592,4593,0.00000000e+00
4594,4595,0.00000000e+00
4596,4597,0.00000000e+00
4598,4599,0.00000000e+00
4600,4601,0.00000000e+00
4602,4603,0.00000000e+00
4604,4605,0.00000000e+00
4606,4607,0.00000000e+00
4608,4609,0.00000000e+00
4610,4611,0.00000000e+00
4612,4613,0.00000000e+00
4614,4615,0.00000000e+00
4616,4617,0.00000000e+00
4618,4619,0.00000000e+00
4620,4621,0.00000000e+00
4622,4623,0.00000000e+00
4624,4625,0.00000000e+00
4626,4627,0.00000000e+00
4628,4629,0.00000000e+00
4630,4631,0.00000000e+00
4632,4633,0.00000000e+00
4634,4635,0.00000000e+00
4636,4637,0.00000000e+00
4638,4639,0.00000000e+00
4640,4641,0.00000000e+00
4642,4643,0.00000000e+00
4644,4645,0.00000000e+00
4646,4647,0.00000000e+00
4648,4649,0.00000000e+00
4650,4651,0.00000000e+00
4652,4653,0.00000000e+00
4654,4655,0.00000000e+00
4656,4657,0.00000000e+00
4658,4659,0.00000000e+00
4660,4661,0.00000000e+00
4662,4663,0.00000000e+00
4664,4665,0.00000000e+00
4666,4667,0.00000000e+00
4668,4669,0.00000000e+00
4670,4671,0.00000000e+00
4672,4673,0.00000000e+00
4674,4675,0.00000000e+00
4676,4677,0.00000000e+00
4678,4679,0.00000000e+00
4680,4681,0.00000000e+00
4682,4683,0.00000000e+00
4684,4685,0.00000000e+00
4686,4687,0.00000000e+00
4688,4689,0.00000000e+00
4690,4691,0.00000000e+00
4692,4693,0.00000000e+00
4694,4695,0.00000000e+00
4696,4697,0.00000000e+00
4698,4699,0.00000000e+00
4700,4701,0.00000000e+00
4702,4703,0.00000000e+00
4704,4705,0.00000000e+00
4706,4707,0.00000000e+00
4708,4709,0.00000000e+00
4710,4711,0.00000000e+00
4712,4713,0.00000000e+00
4714,4715,0.00000000e+00
4716,4717,0.00000000e+00
4718,4719,0.00000000e+00
4720,4721,0.00000000e+00
4722,4723,0.00000000e+00
4724,4725,0.00000000e+00
4726,4727,0.00000000e+00
4728,4729,0.00000000e+00
4730,4731,0.00000000e+00
4732,4733,0.00000000e+00
4734,4735,0.00000000e+00
4736,4737,0.00000000e+00
4738,4739,0.00000000e+00
4740,4741,0.00000000e+00
4742,4743,0.00000000e+00
4744,4745,0.00000000e+00
4746,4747,0.00000000e+00
4748,4749,0.00000000e+00
4750,4751,0.00000000e+00
4752,4753,0.00000000e+00
4754,4755,0.00000000e+00
4756,4757,0.00000000e+00
4758,4759,0.00000000e+00
4760,4761,0.00000000e+00
4762,4763,0.00000000e+00
4764,4765,0.00000000e+00
4766,4767,0.00000000e+00
4768,4769,0.00000000e+00
4770,4771,0.00000000e+00
4772,4773,0.00000000e+00
4774,4775,0.00000000e+00
4776,4777,0.00000000e+00
4778,4779,0.00000000e+00
4780,4781,0.00000000e+00
4782,4783,0.00000000e+00
4784,4785,0.00000000e+00
4786,4787,0.00000000e+00
4788,4789,0.00000000e+00
4790,4791,0.00000000e+00
4792,4793,0.00000000e+00
4794,4795,0.00000000e+00
4796,4797,0.00000000e+00
4798,4799,0.00000000e+00
4800,4801,0.00000000e+00
4802,4803,0.00000000e+00
4804,4805,0.00000000e+00
4806,4807,0.00000000e+00
4808,4809,0.00000000e+00
4810,4811,0.00000000e+00
4812,4813,0.00000000e+00
4814,4815,0.00000000e+00
4816,4817,0.00000000e+00
4818,4819,0.00000000e+00
4820,4821,0.00000000e+00
4822,4823,0.00000000e+00
4824,4825,0.00000000e+00
4826,4827,0.00000000e+00
4828,4829,0.00000000e+00
4830,4831,0.00000000e+00
4832,4833,0.00000000e+00
4834,4835,0.00000000e+00
4836,4837,0.00000000e+00
4838,4839,0.00000000e+00
4840,4841,0.00000000e+00
4842,4843,0.00000000e+00
4844,4845,0.00000000e+00
4846,4847,0.00000000e+00
4848,4849,0.00000000e+00
4850,4851,0.00000000e+00
4852,4853,0.00000000e+00
4854,4855,0.00000000e+00
4856,4857,0.00000000e+00
4858,4859,0.00000000e+00
4860,4861,0.00000000e+00
4862,4863,0.00000000e+00
4864,4865,0.00000000e+00
4866,4867,0.00000000e+00
4868,4869,0.00000000e+00
4870,4871,0.00000000e+00
4872,4873,0.00000000e+00
4874,4875,0.00000000e+00
4876,4877,0.00000000e+00
4878,4879,0.00000000e+00
4880,4881,0.00000000e+00
4882,4883,0.00000000e+00
4884,4885,0.00000000e+00
4886,4887,0.00000000e+00
4888,4889,0.00000000e+00
4890,4891,0.00000000e+00
4892,4893,0.00000000e+00
4894,4895,0.00000000e+00
4896,4897,0.00000000e+00
4898,4899,0.00000000e+00
4900,4901,0.00000000e+00
4902,4903,0.00000000e+00
4904,4905,0.00000000e+00
4906,4907,0.00000000e+00
4908,4909,0.00000000e+00
4910,4911,0.00000000e+00
4912,4913,0.00000000e+00
4914,4915,0.00000000e+00
4916,4917,0.00000000e+00
4918,4919,0.00000000e+00
4920,4921,0.00000000e+00
4922,4923,0.00000000e+00
4924,4925,0.00000000e+00
4926,4927,0.00000000e+00
4928,4929,0.00000000e+00
4930,4931,0.00000000e+00
4932,4933,0.00000000e+00
4934,4935,0.00000000e+00
4936,4937,0.00000000e+00
4938,4939,0.00000000e+00
4940,4941,0.00000000e+00
4942,4943,0.00000000e+00
4944,4945,0.00000000e+00
4946,4947,0.00000000e+00
4948,4949,0.00000000e+00
4950,4951,0.00000000e+00
4952,4953,0.00000000e+00
4954,4955,0.00000000e+00
4956,4957,0.00000000e+00
4958,4959,0.00000000e+00
4960,4961,0.00000000e+00
4962,4963,0.00000000e+00
4964,4965,0.00000000e+00
4966,4967,0.00000000e+00
4968,4969,0.00000000e+00
4970,4971,0.00000000e+00
4972,4973,0.00000000e+00
4974,4975,0.00000000e+00
4976,4977,0.00000000e+00
4978,4979,0.00000000e+00
4980,4981,0.00000000e+00
4982,4983,0.00000000e+00
4984,4985,0.00000000e+00
4986,4987,0.00000000e+00
4988,4989,0.00000000e+00
4990,4991,0.00000000e+00
4992,4993,0.00000000e+00
4994,4995,0.00000000e+00
4996,4997,0.00000000e+00
4998,4999,0.00000000e+00
5000,5001,0.00000000e+00
5002,5003,0.00000000e+00
5004,5005,0.00000000e+00
5006,5007,0.00000000e+00
5008,5009,0.00000000e+00
5010,5011,0.00000000e+00
5012,5013,0.00000000e+00
5014,5015,0.00000000e+00
5016,5017,0.00000000e+00
5018,5019,0.00000000e+00
5020,5021,0.00000000e+00
5022,5023,0.00000000e+00
5024,5025,0.00000000e+00
5026,5027,0.00000000e+00
5028,5029,0.00000000e+00
5030,5031,0.00000000e+00
5032,5033,0.00000000e+00
5034,5035,0.00000000e+00
5036,5037,0.00000000e+00
5038,5039,0.00000000e+00
5040,5041,0.00000000e+00
5042,5043,0.00000000e+00
5044,5045,0.00000000e+00
5046,5047,0.00000000e+00
5048,5049,0.00000000e+00
5050,5051,0.00000000e+00
5052,5053,0.00000000e+00
5054,5055,0.00000000e+00
5056,5057,0.00000000e+00
5058,5059,0.00000000e+00
5060,5061,0.00000000e+00
5062,5063,0.00000000e+00
5064,5065,0.00000000e+00
5066,5067,0.00000000e+00
5068,5069,0.00000000e+00
5070,5071,0.00000000e+00
5072,5073,0.00000000e+00
5074,5075,0.00000000e+00
5076,5077,0.00000000e+00
5078,5079,0.00000000e+00
5080,5081,0.00000000e+00
5082,5083,0.00000000e+00
5084,5085,0.00000000e+00
5086,5087,0.00000000e+00
5088,5089,0.00000000e+00
5090,5091,0.00000000e+00
5092,5093,0.00000000e+00
5094,5095,0.00000000e+00
5096,5097,0.00000000e+00
5098,5099,0.00000000e+00
5100,5101,0.00000000e+00
5102,5103,0.00000000e+00
5104,5105,0.00000000e+00
5106,5107,0.00000000e+00
5108,5109,0.00000000e+00
5110,5111,0.00000000e+00
5112,5113,0.00000000e+00
5114,5115,0.00000000e+00
5116,5117,0.00000000e+00
5118,5119,0.00000000e+00
5120,5121,0.00000000e+00
5122,5123,0.00000000e+00
5124,5125,0.00000000e+00
5126,5127,0.00000000e+00
5128,5129,0.00000000e+00
5130,5131,0.00000000e+00
5132,5133,0.00000000e+00
5134,5135,0.00000000e+00
5136,5137,0.00000000e+00
5138,5139,0.00000000e+00
5140,5141,0.00000000e+00
5142,5143,0.00000000e+00
5144,5145,0.00000000e+00
5146,5147,0.00000000e+00
5148,5149,0.00000000e+00
5150,5151,0.00000000e+00
5152,5153,0.00000000e+00
5154,5155,0.00000000e+00
5156,5157,0.00000000e+00
5158,5159,0.00000000e+00
5160,5161,0.00000000e+00
5162,5163,0.00000000e+00
5164,5165,0.00000000e+00
5166,5167,0.00000000e+00
5168,5169,0.00000000e+00
5170,5171,0.00000000e+00
5172,5173,0.00000000e+00
5174,5175,0.00000000e+00
5176,5177,0.00000000e+00
5178,5179,0.00000000e+00
5180,5181,0.00000000e+00
5182,5183,0.00000000e+00
5184,5185,0.00000000e+00
5186,5187,0.00000000e+00
5188,5189,0.00000000e+00
5190,5191,0.00000000e+00
5192,5193,0.00000000e+00
5194,5195,0.00000000e+00
5196,5197,0.00000000e+00
5198,5199,0.00000000e+00
5200,5201,0.00000000e+00
5202,5203,0.00000000e+00
5204,5205,0.00000000e+00
5206,5207,0.00000000e+00
5208,5209,0.00000000e+00
5210,5211,0.00000000e+00
5212,5213,0.00000000e+00
5214,5215,0.00000000e+00
5216,5217,0.00000000e+00
5218,5219,0.00000000e+00
5220,5221,0.00000000e+00
5222,5223,0.00000000e+00
5224,5225,0.00000000e+00
5226,5227,0.00000000e+00
5228,5229,0.00000000e+00
5230,5231,0.00000000e+00
5232,5233,0.00000000e+00
5234,5235,0.00000000e+00
5236,5237,0.00000000e+00
5238,5239,0.00000000e+00
5240,5241,0.00000000e+00
5242,5243,0.00000000e+00
5244,5245,0.00000000e+00
5246,5247,0.00000000e+00
5248,5249,0.00000000e+00
5250,5251,0.00000000e+00
5252,5253,0.00000000e+00
5254,5255,0.00000000e+00
5256,5257,0.00000000e+00
5258,5259,0.00000000e+00
5260,5261,0.00000000e+00
5262,5263,0.00000000e+00
5264,5265,0.00000000e+00
5266,5267,0.00000000e+00
5268,5269,0.00000000e+00
5270,5271,0.00000000e+00
5272,5273,0.00000000e+00
5274,5275,0.00000000e+00
5276,5277,0.00000000e+00
5278,5279,0.00000000e+00
5280,5281,0.00000000e+00
5282,5283,0.00000000e+00
5284,5285,0.00000000e+00
5286,5287,0.00000000e+00
5288,5289,0.00000000e+00
5290,5291,0.00000000e+00
5292,5293,0.00000000e+00
5294,5295,0.00000000e+00
5296,5297,0.00000000e+00
5298,5299,0.00000000e+00
5300,5301,0.00000000e+00
5302,5303,0.00000000e+00
5304,5305,0.00000000e+00
5306,5307,0.00000000e+00
5308,5309,0.00000000e+00
5310,5311,0.00000000e+00
5312,5313,0.00000000e+00
5314,5315,0.00000000e+00
5316,5317,0.00000000e+00
5318,5319,0.00000000e+00
5320,5321,0.00000000e+00
5322,5323,0.00000000e+00
5324,5325,0.00000000e+00
5326,5327,0.00000000e+00
5328,5329,0.00000000e+00
5330,5331,0.00000000e+00
5332,5333,0.00000000e+00
5334,5335,0.00000000e+00
5336,5337,0.00000000e+00
5338,5339,0.00000000e+00
5340,5341,0.00000000e+00
5342,5343,0.00000000e+00
5344,5345,0.00000000e+00
5346,5347,0.00000000e+00
5348,5349,0.00000000e+00
5350,5351,0.00000000e+00
5352,5353,0.00000000e+00
5354,5355,0.00000000e+00
5356,5357,0.00000000e+00
5358,5359,0.00000000e+00
5360,5361,0.00000000e+00
5362,5363,0.00000000e+00
5364,5365,0.00000000e+00
5366,5367,0.00000000e+00
5368,5369,0.00000000e+00
5370,5371,0.00000000e+00
5372,5373,0.00000000e+00
5374,5375,0.00000000e+00
5376,5377,0.00000000e+00
5378,5379,0.00000000e+00
5380,5381,0.00000000e+00
5382,5383,0.00000000e+00
5384,5385,0.00000000e+00
5386,5387,0.00000000e+00
5388,5389,0.00000000e+00
5390,5391,0.00000000e+00
5392,5393,0.00000000e+00
5394,5395,0.00000000e+00
5396,5397,0.00000000e+00
5398,5399,0.00000000e+00
5400,5401,0.00000000e+00
5402,5403,0.00000000e+00
5404,5405,0.00000000e+00
5406,5407,0.00000000e+00
5408,5409,0.00000000e+00
5410,5411,0.00000000e+00
5412,5413,0.00000000e+00
5414,5415,0.00000000e+00
5416,5417,0.00000000e+00
5418,5419,0.00000000e+00
5420,5421,0.00000000e+00
5422,5423,0.00000000e+00
5424,5425,0.00000000e+00
5426,5427,0.00000000e+00
5428,5429,0.00000000e+00
5430,5431,0.00000000e+00
5432,5433,0.00000000e+00
5434,5435,0.00000000e+00
5436,5437,0.00000000e+00
5438,5439,0.00000000e+00
5440,5441,0.00000000e+00
5442,5443,0.00000000e+00
5444,5445,0.00000000e+00
5446,5447,0.00000000e+00
5448,5449,0.00000000e+00
5450,5451,0.00000000e+00
5452,5453,0.00000000e+00
5454,5455,0.00000000e+00
5456,5457,0.00000000e+00
5458,5459,0.00000000e+00
5460,5461,0.00000000e+00
5462,5463,0.00000000e+00
5464,5465,0.00000000e+00
5466,5467,0.00000000e+00
5468,5469,0.00000000e+00
5470,5471,0.00000000e+00
5472,5473,0.00000000e+00
5474,5475,0.00000000e+00
5476,5477,0.00000000e+00
5478,5479,0.00000000e+00
5480,5481,0.00000000e+00
5482,5483,0.00000000e+00
5484,5485,0.00000000e+00
5486,5487,0.00000000e+00
5488,5489,0.00000000e+00
5490,5491,0.00000000e+00
5492,5493,0.00000000e+00
5494,5495,0.00000000e+00
5496,5497,0.00000000e+00
5498,5499,0.00000000e+00
5500,5501,0.00000000e+00
5502,5503,0.00000000e+00
5504,5505,0.00000000e+00
5506,5507,0.00000000e+00
5508,5509,0.00000000e+00
5510,5511,0.00000000e+00
5512,5513,0.00000000e+00
5514,5515,0.00000000e+00
5516,5517,0.00000000e+00
5518,5519,0.00000000e+00
5520,5521,0.00000000e+00
5522,5523,0.00000000e+00
5524,5525,0.00000000e+00
5526,5527,0.00000000e+00
5528,5529,0.00000000e+00
5530,5531,0.00000000e+00
5532,5533,0.00000000e+00
5534,5535,0.00000000e+00
5536,5537,0.00000000e+00
5538,5539,0.00000000e+00
5540,5541,0.00000000e+00
5542,5543,0.00000000e+00
5544,5545,0.00000000e+00
5546,5547,0.00000000e+00
5548,5549,0.00000000e+00
5550,5551,0.00000000e+00
5552,5553,0.00000000e+00
5554,5555,0.00000000e+00
5556,5557,0.00000000e+00
5558,5559,0.00000000e+00
5560,5561,0.00000000e+00
5562,5563,0.00000000e+00
5564,5565,0.00000000e+00
5566,5567,0.00000000e+00
5568,5569,0.00000000e+00
5570,5571,0.00000000e+00
5572,5573,0.00000000e+00
5574,5575,0.00000000e+00
5576,5577,0.00000000e+00
5578,5579,0.00000000e+00
5580,5581,0.00000000e+00
5582,5583,0.00000000e+00
5584,5585,0.00000000e+00
5586,5587,0.00000000e+00
5588,5589,0.00000000e+00
5590,5591,0.00000000e+00
5592,5593,0.00000000e+00
5594,5595,0.00000000e+00
5596,5597,0.00000000e+00
5598,5599,0.00000000e+00
5600,5601,0.00000000e+00
5602,5603,0.00000000e+00
5604,5605,0.00000000e+00
5606,5607,0.00000000e+00
5608,5609,0.00000000e+00
5610,5611,0.00000000e+00
5612,5613,0.00000000e+00
5614,5615,0.00000000e+00
5616,5617,0.00000000e+00
5618,5619,0.00000000e+00
5620,5621,0.00000000e+00
5622,5623,0.00000000e+00
5624,5625,0.00000000e+00
5626,5627,0.00000000e+00
5628,5629,0.00000000e+00
5630,5631,0.00000000e+00
5632,5633,0.00000000e+00
5634,5635,0.00000000e+00
5636,5637,0.00000000e+00
5638,5639,0.00000000e+00
5640,5641,0.00000000e+00
5642,5643,0.00000000e+00
5644,5645,0.00000000e+00
5646,5647,0.00000000e+00
5648,5649,0.00000000e+00
5650,5651,0.00000000e+00
5652,5653,0.00000000e+00
5654,5655,0.00000000e+00
5656,5657,0.00000000e+00
5658,5659,0.00000000e+00
5660,5661,0.00000000e+00
5662,5663,0.00000000e+00
5664,5665,0.00000000e+00
5666,5667,0.00000000e+00
5668,5669,0.00000000e+00
5670,5671,0.00000000e+00
5672,5673,0.00000000e+00
5674,5675,0.00000000e+00
5676,5677,0.00000000e+00
5678,5679,0.00000000e+00
5680,5681,0.00000000e+00
5682,5683,0.00000000e+00
5684,5685,0.00000000e+00
5686,5687,0.00000000e+00
5688,5689,0.00000000e+00
5690,5691,0.00000000e+00
5692,5693,0.00000000e+00
5694,5695,0.00000000e+00
5696,5697,0.00000000e+00
5698,5699,0.00000000e+00
5700,5701,0.00000000e+00
5702,5703,0.00000000e+00
5704,5705,0.00000000e+00
5706,5707,0.00000000e+00
5708,5709,0.00000000e+00
5710,5711,0.00000000e+00
5712,5713,0.00000000e+00
5714,5715,0.00000000e+00
5716,5717,0.00000000e+00
5718,5719,0.00000000e+00
5720,5721,0.00000000e+00
5722,5723,0.00000000e+00
5724,5725,0.00000000e+00
5726,5727,0.00000000e+00
5728,5729,0.00000000e+00
5730,5731,0.00000000e+00
5732,5733,0.00000000e+00
5734,5735,0.00000000e+00
5736,5737,0.00000000e+00
5738,5739,0.00000000e+00
5740,5741,0.00000000e+00
5742,5743,0.00000000e+00
5744,5745,0.00000000e+00
5746,5747,0.00000000e+00
5748,5749,0.00000000e+00
5750,5751,0.00000000e+00
5752,5753,0.00000000e+00
5754,5755,0.00000000e+00
5756,5757,0.00000000e+00
5758,5759,0.00000000e+00
5760,5761,0.00000000e+00
5762,5763,0.00000000e+00
5764,5765,0.00000000e+00
5766,5767,0.00000000e+00
5768,5769,0.00000000e+00
5770,5771,0.00000000e+00
5772,5773,0.00000000e+00
5774,5775,0.00000000e+00
5776,5777,0.00000000e+00
5778,5779,0.00000000e+00
5780,5781,0.00000000e+00
5782,5783,0.00000000e+00
5784,5785,0.00000000e+00
5786,5787,0.00000000e+00
5788,5789,0.00000000e+00
5790,5791,0.00000000e+00
5792,5793,0.00000000e+00
5794,5795,0.00000000e+00
5796,5797,0.00000000e+00
5798,5799,0.00000000e+00
5800,5801,0.00000000e+00
5802,5803,0.00000000e+00
5804,5805,0.00000000e+00
5806,5807,0.00000000e+00
5808,5809,0.00000000e+00
5810,5811,0.00000000e+00
5812,5813,0.00000000e+00
5814,5815,0.00000000e+00
5816,5817,0.00000000e+00
5818,5819,0.00000000e+00
5820,5821,0.00000000e+00
5822,5823,0.00000000e+00
5824,5825,0.00000000e+00
5826,5827,0.00000000e+00
5828,5829,0.00000000e+00
5830,5831,0.00000000e+00
5832,5833,0.00000000e+00
5834,5835,0.00000000e+00
5836,5837,0.00000000e+00
5838,5839,0.00000000e+00
5840,5841,0.00000000e+00
5842,5843,0.00000000e+00
5844,5845,0.00000000e+00
5846,5847,0.00000000e+00
5848,5849,0.00000000e+00
5850,5851,0.00000000e+00
5852,5853,0.00000000e+00
5854,5855,0.00000000e+00
5856,5857,0.00000000e+00
5858,5859,0.00000000e+00
5860,5861,0.00000000e+00
5862,5863,0.00000000e+00
5864,5865,0.00000000e+00
5866,5867,0.00000000e+00
5868,5869,0.00000000e+00
5870,5871,0.00000000e+00
5872,5873,0.00000000e+00
5874,5875,0.00000000e+00
5876,5877,0.00000000e+00
5878,5879,0.00000000e+00
5880,5881,0.00000000e+00
5882,5883,0.00000000e+00
5884,5885,0.00000000e+00
5886,5887,0.00000000e+00
5888,5889,0.00000000e+00
5890,5891,0.00000000e+00
5892,5893,0.00000000e+00
5894,5895,0.00000000e+00
5896,5897,0.00000000e+00
5898,5899,0.00000000e+00
5900,5901,0.00000000e+00
5902,5903,0.00000000e+00
5904,5905,0.00000000e+00
5906,5907,0.00000000e+00
5908,5909,0.00000000e+00
5910,5911,0.00000000e+00
5912,5913,0.00000000e+00
5914,5915,0.00000000e+00
5916,5917,0.00000000e+00
5918,5919,0.00000000e+00
5920,5921,0.00000000e+00
5922,5923,0.00000000e+00
5924,5925,0.00000000e+00
5926,5927,0.00000000e+00
5928,5929,0.00000000e+00
5930,5931,0.00000000e+00
5932,5933,0.00000000e+00
5934,5935,0.00000000e+00
5936,5937,0.00000000e+00
5938,5939,0.00000000e+00
5940,5941,0.00000000e+00
5942,5943,0.00000000e+00
5944,5945,0.00000000e+00
5946,5947,0.00000000e+00
5948,5949,0.00000000e+00
5950,5951,0.00000000e+00
5952,5953,0.00000000e+00
5954,5955,0.00000000e+00
5956,5957,0.00000000e+00
5958,5959,0.00000000e+00
5960,5961,0.00000000e+00
5962,5963,0.00000000e+00
5964,5965,0.00000000e+00
5966,5967,0.00000000e+00
5968,5969,0.00000000e+00
5970,5971,0.00000000e+00
5972,5973,0.00000000e+00
5974,5975,0.00000000e+00
5976,5977,0.00000000e+00
5978,5979,0.00000000e+00
5980,5981,0.00000000e+00
5982,5983,0.00000000e+00
5984,5985,0.00000000e+00
5986,5987,0.00000000e+00
5988,5989,0.00000000e+00
5990,5991,0.00000000e+00
5992,5993,0.00000000e+00
5994,5995,0.00000000e+00
5996,5997,0.00000000e+00
5998,5999,0.00000000e+00
6000,6001,0.00000000e+00
6002,6003,0.00000000e+00
6004,6005,0.00000000e+00
6006,6007,0.00000000e+00
6008,6009,0.00000000e+00
6010,6011,0.00000000e+00
6012,6013,0.00000000e+00
6014,6015,0.00000000e+00
6016,6017,0.00000000e+00
6018,6019,0.00000000e+00
6020,6021,0.00000000e+00
6022,6023,0.00000000e+00
6024,6025,0.00000000e+00
6026,6027,0.00000000e+00
6028,6029,0.00000000e+00
6030,6031,0.00000000e+00
6032,6033,0.00000000e+00
6034,6035,0.00000000e+00
6036,6037,0.00000000e+00
6038,6039,0.00000000e+00
6040,6041,0.00000000e+00
6042,6043,0.00000000e+00
6044,6045,0.00000000e+00
6046,6047,0.00000000e+00
6048,6049,0.00000000e+00
6050,6051,0.00000000e+00
6052,6053,0.00000000e+00
6054,6055,0.00000000e+00
6056,6057,0.00000000e+00
6058,6059,0.00000000e+00
6060,6061,0.00000000e+00
6062,6063,0.00000000e+00
6064,6065,0.00000000e+00
6066,6067,0.00000000e+00
6068,6069,0.00000000e+00
6070,6071,0.00000000e+00
6072,6073,0.00000000e+00
6074,6075,0.00000000e+00
6076,6077,0.00000000e+00
6078,6079,0.00000000e+00
6080,6081,0.00000000e+00
6082,6083,0.00000000e+00
6084,6085,0.00000000e+00
6086,6087,0.00000000e+00
6088,6089,0.00000000e+00
6090,6091,0.00000000e+00
6092,6093,0.00000000e+00
6094,6095,0.00000000e+00
6096,6097,0.00000000e+00
6098,6099,0.00000000e+00
6100,6101,0.00000000e+00
6102,6103,0.00000000e+00
6104,6105,0.00000000e+00
6106,6107,0.00000000e+00
6108,6109,0.00000000e+00
6110,6111,0.00000000e+00
6112,6113,0.00000000e+00
6114,6115,0.00000000e+00
6116,6117,0.00000000e+00
6118,6119,0.00000000e+00
6120,6121,0.00000000e+00
6122,6123,0.00000000e+00
6124,6125,0.00000000e+00
6126,6127,0.00000000e+00
6128,6129,0.00000000e+00
6130,6131,0.00000000e+00
6132,6133,0.00000000e+00
6134,6135,0.00000000e+00
6136,6137,0.00000000e+00
6138,6139,0.00000000e+00
6140,6141,0.00000000e+00
6142,6143,0.00000000e+00
6144,6145,0.00000000e+00
6146,6147,0.00000000e+00
6148,6149,0.00000000e+00
6150,6151,0.00000000e+00
6152,6153,0.00000000e+00
6154,6155,0.00000000e+00
6156,6157,0.00000000e+00
6158,6159,0.00000000e+00
6160,6161,0.00000000e+00
6162,6163,0.00000000e+00
6164,6165,0.00000000e+00
6166,6167,0.00000000e+00
6168,6169,0.00000000e+00
6170,6171,0.00000000e+00
6172,6173,0.00000000e+00
6174,6175,0.00000000e+00
6176,6177,0.00000000e+00
6178,6179,0.00000000e+00
6180,6181,0.00000000e+00
6182,6183,0.00000000e+00
6184,6185,0.00000000e+00
6186,6187,0.00000000e+00
6188,6189,0.00000000e+00
6190,6191,0.00000000e+00
6192,6193,0.00000000e+00
6194,6195,0.00000000e+00
6196,6197,0.00000000e+00
6198,6199,0.00000000e+00
6200,6201,0.00000000e+00
6202,6203,0.00000000e+00
6204,6205,0.00000000e+00
6206,6207,0.00000000e+00
6208,6209,0.00000000e+00
6210,6211,0.00000000e+00
6212,6213,0.00000000e+00
6214,6215,0.00000000e+00
6216,6217,0.00000000e+00
6218,6219,0.00000000e+00
6220,6221,0.00000000e+00
6222,6223,0.00000000e+00
6224,6225,0.00000000e+00
6226,6227,0.00000000e+00
6228,6229,0.00000000e+00
6230,6231,0.00000000e+00
6232,6233,0.00000000e+00
6234,6235,0.00000000e+00
6236,6237,0.00000000e+00
6238,6239,0.00000000e+00
6240,6241,0.00000000e+00
6242,6243,0.00000000e+00
6244,6245,0.00000000e+00
6246,6247,0.00000000e+00
6248,6249,0.00000000e+00
6250,6251,0.00000000e+00
6252,6253,0.00000000e+00
6254,6255,0.00000000e+00
6256,6257,0.00000000e+00
6258,6259,0.00000000e+00
6260,6261,0.00000000e+00
6262,6263,0.00000000e+00
6264,6265,0.00000000e+00
6266,6267,0.00000000e+00
6268,6269,0.00000000e+00
6270,6271,0.00000000e+00
6272,6273,0.00000000e+00
6274,6275,0.00000000e+00
6276,6277,0.00000000e+00
6278,6279,0.00000000e+00
6280,6281,0.00000000e+00
6282,6283,0.00000000e+00
6284,6285,0.00000000e+00
6286,6287,0.00000000e+00
6288,6289,0.00000000e+00
6290,6291,0.00000000e+00
6292,6293,0.00000000e+00
6294,6295,0.00000000e+00
6296,6297,0.00000000e+00
6298,6299,0.00000000e+00
6300,6301,0.00000000e+00
6302,6303,0.00000000e+00
6304,6305,0.00000000e+00
6306,6307,0.00000000e+00
6308,6309,0.00000000e+00
6310,6311,0.00000000e+00
6312,6313,0.00000000e+00
6314,6315,0.00000000e+00
6316,6317,0.00000000e+00
6318,6319,0.00000000e+00
6320,6321,0.00000000e+00
6322,6323,0.00000000e+00
6324,6325,0.00000000e+00
6326,6327,0.00000000e+00
6328,6329,0.00000000e+00
6330,6331,0.00000000e+00
6332,6333,0.00000000e+00
6334,6335,0.00000000e+00
6336,6337,0.00000000e+00
6338,6339,0.00000000e+00
6340,6341,0.00000000e+00
6342,6343,0.00000000e+00
6344,6345,0.00000000e+00
6346,6347,0.00000000e+00
6348,6349,0.00000000e+00
6350,6351,0.00000000e+00
6352,6353,0.00000000e+00
6354,6355,0.00000000e+00
6356,6357,0.00000000e+00
6358,6359,0.00000000e+00
6360,6361,0.00000000e+00
6362,6363,0.00000000e+00
6364,6365,0.00000000e+00
6366,6367,0.00000000e+00
6368,6369,0.00000000e+00
6370,6371,0.00000000e+00
6372,6373,0.00000000e+00
6374,6375,0.00000000e+00
6376,6377,0.00000000e+00
6378,6379,0.00000000e+00
6380,6381,0.00000000e+00
6382,6383,0.00000000e+00
6384,6385,0.00000000e+00
6386,6387,0.00000000e+00
6388,6389,0.00000000e+00
6390,6391,0.00000000e+00
6392,6393,0.00000000e+00
6394,6395,0.00000000e+00
6396,6397,0.00000000e+00
6398,6399,0.00000000e+00
6400,6401,0.00000000e+00
6402,6403,0.00000000e+00
6404,6405,0.00000000e+00
6406,6407,0.00000000e+00
6408,6409,0.00000000e+00
6410,6411,0.00000000e+00
6412,6413,0.00000000e+00
6414,6415,0.00000000e+00
6416,6417,0.00000000e+00
6418,6419,0.00000000e+00
6420,6421,0.00000000e+00
6422,6423,0.00000000e+00
6424,6425,0.00000000e+00
6426,6427,0.00000000e+00
6428,6429,0.00000000e+00
6430,6431,0.00000000e+00
6432,6433,0.00000000e+00
6434,6435,0.00000000e+00
6436,6437,0.00000000e+00
6438,6439,0.00000000e+00
6440,6441,0.00000000e+00
6442,6443,0.00000000e+00
6444,6445,0.00000000e+00
6446,6447,0.00000000e+00
6448,6449,0.00000000e+00
6450,6451,0.00000000e+00
6452,6453,0.00000000e+00
6454,6455,0.00000000e+00
6456,6457,0.00000000e+00
6458,6459,0.00000000e+00
6460,6461,0.00000000e+00
6462,6463,0.00000000e+00
6464,6465,0.00000000e+00
6466,6467,0.00000000e+00
6468,6469,0.00000000e+00
6470,6471,0.00000000e+00
6472,6473,0.00000000e+00
6474,6475,0.00000000e+00
6476,6477,0.00000000e+00
6478,6479,0.00000000e+00
6480,6481,0.00000000e+00
6482,6483,0.00000000e+00
6484,6485,0.00000000e+00
6486,6487,0.00000000e+00
6488,6489,0.00000000e+00
6490,6491,0.00000000e+00
6492,6493,0.00000000e+00
6494,6495,0.00000000e+00
6496,6497,0.00000000e+00
6498,6499,0.00000000e+00
6500,6501,0.00000000e+00
6502,6503,0.00000000e+00
6504,6505,0.00000000e+00
6506,6507,0.00000000e+00
6508,6509,0.00000000e+00
6510,6511,0.00000000e+00
6512,6513,0.00000000e+00
6514,6515,0.00000000e+00
6516,6517,0.00000000e+00
6518,6519,0.00000000e+00
6520,6521,0.00000000e+00
6522,6523,0.00000000e+00
6524,6525,0.00000000e+00
6526,6527,0.00000000e+00
6528,6529,0.00000000e+00
6530,6531,0.00000000e+00
6532,6533,0.00000000e+00
6534,6535,0.00000000e+00
6536,6537,0.00000000e+00
6538,6539,0.00000000e+00
6540,6541,0.00000000e+00
6542,6543,0.00000000e+00
6544,6545,0.00000000e+00
6546,6547,0.00000000e+00
6548,6549,0.00000000e+00
6550,6551,0.00000000e+00
6552,6553,0.00000000e+00
6554,6555,0.00000000e+00
6556,6557,0.00000000e+00
6558,6559,0.00000000e+00
6560,6561,0.00000000e+00
6562,6563,0.00000000e+00
6564,6565,0.00000000e+00
6566,6567,0.00000000e+00
6568,6569,0.00000000e+00
6570,6571,0.00000000e+00
6572,6573,0.00000000e+00
6574,6575,0.00000000e+00
6576,6577,0.00000000e+00
6578,6579,0.00000000e+00
6580,6581,0.00000000e+00
6582,6583,0.00000000e+00
6584,6585,0.00000000e+00
6586,6587,0.00000000e+00
6588,6589,0.00000000e+00
6590,6591,0.00000000e+00
6592,6593,0.00000000e+00
6594,6595,0.00000000e+00
6596,6597,0.00000000e+00
6598,6599,0.00000000e+00
6600,6601,0.00000000e+00
6602,6603,0.00000000e+00
6604,6605,0.00000000e+00
6606,6607,0.00000000e+00
6608,6609,0.00000000e+00
6610,6611,0.00000000e+00
6612,6613,0.00000000e+00
6614,6615,0.00000000e+00
6616,6617,0.00000000e+00
6618,6619,0.00000000e+00
6620,6621,0.00000000e+00
6622,6623,0.00000000e+00
6624,6625,0.00000000e+00
6626,6627,0.00000000e+00
6628,6629,0.00000000e+00
6630,6631,0.00000000e+00
6632,6633,0.00000000e+00
6634,6635,0.00000000e+00
6636,6637,0.00000000e+00
6638,6639,0.00000000e+00
6640,6641,0.00000000e+00
6642,6643,0.00000000e+00
6644,6645,0.00000000e+00
6646,6647,0.00000000e+00
6648,6649,0.00000000e+00
6650,6651,0.00000000e+00
6652,6653,0.00000000e+00
6654,6655,0.00000000e+00
6656,6657,0.00000000e+00
6658,6659,0.00000000e+00
6660,6661,0.00000000e+00
6662,6663,0.00000000e+00
6664,6665,0.00000000e+00
6666,6667,0.00000000e+00
6668,6669,0.00000000e+00
6670,6671,0.00000000e+00
6672,6673,0.00000000e+00
6674,6675,0.00000000e+00
6676,6677,0.00000000e+00
6678,6679,0.00000000e+00
6680,6681,0.00000000e+00
6682,6683,0.00000000e+00
6684,6685,0.00000000e+00
6686,6687,0.00000000e+00
6688,6689,0.00000000e+00
6690,6691,0.00000000e+00
6692,6693,0.00000000e+00
6694,6695,0.00000000e+00
6696,6697,0.00000000e+00
6698,6699,0.00000000e+00
6700,6701,0.00000000e+00
6702,6703,0.00000000e+00
6704,6705,0.00000000e+00
6706,6707,0.00000000e+00
6708,6709,0.00000000e+00
6710,6711,0.00000000e+00
6712,6713,0.00000000e+00
6714,6715,0.00000000e+00
6716,6717,0.00000000e+00
6718,6719,0.00000000e+00
6720,6721,0.00000000e+00
6722,6723,0.00000000e+00
6724,6725,0.00000000e+00
6726,6727,0.00000000e+00
6728,6729,0.00000000e+00
6730,6731,0.00000000e+00
6732,6733,0.00000000e+00
6734,6735,0.00000000e+00
6736,6737,0.00000000e+00
6738,6739,0.00000000e+00
6740,6741,0.00000000e+00
6742,6743,0.00000000e+00
6744,6745,0.00000000e+00
6746,6747,0.00000000e+00
6748,6749,0.00000000e+00
6750,6751,0.00000000e+00
6752,6753,0.00000000e+00
6754,6755,0.00000000e+00
6756,6757,0.00000000e+00
6758,6759,0.00000000e+00
6760,6761,0.00000000e+00
6762,6763,0.00000000e+00
6764,6765,0.00000000e+00
6766,6767,0.00000000e+00
6768,6769,0.00000000e+00
6770,6771,0.00000000e+00
6772,6773,0.00000000e+00
6774,6775,0.00000000e+00
6776,6777,0.00000000e+00
6778,6779,0.00000000e+00
6780,6781,0.00000000e+00
6782,6783,0.00000000e+00
6784,6785,0.00000000e+00
6786,6787,0.00000000e+00
6788,6789,0.00000000e+00
6790,6791,0.00000000e+00
6792,6793,0.00000000e+00
6794,6795,0.00000000e+00
6796,6797,0.00000000e+00
6798,6799,0.00000000e+00
6800,6801,0.00000000e+00
6802,6803,0.00000000e+00
6804,6805,0.00000000e+00
6806,6807,0.00000000e+00
6808,6809,0.00000000e+00
6810,6811,0.00000000e+00
6812,6813,0.00000000e+00
6814,6815,0.00000000e+00
6816,6817,0.00000000e+00
6818,6819,0.00000000e+00
6820,6821,0.00000000e+00
6822,6823,0.00000000e+00
6824,6825,0.00000000e+00
6826,6827,0.00000000e+00
6828,6829,0.00000000e+00
6830,6831,0.00000000e+00
6832,6833,0.00000000e+00
6834,6835,0.00000000e+00
6836,6837,0.00000000e+00
6838,6839,0.00000000e+00
6840,6841,0.00000000e+00
6842,6843,0.00000000e+00
6844,6845,0.00000000e+00
6846,6847,0.00000000e+00
6848,6849,0.00000000e+00
6850,6851,0.00000000e+00
6852,6853,0.00000000e+00
6854,6855,0.00000000e+00
6856,6857,0.00000000e+00
6858,6859,0.00000000e+00
6860,6861,0.00000000e+00
6862,6863,0.00000000e+00
6864,6865,0.00000000e+00
6866,6867,0.00000000e+00
6868,6869,0.00000000e+00
6870,6871,0.00000000e+00
6872,6873,0.00000000e+00
6874,6875,0.00000000e+00
6876,6877,0.00000000e+00
6878,6879,0.00000000e+00
6880,6881,0.00000000e+00
6882,6883,0.00000000e+00
6884,6885,0.00000000e+00
6886,6887,0.00000000e+00
6888,6889,0.00000000e+00
6890,6891,0.00000000e+00
6892,6893,0.00000000e+00
6894,6895,0.00000000e+00
6896,6897,0.00000000e+00
6898,6899,0.00000000e+00
6900,6901,0.00000000e+00
6902,6903,0.00000000e+00
6904,6905,0.00000000e+00
6906,6907,0.00000000e+00
6908,6909,0.00000000e+00
6910,6911,0.00000000e+00
6912,6913,0.00000000e+00
6914,6915,0.00000000e+00
6916,6917,0.00000000e+00
6918,6919,0.00000000e+00
6920,6921,0.00000000e+00
6922,6923,0.00000000e+00
6924,6925,0.00000000e+00
6926,6927,0.00000000e+00
6928,6929,0.00000000e+00
6930,6931,0.00000000e+00
6932,6933,0.00000000e+00
6934,6935,0.00000000e+00
6936,6937,0.00000000e+00
6938,6939,0.00000000e+00
6940,6941,0.00000000e+00
6942,6943,0.00000000e+00
6944,6945,0.00000000e+00
6946,6947,0.00000000e+00
6948,6949,0.00000000e+00
6950,6951,0.00000000e+00
6952,6953,0.00000000e+00
6954,6955,0.00000000e+00
6956,6957,0.00000000e+00
6958,6959,0.00000000e+00
6960,6961,0.00000000e+00
6962,6963,0.00000000e+00
6964,6965,0.00000000e+00
6966,6967,0.00000000e+00
6968,6969,0.00000000e+00
6970,6971,0.00000000e+00
6972,6973,0.00000000e+00
6974,6975,0.00000000e+00
6976,6977,0.00000000e+00
6978,6979,0.00000000e+00
6980,6981,0.00000000e+00
6982,6983,0.00000000e+00
6984,6985,0.00000000e+00
6986,6987,0.00000000e+00
6988,6989,0.00000000e+00
6990,6991,0.00000000e+00
6992,6993,0.00000000e+00
6994,6995,0.00000000e+00
6996,6997,0.00000000e+00
6998,6999,0.00000000e+00
7000,7001,0.00000000e+00
7002,7003,0.00000000e+00
7004,7005,0.00000000e+00
7006,7007,0.00000000e+00
7008,7009,0.00000000e+00
7010,7011,0.00000000e+00
7012,7013,0.00000000e+00
7014,7015,0.00000000e+00
7016,7017,0.00000000e+00
7018,7019,0.00000000e+00
7020,7021,0.00000000e+00
7022,7023,0.00000000e+00
7024,7025,0.00000000e+00
7026,7027,0.00000000e+00
7028,7029,0.00000000e+00
7030,7031,0.00000000e+00
7032,7033,0.00000000e+00
7034,7035,0.00000000e+00
7036,7037,0.00000000e+00
7038,7039,0.00000000e+00
7040,7041,0.00000000e+00
7042,7043,0.00000000e+00
7044,7045,0.00000000e+00
7046,7047,0.00000000e+00
7048,7049,0.00000000e+00
7050,7051,0.00000000e+00
7052,7053,0.00000000e+00
7054,7055,0.00000000e+00
7056,7057,0.00000000e+00
7058,7059,0.00000000e+00
7060,7061,0.00000000e+00
7062,7063,0.00000000e+00
7064,7065,0.00000000e+00
7066,7067,0.00000000e+00
7068,7069,0.00000000e+00
7070,7071,0.00000000e+00
7072,7073,0.00000000e+00
7074,7075,0.00000000e+00
7076,7077,0.00000000e+00
7078,7079,0.00000000e+00
7080,7081,0.00000000e+00
7082,7083,0.00000000e+00
7084,7085,0.00000000e+00
7086,7087,0.00000000e+00
7088,7089,0.00000000e+00
7090,7091,0.00000000e+00
7092,7093,0.00000000e+00
7094,7095,0.00000000e+00
7096,7097,0.00000000e+00
7098,7099,0.00000000e+00
7100,7101,0.00000000e+00
7102,7103,0.00000000e+00
7104,7105,0.00000000e+00
7106,7107,0.00000000e+00
7108,7109,0.00000000e+00
7110,7111,0.00000000e+00
7112,7113,0.00000000e+00
7114,7115,0.00000000e+00
7116,7117,0.00000000e+00
7118,7119,0.00000000e+00
7120,7121,0.00000000e+00
7122,7123,0.00000000e+00
7124,7125,0.00000000e+00
7126,7127,0.00000000e+00
7128,7129,0.00000000e+00
7130,7131,0.00000000e+00
7132,7133,0.00000000e+00
7134,7135,0.00000000e+00
7136,7137,0.00000000e+00
7138,7139,0.00000000e+00
7140,7141,0.00000000e+00
7142,7143,0.00000000e+00
7144,7145,0.00000000e+00
7146,7147,0.00000000e+00
7148,7149,0.00000000e+00
7150,7151,0.00000000e+00
7152,7153,0.00000000e+00
7154,7155,0.00000000e+00
7156,7157,0.00000000e+00
7158,7159,0.00000000e+00
7160,7161,0.00000000e+00
7162,7163,0.00000000e+00
7164,7165,0.00000000e+00
7166,7167,0.00000000e+00
7168,7169,0.00000000e+00
7170,7171,0.00000000e+00
7172,7173,0.00000000e+00
7174,7175,0.00000000e+00
7176,7177,0.00000000e+00
7178,7179,0.00000000e+00
7180,7181,0.00000000e+00
7182,7183,0.00000000e+00
7184,7185,0.00000000e+00
7186,7187,0.00000000e+00
7188,7189,0.00000000e+00
7190,7191,0.00000000e+00
7192,7193,0.00000000e+00
7194,7195,0.00000000e+00
7196,7197,0.00000000e+00
7198,7199,0.00000000e+00
7200,7201,0.00000000e+00
7202,7203,0.00000000e+00
7204,7205,0.00000000e+00
7206,7207,0.00000000e+00
7208,7209,0.00000000e+00
7210,7211,0.00000000e+00
7212,7213,0.00000000e+00
7214,7215,0.00000000e+00
7216,7217,0.00000000e+00
7218,7219,0.00000000e+00
7220,7221,0.00000000e+00
7222,7223,0.00000000e+00
7224,7225,0.00000000e+00
7226,7227,0.00000000e+00
7228,7229,0.00000000e+00
7230,7231,0.00000000e+00
7232,7233,0.00000000e+00
7234,7235,0.00000000e+00
7236,7237,0.00000000e+00
7238,7239,0.00000000e+00
7240,7241,0.00000000e+00
7242,7243,0.00000000e+00
7244,7245,0.00000000e+00
7246,7247,0.00000000e+00
7248,7249,0.00000000e+00
7250,7251,0.00000000e+00
7252,7253,0.00000000e+00
7254,7255,0.00000000e+00
7256,7257,0.00000000e+00
7258,7259,0.00000000e+00
7260,7261,0.00000000e+00
7262,7263,0.00000000e+00
7264,7265,0.00000000e+00
7266,7267,0.00000000e+00
7268,7269,0.00000000e+00
7270,7271,0.00000000e+00
7272,7273,0.00000000e+00
7274,7275,0.00000000e+00
7276,7277,0.00000000e+00
7278,7279,0.00000000e+00
7280,7281,0.00000000e+00
7282,7283,0.00000000e+00
7284,7285,0.00000000e+00
7286,7287,0.00000000e+00
7288,7289,0.00000000e+00
7290,7291,0.00000000e+00
7292,7293,0.00000000e+00
7294,7295,0.00000000e+00
7296,7297,0.00000000e+00
7298,7299,0.00000000e+00
7300,7301,0.00000000e+00
7302,7303,0.00000000e+00
7304,7305,0.00000000e+00
7306,7307,0.00000000e+00
7308,7309,0.00000000e+00
7310,7311,0.00000000e+00
7312,7313,0.00000000e+00
7314,7315,0.00000000e+00
7316,7317,0.00000000e+00
7318,7319,0.00000000e+00
7320,7321,0.00000000e+00
7322,7323,0.00000000e+00
7324,7325,0.00000000e+00
7326,7327,0.00000000e+00
7328,7329,0.00000000e+00
7330,7331,0.00000000e+00
7332,7333,0.00000000e+00
7334,7335,0.00000000e+00
7336,7337,0.00000000e+00
7338,7339,0.00000000e+00
7340,7341,0.00000000e+00
7342,7343,0.00000000e+00
7344,7345,0.00000000e+00
7346,7347,0.00000000e+00
7348,7349,0.00000000e+00
7350,7351,0.00000000e+00
7352,7353,0.00000000e+00
7354,7355,0.00000000e+00
7356,7357,0.00000000e+00
7358,7359,0.00000000e+00
7360,7361,0.00000000e+00
7362,7363,0.00000000e+00
7364,7365,0.00000000e+00
7366,7367,0.00000000e+00
7368,7369,0.00000000e+00
7370,7371,0.00000000e+00
7372,7373,0.00000000e+00
7374,7375,0.00000000e+00
7376,7377,0.00000000e+00
7378,7379,0.00000000e+00
7380,7381,0.00000000e+00
7382,7383,0.00000000e+00
7384,7385,0.00000000e+00
7386,7387,0.00000000e+00
7388,7389,0.00000000e+00
7390,7391,0.00000000e+00
7392,7393,0.00000000e+00
7394,7395,0.00000000e+00
7396,7397,0.00000000e+00
7398,7399,0.00000000e+00
7400,7401,0.00000000e+00
7402,7403,0.00000000e+00
7404,7405,0.00000000e+00
7406,7407,0.00000000e+00
7408,7409,0.00000000e+00
7410,7411,0.00000000e+00
7412,7413,0.00000000e+00
7414,7415,0.00000000e+00
7416,7417,0.00000000e+00
7418,7419,0.00000000e+00
7420,7421,0.00000000e+00
7422,7423,0.00000000e+00
7424,7425,0.00000000e+00
7426,7427,0.00000000e+00
7428,7429,0.00000000e+00
7430,7431,0.00000000e+00
7432,7433,0.00000000e+00
7434,7435,0.00000000e+00
7436,7437,0.00000000e+00
7438,7439,0.00000000e+00
7440,7441,0.00000000e+00
7442,7443,0.00000000e+00
7444,7445,0.00000000e+00
7446,7447,0.00000000e+00
7448,7449,0.00000000e+00
7450,7451,0.00000000e+00
7452,7453,0.00000000e+00
7454,7455,0.00000000e+00
7456,7457,0.00000000e+00
7458,7459,0.00000000e+00
7460,7461,0.00000000e+00
7462,7463,0.00000000e+00
7464,7465,0.00000000e+00
7466,7467,0.00000000e+00
7468,7469,0.00000000e+00
7470,7471,0.00000000e+00
7472,7473,0.00000000e+00
7474,7475,0.00000000e+00
7476,7477,0.00000000e+00
7478,7479,0.00000000e+00
7480,7481,0.00000000e+00
7482,7483,0.00000000e+00
7484,7485,0.00000000e+00
7486,7487,0.00000000e+00
7488,7489,0.00000000e+00
7490,7491,0.00000000e+00
7492,7493,0.00000000e+00
7494,7495,0.00000000e+00
7496,7497,0.00000000e+00
7498,7499,0.00000000e+00
7500,7501,0.00000000e+00
7502,7503,0.00000000e+00
7504,7505,0.00000000e+00
7506,7507,0.00000000e+00
7508,7509,0.00000000e+00
7510,7511,0.00000000e+00
7512,7513,0.00000000e+00
7514,7515,0.00000000e+00
7516,7517,0.00000000e+00
7518,7519,0.00000000e+00
7520,7521,0.00000000e+00
7522,7523,0.00000000e+00
7524,7525,0.00000000e+00
7526,7527,0.00000000e+00
7528,7529,0.00000000e+00
7530,7531,0.00000000e+00
7532,7533,0.00000000e+00
7534,7535,0.00000000e+00
7536,7537,0.00000000e+00
7538,7539,0.00000000e+00
7540,7541,0.00000000e+00
7542,7543,0.00000000e+00
7544,7545,0.00000000e+00
7546,7547,0.00000000e+00
7548,7549,0.00000000e+00
7550,7551,0.00000000e+00
7552,7553,0.00000000e+00
7554,7555,0.00000000e+00
7556,7557,0.00000000e+00
7558,7559,0.00000000e+00
7560,7561,0.00000000e+00
7562,7563,0.00000000e+00
7564,7565,0.00000000e+00
7566,7567,0.00000000e+00
7568,7569,0.00000000e+00
7570,7571,0.00000000e+00
7572,7573,0.00000000e+00
7574,7575,0.00000000e+00
7576,7577,0.00000000e+00
7578,7579,0.00000000e+00
7580,7581,0.00000000e+00
7582,7583,0.00000000e+00
7584,7585,0.00000000e+00
7586,7587,0.00000000e+00
7588,7589,0.00000000e+00
7590,7591,0.00000000e+00
7592,7593,0.00000000e+00
7594,7595,0.00000000e+00
7596,7597,0.00000000e+00
7598,7599,0.00000000e+00
7600,7601,0.00000000e+00
7602,7603,0.00000000e+00
7604,7605,0.00000000e+00
7606,7607,0.00000000e+00
7608,7609,0.00000000e+00
7610,7611,0.00000000e+00
7612,7613,0.00000000e+00
7614,7615,0.00000000e+00
7616,7617,0.00000000e+00
7618,7619,0.00000000e+00
7620,7621,0.00000000e+00
7622,7623,0.00000000e+00
7624,7625,0.00000000e+00
7626,7627,0.00000000e+00
7628,7629,0.00000000e+00
7630,7631,0.00000000e+00
7632,7633,0.00000000e+00
7634,7635,0.00000000e+00
7636,7637,0.00000000e+00
7638,7639,0.00000000e+00
7640,7641,0.00000000e+00
7642,7643,0.00000000e+00
7644,7645,0.00000000e+00
7646,7647,0.00000000e+00
7648,7649,0.00000000e+00
7650,7651,0.00000000e+00
7652,7653,0.00000000e+00
7654,7655,0.00000000e+00
7656,7657,0.00000000e+00
7658,7659,0.00000000e+00
7660,7661,0.00000000e+00
7662,7663,0.00000000e+00
7664,7665,0.00000000e+00
7666,7667,0.00000000e+00
7668,7669,0.00000000e+00
7670,7671,0.00000000e+00
7672,7673,0.00000000e+00
7674,7675,0.00000000e+00
7676,7677,0.00000000e+00
7678,7679,0.00000000e+00
7680,7681,0.00000000e+00
7682,7683,0.00000000e+00
7684,7685,0.00000000e+00
7686,7687,0.00000000e+00
7688,7689,0.00000000e+00
7690,7691,0.00000000e+00
7692,7693,0.00000000e+00
7694,7695,0.00000000e+00
7696,7697,0.00000000e+00
7698,7699,0.00000000e+00
7700,7701,0.00000000e+00
7702,7703,0.00000000e+00
7704,7705,0.00000000e+00
7706,7707,0.00000000e+00
7708,7709,0.00000000e+00
7710,7711,0.00000000e+00
7712,7713,0.00000000e+00
7714,7715,0.00000000e+00
7716,7717,0.00000000e+00
7718,7719,0.00000000e+00
7720,7721,0.00000000e+00
7722,7723,0.00000000e+00
7724,7725,0.00000000e+00
7726,7727,0.00000000e+00
7728,7729,0.00000000e+00
7730,7731,0.00000000e+00
7732,7733,0.00000000e+00
7734,7735,0.00000000e+00
7736,7737,0.00000000e+00
7738,7739,0.00000000e+00
7740,7741,0.00000000e+00
7742,7743,0.00000000e+00
7744,7745,0.00000000e+00
7746,7747,0.00000000e+00
7748,7749,0.00000000e+00
7750,7751,0.00000000e+00
7752,7753,0.00000000e+00
7754,7755,0.00000000e+00
7756,7757,0.00000000e+00
7758,7759,0.00000000e+00
7760,7761,0.00000000e+00
7762,7763,0.00000000e+00
7764,7765,0.00000000e+00
7766,7767,0.00000000e+00
7768,7769,0.00000000e+00
7770,7771,0.00000000e+00
7772,7773,0.00000000e+00
7774,7775,0.00000000e+00
7776,7777,0.00000000e+00
7778,7779,0.00000000e+00
7780,7781,0.00000000e+00
7782,7783,0.00000000e+00
7784,7785,0.00000000e+00
7786,7787,0.00000000e+00
7788,7789,0.00000000e+00
7790,7791,0.00000000e+00
7792,7793,0.00000000e+00
7794,7795,0.00000000e+00
7796,7797,0.00000000e+00
7798,7799,0.00000000e+00
7800,7801,0.00000000e+00
7802,7803,0.00000000e+00
7804,7805,0.00000000e+00
7806,7807,0.00000000e+00
7808,7809,0.00000000e+00
7810,7811,0.00000000e+00
7812,7813,0.00000000e+00
7814,7815,0.00000000e+00
7816,7817,0.00000000e+00
7818,7819,0.00000000e+00
7820,7821,0.00000000e+00
7822,7823,0.00000000e+00
7824,7825,0.00000000e+00
7826,7827,0.00000000e+00
7828,7829,0.00000000e+00
7830,7831,0.00000000e+00
7832,7833,0.00000000e+00
7834,7835,0.00000000e+00
7836,7837,0.00000000e+00
7838,7839,0.00000000e+00
7840,7841,0.00000000e+00
7842,7843,0.00000000e+00
7844,7845,0.00000000e+00
7846,7847,0.00000000e+00
7848,7849,0.00000000e+00
7850,7851,0.00000000e+00
7852,7853,0.00000000e+00
7854,7855,0.00000000e+00
7856,7857,0.00000000e+00
7858,7859,0.00000000e+00
7860,7861,0.00000000e+00
7862,7863,0.00000000e+00
7864,7865,0.00000000e+00
7866,7867,0.00000000e+00
7868,7869,0.00000000e+00
7870,7871,0.00000000e+00
7872,7873,0.00000000e+00
7874,7875,0.00000000e+00
7876,7877,0.00000000e+00
7878,7879,0.00000000e+00
7880,7881,0.00000000e+00
7882,7883,0.00000000e+00
7884,7885,0.00000000e+00
7886,7887,0.00000000e+00
7888,7889,0.00000000e+00
7890,7891,0.00000000e+00
7892,7893,0.00000000e+00
7894,7895,0.00000000e+00
7896,7897,0.00000000e+00
7898,7899,0.00000000e+00
7900,7901,0.00000000e+00
7902,7903,0.00000000e+00
7904,7905,0.00000000e+00
7906,7907,0.00000000e+00
7908,7909,0.00000000e+00
7910,7911,0.00000000e+00
7912,7913,0.00000000e+00
7914,7915,0.00000000e+00
7916,7917,0.00000000e+00
7918,7919,0.00000000e+00
7920,7921,0.00000000e+00
7922,7923,0.00000000e+00
7924,7925,0.00000000e+00
7926,7927,0.00000000e+00
7928,7929,0.00000000e+00
7930,7931,0.00000000e+00
7932,7933,0.00000000e+00
7934,7935,0.00000000e+00
7936,7937,0.00000000e+00
7938,7939,0.00000000e+00
7940,7941,0.00000000e+00
7942,7943,0.00000000e+00
7944,7945,0.00000000e+00
7946,7947,0.00000000e+00
7948,7949,0.00000000e+00
7950,7951,0.00000000e+00
7952,7953,0.00000000e+00
7954,7955,0.00000000e+00
7956,7957,0.00000000e+00
7958,7959,0.00000000e+00
7960,7961,0.00000000e+00
7962,7963,0.00000000e+00
7964,7965,0.00000000e+00
7966,7967,0.00000000e+00
7968,7969,0.00000000e+00
7970,7971,0.00000000e+00
7972,7973,0.00000000e+00
7974,7975,0.00000000e+00
7976,7977,0.00000000e+00
7978,7979,0.00000000e+00
7980,7981,0.00000000e+00
7982,7983,0.00000000e+00
7984,7985,0.00000000e+00
7986,7987,0.00000000e+00
7988,7989,0.00000000e+00
7990,7991,0.00000000e+00
7992,7993,0.00000000e+00
7994,7995,0.00000000e+00
7996,7997,0.00000000e+00
7998,7999,0.00000000e+00
8000,8001,0.00000000e+00
8002,8003,0.00000000e+00
8004,8005,0.00000000e+00
8006,8007,0.00000000e+00
8008,8009,0.00000000e+00
8010,8011,0.00000000e+00
8012,8013,0.00000000e+00
8014,8015,0.00000000e+00
8016,8017,0.00000000e+00
8018,8019,0.00000000e+00
8020,8021,0.00000000e+00
8022,8023,0.00000000e+00
8024,8025,0.00000000e+00
8026,8027,0.00000000e+00
8028,8029,0.00000000e+00
8030,8031,0.00000000e+00
8032,8033,0.00000000e+00
8034,8035,0.00000000e+00
8036,8037,0.00000000e+00
8038,8039,0.00000000e+00
8040,8041,0.00000000e+00
8042,8043,0.00000000e+00
8044,8045,0.00000000e+00
8046,8047,0.00000000e+00
8048,8049,0.00000000e+00
8050,8051,0.00000000e+00
8052,8053,0.00000000e+00
8054,8055,0.00000000e+00
8056,8057,0.00000000e+00
8058,8059,0.00000000e+00
8060,8061,0.00000000e+00
8062,8063,0.00000000e+00
8064,8065,0.00000000e+00
8066,8067,0.00000000e+00
8068,8069,0.00000000e+00
8070,8071,0.00000000e+00
8072,8073,0.00000000e+00
8074,8075,0.00000000e+00
8076,8077,0.00000000e+00
8078,8079,0.00000000e+00
8080,8081,0.00000000e+00
8082,8083,0.00000000e+00
8084,8085,0.00000000e+00
8086,8087,0.00000000e+00
8088,8089,0.00000000e+00
8090,8091,0.00000000e+00
8092,8093,0.00000000e+00
8094,8095,0.00000000e+00
8096,8097,0.00000000e+00
8098,8099,0.00000000e+00
8100,8101,0.00000000e+00
8102,8103,0.00000000e+00
8104,8105,0.00000000e+00
8106,8107,0.00000000e+00
8108,8109,0.00000000e+00
8110,8111,0.00000000e+00
8112,8113,0.00000000e+00
8114,8115,0.00000000e+00
8116,8117,0.00000000e+00
8118,8119,0.00000000e+00
8120,8121,0.00000000e+00
8122,8123,0.00000000e+00
8124,8125,0.00000000e+00
8126,8127,0.00000000e+00
8128,8129,0.00000000e+00
8130,8131,0.00000000e+00
8132,8133,0.00000000e+00
8134,8135,0.00000000e+00
8136,8137,0.00000000e+00
8138,8139,0.00000000e+00
8140,8141,0.00000000e+00
8142,8143,0.00000000e+00
8144,8145,0.00000000e+00
8146,8147,0.00000000e+00
8148,8149,0.00000000e+00
8150,8151,0.00000000e+00
8152,8153,0.00000000e+00
8154,8155,0.00000000e+00
8156,8157,0.00000000e+00
8158,8159,0.00000000e+00
8160,8161,0.00000000e+00
8162,8163,0.00000000e+00
8164,8165,0.00000000e+00
8166,8167,0.00000000e+00
8168,8169,0.00000000e+00
8170,8171,0.00000000e+00
8172,8173,0.00000000e+00
8174,8175,0.00000000e+00
8176,8177,0.00000000e+00
8178,8179,0.00000000e+00
8180,8181,0.00000000e+00
8182,8183,0.00000000e+00
8184,8185,0.00000000e+00
8186,8187,0.00000000e+00
8188,8189,0.00000000e+00
8190,8191,0.00000000e+00
8192,8193,0.00000000e+00
8194,8195,0.00000000e+00
8196,8197,0.00000000e+00
8198,8199,0.00000000e+00
8200,8201,0.00000000e+00
8202,8203,0.00000000e+00
8204,8205,0.00000000e+00
8206,8207,0.00000000e+00
8208,8209,0.00000000e+00
8210,8211,0.00000000e+00
8212,8213,0.00000000e+00
8214,8215,0.00000000e+00
8216,8217,0.00000000e+00
8218,8219,0.00000000e+00
8220,8221,0.00000000e+00
8222,8223,0.00000000e+00
8224,8225,0.00000000e+00
8226,8227,0.00000000e+00
8228,8229,0.00000000e+00
8230,8231,0.00000000e+00
8232,8233,0.00000000e+00
8234,8235,0.00000000e+00
8236,8237,0.00000000e+00
8238,8239,0.00000000e+00
8240,8241,0.00000000e+00
8242,8243,0.00000000e+00
8244,8245,0.00000000e+00
8246,8247,0.00000000e+00
8248,8249,0.00000000e+00
8250,8251,0.00000000e+00
8252,8253,0.00000000e+00
8254,8255,0.00000000e+00
8256,8257,0.00000000e+00
8258,8259,0.00000000e+00
8260,8261,0.00000000e+00
8262,8263,0.00000000e+00
8264,8265,0.00000000e+00
8266,8267,0.00000000e+00
8268,8269,0.00000000e+00
8270,8271,0.00000000e+00
8272,8273,0.00000000e+00
8274,8275,0.00000000e+00
8276,8277,0.00000000e+00
8278,8279,0.00000000e+00
8280,8281,0.00000000e+00
8282,8283,0.00000000e+00
8284,8285,0.00000000e+00
8286,8287,0.00000000e+00
8288,8289,0.00000000e+00
8290,8291,0.00000000e+00
8292,8293,0.00000000e+00
8294,8295,0.00000000e+00
8296,8297,0.00000000e+00
8298,8299,0.00000000e+00
8300,8301,0.00000000e+00
8302,8303,0.00000000e+00
8304,8305,0.00000000e+00
8306,8307,0.00000000e+00
8308,8309,0.00000000e+00
8310,8311,0.00000000e+00
8312,8313,0.00000000e+00
8314,8315,0.00000000e+00
8316,8317,0.00000000e+00
8318,8319,0.00000000e+00
8320,8321,0.00000000e+00
8322,8323,0.00000000e+00
8324,8325,0.00000000e+00
8326,8327,0.00000000e+00
8328,8329,0.00000000e+00
8330,8331,0.00000000e+00
8332,8333,0.00000000e+00
8334,8335,0.00000000e+00
8336,8337,0.00000000e+00
8338,8339,0.00000000e+00
8340,8341,0.00000000e+00
8342,8343,0.00000000e+00
8344,8345,0.00000000e+00
8346,8347,0.00000000e+00
8348,8349,0.00000000e+00
8350,8351,0.00000000e+00
8352,8353,0.00000000e+00
8354,8355,0.00000000e+00
8356,8357,0.00000000e+00
8358,8359,0.00000000e+00
8360,8361,0.00000000e+00
8362,8363,0.00000000e+00
8364,8365,0.00000000e+00
8366,8367,0.00000000e+00
8368,8369,0.00000000e+00
8370,8371,0.00000000e+00
8372,8373,0.00000000e+00
8374,8375,0.00000000e+00
8376,8377,0.00000000e+00
8378,8379,0.00000000e+00
8380,8381,0.00000000e+00
8382,8383,0.00000000e+00
8384,8385,0.00000000e+00
8386,8387,0.00000000e+00
8388,8389,0.00000000e+00
8390,8391,0.00000000e+00
8392,8393,0.00000000e+00
8394,8395,0.00000000e+00
8396,8397,0.00000000e+00
8398,8399,0.00000000e+00
8400,8401,0.00000000e+00
8402,8403,0.00000000e+00
8404,8405,0.00000000e+00
8406,8407,0.00000000e+00
8408,8409,0.00000000e+00
8410,8411,0.00000000e+00
8412,8413,0.00000000e+00
8414,8415,0.00000000e+00
8416,8417,0.00000000e+00
8418,8419,0.00000000e+00
8420,8421,0.00000000e+00
8422,8423,0.00000000e+00
8424,8425,0.00000000e+00
8426,8427,0.00000000e+00
8428,8429,0.00000000e+00
8430,8431,0.00000000e+00
8432,8433,0.00000000e+00
8434,8435,0.00000000e+00
8436,8437,0.00000000e+00
8438,8439,0.00000000e+00
8440,8441,0.00000000e+00
8442,8443,0.00000000e+00
8444,8445,0.00000000e+00
8446,8447,0.00000000e+00
8448,8449,0.00000000e+00
8450,8451,0.00000000e+00
8452,8453,0.00000000e+00
8454,8455,0.00000000e+00
8456,8457,0.00000000e+00
8458,8459,0.00000000e+00
8460,8461,0.00000000e+00
8462,8463,0.00000000e+00
8464,8465,0.00000000e+00
8466,8467,0.00000000e+00
8468,8469,0.00000000e+00
8470,8471,0.00000000e+00
8472,8473,0.00000000e+00
8474,8475,0.00000000e+00
8476,8477,0.00000000e+00
8478,8479,0.00000000e+00
8480,8481,0.00000000e+00
8482,8483,0.00000000e+00
8484,8485,0.00000000e+00
8486,8487,0.00000000e+00
8488,8489,0.00000000e+00
8490,8491,0.00000000e+00
8492,8493,0.00000000e+00
8494,8495,0.00000000e+00
8496,8497,0.00000000e+00
8498,8499,0.00000000e+00
8500,8501,0.00000000e+00
8502,8503,0.00000000e+00
8504,8505,0.00000000e+00
8506,8507,0.00000000e+00
8508,8509,0.00000000e+00
8510,8511,0.00000000e+00
8512,8513,0.00000000e+00
8514,8515,0.00000000e+00
8516,8517,0.00000000e+00
8518,8519,0.00000000e+00
8520,8521,0.00000000e+00
8522,8523,0.00000000e+00
8524,8525,0.00000000e+00
8526,8527,0.00000000e+00
8528,8529,0.00000000e+00
8530,8531,0.00000000e+00
8532,8533,0.00000000e+00
8534,8535,0.00000000e+00
8536,8537,0.00000000e+00
8538,8539,0.00000000e+00
8540,8541,0.00000000e+00
8542,8543,0.00000000e+00
8544,8545,0.00000000e+00
8546,8547,0.00000000e+00
8548,8549,0.00000000e+00
8550,8551,0.00000000e+00
8552,8553,0.00000000e+00
8554,8555,0.00000000e+00
8556,8557,0.00000000e+00
8558,8559,0.00000000e+00
8560,8561,0.00000000e+00
8562,8563,0.00000000e+00
8564,8565,0.00000000e+00
8566,8567,0.00000000e+00
8568,8569,0.00000000e+00
8570,8571,0.00000000e+00
8572,8573,0.00000000e+00
8574,8575,0.00000000e+00
8576,8577,0.00000000e+00
8578,8579,0.00000000e+00
8580,8581,0.00000000e+00
8582,8583,0.00000000e+00
8584,8585,0.00000000e+00
8586,8587,0.00000000e+00
8588,8589,0.00000000e+00
8590,8591,0.00000000e+00
8592,8593,0.00000000e+00
8594,8595,0.00000000e+00
8596,8597,0.00000000e+00
8598,8599,0.00000000e+00
8600,8601,0.00000000e+00
8602,8603,0.00000000e+00
8604,8605,0.00000000e+00
8606,8607,0.00000000e+00
8608,8609,0.00000000e+00
8610,8611,0.00000000e+00
8612,8613,0.00000000e+00
8614,8615,0.00000000e+00
8616,8617,0.00000000e+00
8618,8619,0.00000000e+00
8620,8621,0.00000000e+00
8622,8623,0.00000000e+00
8624,8625,0.00000000e+00
8626,8627,0.00000000e+00
8628,8629,0.00000000e+00
8630,8631,0.00000000e+00
8632,8633,0.00000000e+00
8634,8635,0.00000000e+00
8636,8637,0.00000000e+00
8638,8639,0.00000000e+00
8640,8641,0.00000000e+00
8642,8643,0.00000000e+00
8644,8645,0.00000000e+00
8646,8647,0.00000000e+00
8648,8649,0.00000000e+00
8650,8651,0.00000000e+00
8652,8653,0.00000000e+00
8654,8655,0.00000000e+00
8656,8657,0.00000000e+00
8658,8659,0.00000000e+00
8660,8661,0.00000000e+00
8662,8663,0.00000000e+00
8664,8665,0.00000000e+00
8666,8667,0.00000000e+00
8668,8669,0.00000000e+00
8670,8671,0.00000000e+00
8672,8673,0.00000000e+00
8674,8675,0.00000000e+00
8676,8677,0.00000000e+00
8678,8679,0.00000000e+00
8680,8681,0.00000000e+00
8682,8683,0.00000000e+00
8684,8685,0.00000000e+00
8686,8687,0.00000000e+00
8688,8689,0.00000000e+00
8690,8691,0.00000000e+00
8692,8693,0.00000000e+00
8694,8695,0.00000000e+00
8696,8697,0.00000000e+00
8698,8699,0.00000000e+00
8700,8701,0.00000000e+00
8702,8703,0.00000000e+00
8704,8705,0.00000000e+00
8706,8707,0.00000000e+00
8708,8709,0.00000000e+00
8710,8711,0.00000000e+00
8712,8713,0.00000000e+00
8714,8715,0.00000000e+00
8716,8717,0.00000000e+00
8718,8719,0.00000000e+00
8720,8721,0.00000000e+00
8722,8723,0.00000000e+00
8724,8725,0.00000000e+00
8726,8727,0.00000000e+00
8728,8729,0.00000000e+00
8730,8731,0.00000000e+00
8732,8733,0.00000000e+00
8734,8735,0.00000000e+00
8736,8737,0.00000000e+00
8738,8739,0.00000000e+00
8740,8741,0.00000000e+00
8742,8743,0.00000000e+00
8744,8745,0.00000000e+00
8746,8747,0.00000000e+00
8748,8749,0.00000000e+00
8750,8751,0.00000000e+00
8752,8753,0.00000000e+00
8754,8755,0.00000000e+00
8756,8757,0.00000000e+00
8758,8759,0.00000000e+00
8760,8761,0.00000000e+00
8762,8763,0.00000000e+00
8764,8765,0.00000000e+00
8766,8767,0.00000000e+00
8768,8769,0.00000000e+00
8770,8771,0.00000000e+00
8772,8773,0.00000000e+00
8774,8775,0.00000000e+00
8776,8777,0.00000000e+00
8778,8779,0.00000000e+00
8780,8781,0.00000000e+00
8782,8783,0.00000000e+00
8784,8785,0.00000000e+00
8786,8787,0.00000000e+00
8788,8789,0.00000000e+00
8790,8791,0.00000000e+00
8792,8793,0.00000000e+00
8794,8795,0.00000000e+00
8796,8797,0.00000000e+00
8798,8799,0.00000000e+00
8800,8801,0.00000000e+00
8802,8803,0.00000000e+00
8804,8805,0.00000000e+00
8806,8807,0.00000000e+00
8808,8809,0.00000000e+00
8810,8811,0.00000000e+00
8812,8813,0.00000000e+00
8814,8815,0.00000000e+00
8816,8817,0.00000000e+00
8818,8819,0.00000000e+00
8820,8821,0.00000000e+00
8822,8823,0.00000000e+00
8824,8825,0.00000000e+00
8826,8827,0.00000000e+00
8828,8829,0.00000000e+00
8830,8831,0.00000000e+00
8832,8833,0.00000000e+00
8834,8835,0.00000000e+00
8836,8837,0.00000000e+00
8838,8839,0.00000000e+00
8840,8841,0.00000000e+00
8842,8843,0.00000000e+00
8844,8845,0.00000000e+00
8846,8847,0.00000000e+00
8848,8849,0.00000000e+00
8850,8851,0.00000000e+00
8852,8853,0.00000000e+00
8854,8855,0.00000000e+00
8856,8857,0.00000000e+00
8858,8859,0.00000000e+00
8860,8861,0.00000000e+00
8862,8863,0.00000000e+00
8864,8865,0.00000000e+00
8866,8867,0.00000000e+00
8868,8869,0.00000000e+00
8870,8871,0.00000000e+00
8872,8873,0.00000000e+00
8874,8875,0.00000000e+00
8876,8877,0.00000000e+00
8878,8879,0.00000000e+00
8880,8881,0.00000000e+00
8882,8883,0.00000000e+00
8884,8885,0.00000000e+00
8886,8887,0.00000000e+00
8888,8889,0.00000000e+00
8890,8891,0.00000000e+00
8892,8893,0.00000000e+00
8894,8895,0.00000000e+00
8896,8897,0.00000000e+00
8898,8899,0.00000000e+00
8900,8901,0.00000000e+00
8902,8903,0.00000000e+00
8904,8905,0.00000000e+00
8906,8907,0.00000000e+00
8908,8909,0.00000000e+00
8910,8911,0.00000000e+00
8912,8913,0.00000000e+00
8914,8915,0.00000000e+00
8916,8917,0.00000000e+00
8918,8919,0.00000000e+00
8920,8921,0.00000000e+00
8922,8923,0.00000000e+00
8924,8925,0.00000000e+00
8926,8927,0.00000000e+00
8928,8929,0.00000000e+00
8930,8931,0.00000000e+00
8932,8933,0.00000000e+00
8934,8935,0.00000000e+00
8936,8937,0.00000000e+00
8938,8939,0.00000000e+00
8940,8941,0.00000000e+00
8942,8943,0.00000000e+00
8944,8945,0.00000000e+00
8946,8947,0.00000000e+00
8948,8949,0.00000000e+00
8950,8951,0.00000000e+00
8952,8953,0.00000000e+00
8954,8955,0.00000000e+00
8956,8957,0.00000000e+00
8958,8959,0.00000000e+00
8960,8961,0.00000000e+00
8962,8963,0.00000000e+00
8964,8965,0.00000000e+00
8966,8967,0.00000000e+00
8968,8969,0.00000000e+00
8970,8971,0.00000000e+00
8972,8973,0.00000000e+00
8974,8975,0.00000000e+00
8976,8977,0.00000000e+00
8978,8979,0.00000000e+00
8980,8981,0.00000000e+00
8982,8983,0.00000000e+00
8984,8985,0.00000000e+00
8986,8987,0.00000000e+00
8988,8989,0.00000000e+00
8990,8991,0.00000000e+00
8992,8993,0.00000000e+00
8994,8995,0.00000000e+00
8996,8997,0.00000000e+00
8998,8999,0.00000000e+00
9000,9001,0.00000000e+00
9002,9003,0.00000000e+00
9004,9005,0.00000000e+00
9006,9007,0.00000000e+00
9008,9009,0.00000000e+00
9010,9011,0.00000000e+00
9012,9013,0.00000000e+00
9014,9015,0.00000000e+00
9016,9017,0.00000000e+00
9018,9019,0.00000000e+00
9020,9021,0.00000000e+00
9022,9023,0.00000000e+00
9024,9025,0.00000000e+00
9026,9027,0.00000000e+00
9028,9029,0.00000000e+00
9030,9031,0.00000000e+00
9032,9033,0.00000000e+00
9034,9035,0.00000000e+00
9036,9037,0.00000000e+00
9038,9039,0.00000000e+00
9040,9041,0.00000000e+00
9042,9043,0.00000000e+00
9044,9045,0.00000000e+00
9046,9047,0.00000000e+00
9048,9049,0.00000000e+00
9050,9051,0.00000000e+00
9052,9053,0.00000000e+00
9054,9055,0.00000000e+00
9056,9057,0.00000000e+00
9058,9059,0.00000000e+00
9060,9061,0.00000000e+00
9062,9063,0.00000000e+00
9064,9065,0.00000000e+00
9066,9067,0.00000000e+00
9068,9069,0.00000000e+00
9070,9071,0.00000000e+00
9072,9073,0.00000000e+00
9074,9075,0.00000000e+00
9076,9077,0.00000000e+00
9078,9079,0.00000000e+00
9080,9081,0.00000000e+00
9082,9083,0.00000000e+00
9084,9085,0.00000000e+00
9086,9087,0.00000000e+00
9088,9089,0.00000000e+00
9090,9091,0.00000000e+00
9092,9093,0.00000000e+00
9094,9095,0.00000000e+00
9096,9097,0.00000000e+00
9098,9099,0.00000000e+00
9100,9101,0.00000000e+00
9102,9103,0.00000000e+00
9104,9105,0.00000000e+00
9106,9107,0.00000000e+00
9108,9109,0.00000000e+00
9110,9111,0.00000000e+00
9112,9113,0.00000000e+00
9114,9115,0.00000000e+00
9116,9117,0.00000000e+00
9118,9119,0.00000000e+00
9120,9121,0.00000000e+00
9122,9123,0.00000000e+00
9124,9125,0.00000000e+00
9126,9127,0.00000000e+00
9128,9129,0.00000000e+00
9130,9131,0.00000000e+00
9132,9133,0.00000000e+00
9134,9135,0.00000000e+00
9136,9137,0.00000000e+00
9138,9139,0.00000000e+00
9140,9141,0.00000000e+00
9142,9143,0.00000000e+00
9144,9145,0.00000000e+00
9146,9147,0.00000000e+00
9148,9149,0.00000000e+00
9150,9151,0.00000000e+00
9152,9153,0.00000000e+00
9154,9155,0.00000000e+00
9156,9157,0.00000000e+00
9158,9159,0.00000000e+00
9160,9161,0.00000000e+00
9162,9163,0.00000000e+00
9164,9165,0.00000000e+00
9166,9167,0.00000000e+00
9168,9169,0.00000000e+00
9170,9171,0.00000000e+00
9172,9173,0.00000000e+00
9174,9175,0.00000000e+00
9176,9177,0.00000000e+00
9178,9179,0.00000000e+00
9180,9181,0.00000000e+00
9182,9183,0.00000000e+00
9184,9185,0.00000000e+00
9186,9187,0.00000000e+00
9188,9189,0.00000000e+00
9190,9191,0.00000000e+00
9192,9193,0.00000000e+00
9194,9195,0.00000000e+00
9196,9197,0.00000000e+00
9198,9199,0.00000000e+00
9200,9201,0.00000000e+00
9202,9203,0.00000000e+00
9204,9205,0.00000000e+00
9206,9207,0.00000000e+00
9208,9209,0.00000000e+00
9210,9211,0.00000000e+00
9212,9213,0.00000000e+00
9214,9215,0.00000000e+00
9216,9217,0.00000000e+00
9218,9219,0.00000000e+00
9220,9221,0.00000000e+00
9222,9223,0.00000000e+00
9224,9225,0.00000000e+00
9226,9227,0.00000000e+00
9228,9229,0.00000000e+00
9230,9231,0.00000000e+00
9232,9233,0.00000000e+00
9234,9235,0.00000000e+00
9236,9237,0.00000000e+00
9238,9239,0.00000000e+00
9240,9241,0.00000000e+00
9242,9243,0.00000000e+00
9244,9245,0.00000000e+00
9246,9247,0.00000000e+00
9248,9249,0.00000000e+00
9250,9251,0.00000000e+00
9252,9253,0.00000000e+00
9254,9255,0.00000000e+00
9256,9257,0.00000000e+00
9258,9259,0.00000000e+00
9260,9261,0.00000000e+00
9262,9263,0.00000000e+00
9264,9265,0.00000000e+00
9266,9267,0.00000000e+00
9268,9269,0.00000000e+00
9270,9271,0.00000000e+00
9272,9273,0.00000000e+00
9274,9275,0.00000000e+00
9276,9277,0.00000000e+00
9278,9279,0.00000000e+00
9280,9281,0.00000000e+00
9282,9283,0.00000000e+00
9284,9285,0.00000000e+00
9286,9287,0.00000000e+00
9288,9289,0.00000000e+00
9290,9291,0.00000000e+00
9292,9293,0.00000000e+00
9294,9295,0.00000000e+00
9296,9297,0.00000000e+00
9298,9299,0.00000000e+00
9300,9301,0.00000000e+00
9302,9303,0.00000000e+00
9304,9305,0.00000000e+00
9306,9307,0.00000000e+00
9308,9309,0.00000000e+00
9310,9311,0.00000000e+00
9312,9313,0.00000000e+00
9314,9315,0.00000000e+00
9316,9317,0.00000000e+00
9318,9319,0.00000000e+00
9320,9321,0.00000000e+00
9322,9323,0.00000000e+00
9324,9325,0.00000000e+00
9326,9327,0.00000000e+00
9328,9329,0.00000000e+00
9330,9331,0.00000000e+00
9332,9333,0.00000000e+00
9334,9335,0.00000000e+00
9336,9337,0.00000000e+00
9338,9339,0.00000000e+00
9340,9341,0.00000000e+00
9342,9343,0.00000000e+00
9344,9345,0.00000000e+00
9346,9347,0.00000000e+00
9348,9349,0.00000000e+00
9350,9351,0.00000000e+00
9352,9353,0.00000000e+00
9354,9355,0.00000000e+00
9356,9357,0.00000000e+00
9358,9359,0.00000000e+00
9360,9361,0.00000000e+00
9362,9363,0.00000000e+00
9364,9365,0.00000000e+00
9366,9367,0.00000000e+00
9368,9369,0.00000000e+00
9370,9371,0.00000000e+00
9372,9373,0.00000000e+00
9374,9375,0.00000000e+00
9376,9377,0.00000000e+00
9378,9379,0.00000000e+00
9380,9381,0.00000000e+00
9382,9383,0.00000000e+00
9384,9385,0.00000000e+00
9386,9387,0.00000000e+00
9388,9389,0.00000000e+00
9390,9391,0.00000000e+00
9392,9393,0.00000000e+00
9394,9395,0.00000000e+00
9396,9397,0.00000000e+00
9398,9399,0.00000000e+00
9400,9401,0.00000000e+00
9402,9403,0.00000000e+00
9404,9405,0.00000000e+00
9406,9407,0.00000000e+00
9408,9409,0.00000000e+00
9410,9411,0.00000000e+00
9412,9413,0.00000000e+00
9414,9415,0.00000000e+00
9416,9417,0.00000000e+00
9418,9419,0.00000000e+00
9420,9421,0.00000000e+00
9422,9423,0.00000000e+00
9424,9425,0.00000000e+00
9426,9427,0.00000000e+00
9428,9429,0.00000000e+00
9430,9431,0.00000000e+00
9432,9433,0.00000000e+00
9434,9435,0.00000000e+00
9436,9437,0.00000000e+00
9438,9439,0.00000000e+00
9440,9441,0.00000000e+00
9442,9443,0.00000000e+00
9444,9445,0.00000000e+00
9446,9447,0.00000000e+00
9448,9449,0.00000000e+00
9450,9451,0.00000000e+00
9452,9453,0.00000000e+00
9454,9455,0.00000000e+00
9456,9457,0.00000000e+00
9458,9459,0.00000000e+00
9460,9461,0.00000000e+00
9462,9463,0.00000000e+00
9464,9465,0.00000000e+00
9466,9467,0.00000000e+00
9468,9469,0.00000000e+00
9470,9471,0.00000000e+00
9472,9473,0.00000000e+00
9474,9475,0.00000000e+00
9476,9477,0.00000000e+00
9478,9479,0.00000000e+00
9480,9481,0.00000000e+00
9482,9483,0.00000000e+00
9484,9485,0.00000000e+00
9486,9487,0.00000000e+00
9488,9489,0.00000000e+00
9490,9491,0.00000000e+00
9492,9493,0.00000000e+00
9494,9495,0.00000000e+00
9496,9497,0.00000000e+00
9498,9499,0.00000000e+00
9500,9501,0.00000000e+00
9502,9503,0.00000000e+00
9504,9505,0.00000000e+00
9506,9507,0.00000000e+00
9508,9509,0.00000000e+00
9510,9511,0.00000000e+00
9512,9513,0.00000000e+00
9514,9515,0.00000000e+00
9516,9517,0.00000000e+00
9518,9519,0.00000000e+00
9520,9521,0.00000000e+00
9522,9523,0.00000000e+00
9524,9525,0.00000000e+00
9526,9527,0.00000000e+00
9528,9529,0.00000000e+00
9530,9531,0.00000000e+00
9532,9533,0.00000000e+00
9534,9535,0.00000000e+00
9536,9537,0.00000000e+00
9538,9539,0.00000000e+00
9540,9541,0.00000000e+00
9542,9543,0.00000000e+00
9544,9545,0.00000000e+00
9546,9547,0.00000000e+00
9548,9549,0.00000000e+00
9550,9551,0.00000000e+00
9552,9553,0.00000000e+00
9554,9555,0.00000000e+00
9556,9557,0.00000000e+00
9558,9559,0.00000000e+00
9560,9561,0.00000000e+00
9562,9563,0.00000000e+00
9564,9565,0.00000000e+00
9566,9567,0.00000000e+00
9568,9569,0.00000000e+00
9570,9571,0.00000000e+00
9572,9573,0.00000000e+00
9574,9575,0.00000000e+00
9576,9577,0.00000000e+00
9578,9579,0.00000000e+00
9580,9581,0.00000000e+00
9582,9583,0.00000000e+00
9584,9585,0.00000000e+00
9586,9587,0.00000000e+00
9588,9589,0.00000000e+00
9590,9591,0.00000000e+00
9592,9593,0.00000000e+00
9594,9595,0.00000000e+00
9596,9597,0.00000000e+00
9598,9599,0.00000000e+00
9600,9601,0.00000000e+00
9602,9603,0.00000000e+00
9604,9605,0.00000000e+00
9606,9607,0.00000000e+00
9608,9609,0.00000000e+00
9610,9611,0.00000000e+00
9612,9613,0.00000000e+00
9614,9615,0.00000000e+00
9616,9617,0.00000000e+00
9618,9619,0.00000000e+00
9620,9621,0.00000000e+00
9622,9623,0.00000000e+00
9624,9625,0.00000000e+00
9626,9627,0.00000000e+00
9628,9629,0.00000000e+00
9630,9631,0.00000000e+00
9632,9633,0.00000000e+00
9634,9635,0.00000000e+00
9636,9637,0.00000000e+00
9638,9639,0.00000000e+00
9640,9641,0.00000000e+00
9642,9643,0.00000000e+00
9644,9645,0.00000000e+00
9646,9647,0.00000000e+00
9648,9649,0.00000000e+00
9650,9651,0.00000000e+00
9652,9653,0.00000000e+00
9654,9655,0.00000000e+00
9656,9657,0.00000000e+00
9658,9659,0.00000000e+00
9660,9661,0.00000000e+00
9662,9663,0.00000000e+00
9664,9665,0.00000000e+00
9666,9667,0.00000000e+00
9668,9669,0.00000000e+00
9670,9671,0.00000000e+00
9672,9673,0.00000000e+00
9674,9675,0.00000000e+00
9676,9677,0.00000000e+00
9678,9679,0.00000000e+00
9680,9681,0.00000000e+00
9682,9683,0.00000000e+00
9684,9685,0.00000000e+00
9686,9687,0.00000000e+00
9688,9689,0.00000000e+00
9690,9691,0.00000000e+00
9692,9693,0.00000000e+00
9694,9695,0.00000000e+00
9696,9697,0.00000000e+00
9698,9699,0.00000000e+00
9700,9701,0.00000000e+00
9702,9703,0.00000000e+00
9704,9705,0.00000000e+00
9706,9707,0.00000000e+00
9708,9709,0.00000000e+00
9710,9711,0.00000000e+00
9712,9713,0.00000000e+00
9714,9715,0.00000000e+00
9716,9717,0.00000000e+00
9718,9719,0.00000000e+00
9720,9721,0.00000000e+00
9722,9723,0.00000000e+00
9724,9725,0.00000000e+00
9726,9727,0.00000000e+00
9728,9729,0.00000000e+00
9730,9731,0.00000000e+00
9732,9733,0.00000000e+00
9734,9735,0.00000000e+00
9736,9737,0.00000000e+00
9738,9739,0.00000000e+00
9740,9741,0.00000000e+00
9742,9743,0.00000000e+00
9744,9745,0.00000000e+00
9746,9747,0.00000000e+00
9748,9749,0.00000000e+00
9750,9751,0.00000000e+00
9752,9753,0.00000000e+00
9754,9755,0.00000000e+00
9756,9757,0.00000000e+00
9758,9759,0.00000000e+00
9760,9761,0.00000000e+00
9762,9763,0.00000000e+00
9764,9765,0.00000000e+00
9766,9767,0.00000000e+00
9768,9769,0.00000000e+00
9770,9771,0.00000000e+00
9772,9773,0.00000000e+00
9774,9775,0.00000000e+00
9776,9777,0.00000000e+00
9778,9779,0.00000000e+00
9780,9781,0.00000000e+00
9782,9783,0.00000000e+00
9784,9785,0.00000000e+00
9786,9787,0.00000000e+00
9788,9789,0.00000000e+00
9790,9791,0.00000000e+00
9792,9793,0.00000000e+00
9794,9795,0.00000000e+00
9796,9797,0.00000000e+00
9798,9799,0.00000000e+00
9800,9801,0.00000000e+00
9802,9803,0.00000000e+00
9804,9805,0.00000000e+00
9806,9807,0.00000000e+00
9808,9809,0.00000000e+00
9810,9811,0.00000000e+00
9812,9813,0.00000000e+00
9814,9815,0.00000000e+00
9816,9817,0.00000000e+00
9818,9819,0.00000000e+00
9820,9821,0.00000000e+00
9822,9823,0.00000000e+00
9824,9825,0.00000000e+00
9826,9827,0.00000000e+00
9828,9829,0.00000000e+00
9830,9831,0.00000000e+00
9832,9833,0.00000000e+00
9834,9835,0.00000000e+00
9836,9837,0.00000000e+00
9838,9839,0.00000000e+00
9840,9841,0.00000000e+00
9842,9843,0.00000000e+00
9844,9845,0.00000000e+00
9846,9847,0.00000000e+00
9848,9849,0.00000000e+00
9850,9851,0.00000000e+00
9852,9853,0.00000000e+00
9854,9855,0.00000000e+00
9856,9857,0.00000000e+00
9858,9859,0.00000000e+00
9860,9861,0.00000000e+00
9862,9863,0.00000000e+00
9864,9865,0.00000000e+00
9866,9867,0.00000000e+00
9868,9869,0.00000000e+00
9870,9871,0.00000000e+00
9872,9873,0.00000000e+00
9874,9875,0.00000000e+00
9876,9877,0.00000000e+00
9878,9879,0.00000000e+00
9880,9881,0.00000000e+00
9882,9883,0.00000000e+00
9884,9885,0.00000000e+00
9886,9887,0.00000000e+00
9888,9889,0.00000000e+00
9890,9891,0.00000000e+00
9892,9893,0.00000000e+00
9894,9895,0.00000000e+00
9896,9897,0.00000000e+00
9898,9899,0.00000000e+00
9900,9901,0.00000000e+00
9902,9903,0.00000000e+00
9904,9905,0.00000000e+00
9906,9907,0.00000000e+00
9908,9909,0.00000000e+00
9910,9911,0.00000000e+00
9912,9913,0.00000000e+00
9914,9915,0.00000000e+00
9916,9917,0.00000000e+00
9918,9919,0.00000000e+00
9920,9921,0.00000000e+00
9922,9923,0.00000000e+00
9924,9925,0.00000000e+00
9926,9927,0.00000000e+00
9928,9929,0.00000000e+00
9930,9931,0.00000000e+00
9932,9933,0.00000000e+00
9934,9935,0.00000000e+00
9936,9937,0.00000000e+00
9938,9939,0.00000000e+00
9940,9941,0.00000000e+00
9942,9943,0.00000000e+00
9944,9945,0.00000000e+00
9946,9947,0.00000000e+00
9948,9949,0.00000000e+00
9950,9951,0.00000000e+00
9952,9953,0.00000000e+00
9954,9955,0.00000000e+00
9956,9957,0.00000000e+00
9958,9959,0.00000000e+00
9960,9961,0.00000000e+00
9962,9963,0.00000000e+00
9964,9965,0.00000000e+00
9966,9967,0.00000000e+00
9968,9969,0.00000000e+00
9970,9971,0.00000000e+00
9972,9973,0.00000000e+00
9974,9975,0.00000000e+00
9976,9977,0.00000000e+00
9978,9979,0.00000000e+00
9980,9981,0.00000000e+00
9982,9983,0.00000000e+00
9984,9985,0.00000000e+00
9986,9987,0.00000000e+00
9988,9989,0.00000000e+00
9990,9991,0.00000000e+00
9992,9993,0.00000000e+00
9994,9995,0.00000000e+00
9996,9997,0.00000000e+00
9998,9999,0.00000000e+00
10000,10001,0.00000000e+00
10002,10003,0.00000000e+00
10004,10005,0.00000000e+00
10006,10007,0.00000000e+00
10008,10009,0.00000000e+00
10010,10011,0.00000000e+00
10012,10013,0.00000000e+00
10014,10015,0.00000000e+00
10016,10017,0.00000000e+00
10018,10019,0.00000000e+00
10020,10021,0.00000000e+00
10022,10023,0.00000000e+00
10024,10025,0.00000000e+00
10026,10027,0.00000000e+00
10028,10029,0.00000000e+00
10030,10031,0.00000000e+00
10032,10033,0.00000000e+00
10034,10035,0.00000000e+00
10036,10037,0.00000000e+00
10038,10039,0.00000000e+00
10040,10041,0.00000000e+00
10042,10043,0.00000000e+00
10044,10045,0.00000000e+00
10046,10047,0.00000000e+00
10048,10049,0.00000000e+00
10050,10051,0.00000000e+00
10052,10053,0.00000000e+00
10054,10055,0.00000000e+00
10056,10057,0.00000000e+00
10058,10059,0.00000000e+00
10060,10061,0.00000000e+00
10062,10063,0.00000000e+00
10064,10065,0.00000000e+00
10066,10067,0.00000000e+00
10068,10069,0.00000000e+00
10070,10071,0.00000000e+00
10072,10073,0.00000000e+00
10074,10075,0.00000000e+00
10076,10077,0.00000000e+00
10078,10079,0.00000000e+00
10080,10081,0.00000000e+00
10082,10083,0.00000000e+00
10084,10085,0.00000000e+00
10086,10087,0.00000000e+00
10088,10089,0.00000000e+00
10090,10091,0.00000000e+00
10092,10093,0.00000000e+00
10094,10095,0.00000000e+00
10096,10097,0.00000000e+00
10098,10099,0.00000000e+00
10100,10101,0.00000000e+00
10102,10103,0.00000000e+00
10104,10105,0.00000000e+00
10106,10107,0.00000000e+00
10108,10109,0.00000000e+00
10110,10111,0.00000000e+00
10112,10113,0.00000000e+00
10114,10115,0.00000000e+00
10116,10117,0.00000000e+00
10118,10119,0.00000000e+00
10120,10121,0.00000000e+00
10122,10123,0.00000000e+00
10124,10125,0.00000000e+00
10126,10127,0.00000000e+00
10128,10129,0.00000000e+00
10130,10131,0.00000000e+00
10132,10133,0.00000000e+00
10134,10135,0.00000000e+00
10136,10137,0.00000000e+00
10138,10139,0.00000000e+00
10140,10141,0.00000000e+00
10142,10143,0.00000000e+00
10144,10145,0.00000000e+00
10146,10147,0.00000000e+00
10148,10149,0.00000000e+00
10150,10151,0.00000000e+00
10152,10153,0.00000000e+00
10154,10155,0.00000000e+00
10156,10157,0.00000000e+00
10158,10159,0.00000000e+00
10160,10161,0.00000000e+00
10162,10163,0.00000000e+00
10164,10165,0.00000000e+00
10166,10167,0.00000000e+00
10168,10169,0.00000000e+00
10170,10171,0.00000000e+00
10172,10173,0.00000000e+00
10174,10175,0.00000000e+00
10176,10177,0.00000000e+00
10178,10179,0.00000000e+00
10180,10181,0.00000000e+00
10182,10183,0.00000000e+00
10184,10185,0.00000000e+00
10186,10187,0.00000000e+00
10188,10189,0.00000000e+00
10190,10191,0.00000000e+00
10192,10193,0.00000000e+00
10194,10195,0.00000000e+00
10196,10197,0.00000000e+00
10198,10199,0.00000000e+00
10200,10201,0.00000000e+00
10202,10203,0.00000000e+00
10204,10205,0.00000000e+00
10206,10207,0.00000000e+00
10208,10209,0.00000000e+00
10210,10211,0.00000000e+00
10212,10213,0.00000000e+00
10214,10215,0.00000000e+00
10216,10217,0.00000000e+00
10218,10219,0.00000000e+00
10220,10221,0.00000000e+00
10222,10223,0.00000000e+00
10224,10225,0.00000000e+00
10226,10227,0.00000000e+00
10228,10229,0.00000000e+00
10230,10231,0.00000000e+00
10232,10233,0.00000000e+00
10234,10235,0.00000000e+00
10236,10237,0.00000000e+00
10238,10239,0.00000000e+00
10240,10241,0.00000000e+00
10242,10243,0.00000000e+00
10244,10245,0.00000000e+00
10246,10247,0.00000000e+00
10248,10249,0.00000000e+00
10250,10251,0.00000000e+00
10252,10253,0.00000000e+00
10254,10255,0.00000000e+00
10256,10257,0.00000000e+00
10258,10259,0.00000000e+00
10260,10261,0.00000000e+00
10262,10263,0.00000000e+00
10264,10265,0.00000000e+00
10266,10267,0.00000000e+00
10268,10269,0.00000000e+00
10270,10271,0.00000000e+00
10272,10273,0.00000000e+00
10274,10275,0.00000000e+00
10276,10277,0.00000000e+00
10278,10279,0.00000000e+00
10280,10281,0.00000000e+00
10282,10283,0.00000000e+00
10284,10285,0.00000000e+00
10286,10287,0.00000000e+00
10288,10289,0.00000000e+00
10290,10291,0.00000000e+00
10292,10293,0.00000000e+00
10294,10295,0.00000000e+00
10296,10297,0.00000000e+00
10298,10299,0.00000000e+00
10300,10301,0.00000000e+00
10302,10303,0.00000000e+00
10304,10305,0.00000000e+00
10306,10307,0.00000000e+00
10308,10309,0.00000000e+00
10310,10311,0.00000000e+00
10312,10313,0.00000000e+00
10314,10315,0.00000000e+00
10316,10317,0.00000000e+00
10318,10319,0.00000000e+00
10320,10321,0.00000000e+00
10322,10323,0.00000000e+00
10324,10325,0.00000000e+00
10326,10327,0.00000000e+00
10328,10329,0.00000000e+00
10330,10331,0.00000000e+00
10332,10333,0.00000000e+00
10334,10335,0.00000000e+00
10336,10337,0.00000000e+00
10338,10339,0.00000000e+00
10340,10341,0.00000000e+00
10342,10343,0.00000000e+00
10344,10345,0.00000000e+00
10346,10347,0.00000000e+00
10348,10349,0.00000000e+00
10350,10351,0.00000000e+00
10352,10353,0.00000000e+00
10354,10355,0.00000000e+00
10356,10357,0.00000000e+00
10358,10359,0.00000000e+00
10360,10361,0.00000000e+00
10362,10363,0.00000000e+00
10364,10365,0.00000000e+00
10366,10367,0.00000000e+00
10368,10369,0.00000000e+00
10370,10371,0.00000000e+00
10372,10373,0.00000000e+00
10374,10375,0.00000000e+00
10376,10377,0.00000000e+00
10378,10379,0.00000000e+00
10380,10381,0.00000000e+00
10382,10383,0.00000000e+00
10384,10385,0.00000000e+00
10386,10387,0.00000000e+00
10388,10389,0.00000000e+00
10390,10391,0.00000000e+00
10392,10393,0.00000000e+00
10394,10395,0.00000000e+00
10396,10397,0.00000000e+00
10398,10399,0.00000000e+00
10400,10401,0.00000000e+00
10402,10403,0.00000000e+00
10404,10405,0.00000000e+00
10406,10407,0.00000000e+00
10408,10409,0.00000000e+00
10410,10411,0.00000000e+00
10412,10413,0.00000000e+00
10414,10415,0.00000000e+00
10416,10417,0.00000000e+00
10418,10419,0.00000000e+00
10420,10421,0.00000000e+00
10422,10423,0.00000000e+00
10424,10425,0.00000000e+00
10426,10427,0.00000000e+00
10428,10429,0.00000000e+00
10430,10431,0.00000000e+00
10432,10433,0.00000000e+00
10434,10435,0.00000000e+00
10436,10437,0.00000000e+00
10438,10439,0.00000000e+00
10440,10441,0.00000000e+00
10442,10443,0.00000000e+00
10444,10445,0.00000000e+00
10446,10447,0.00000000e+00
10448,10449,0.00000000e+00
10450,10451,0.00000000e+00
10452,10453,0.00000000e+00
10454,10455,0.00000000e+00
10456,10457,0.00000000e+00
10458,10459,0.00000000e+00
10460,10461,0.00000000e+00
10462,10463,0.00000000e+00
10464,10465,0.00000000e+00
10466,10467,0.00000000e+00
10468,10469,0.00000000e+00
10470,10471,0.00000000e+00
10472,10473,0.00000000e+00
10474,10475,0.00000000e+00
10476,10477,0.00000000e+00
10478,10479,0.00000000e+00
10480,10481,0.00000000e+00
10482,10483,0.00000000e+00
10484,10485,0.00000000e+00
10486,10487,0.00000000e+00
10488,10489,0.00000000e+00
10490,10491,0.00000000e+00
10492,10493,0.00000000e+00
10494,10495,0.00000000e+00
10496,10497,0.00000000e+00
10498,10499,0.00000000e+00
10500,10501,0.00000000e+00
10502,10503,0.00000000e+00
10504,10505,0.00000000e+00
10506,10507,0.00000000e+00
10508,10509,0.00000000e+00
10510,10511,0.00000000e+00
10512,10513,0.00000000e+00
10514,10515,0.00000000e+00
10516,10517,0.00000000e+00
10518,10519,0.00000000e+00
10520,10521,0.00000000e+00
10522,10523,0.00000000e+00
10524,10525,0.00000000e+00
10526,10527,0.00000000e+00
10528,10529,0.00000000e+00
10530,10531,0.00000000e+00
10532,10533,0.00000000e+00
10534,10535,0.00000000e+00
10536,10537,0.00000000e+00
10538,10539,0.00000000e+00
10540,10541,0.00000000e+00
10542,10543,0.00000000e+00
10544,10545,0.00000000e+00
10546,10547,0.00000000e+00
10548,10549,0.00000000e+00
10550,10551,0.00000000e+00
10552,10553,0.00000000e+00
10554,10555,0.00000000e+00
10556,10557,0.00000000e+00
10558,10559,0.00000000e+00
10560,10561,0.00000000e+00
10562,10563,0.00000000e+00
10564,10565,0.00000000e+00
10566,10567,0.00000000e+00
10568,10569,0.00000000e+00
10570,10571,0.00000000e+00
10572,10573,0.00000000e+00
10574,10575,0.00000000e+00
10576,10577,0.00000000e+00
10578,10579,0.00000000e+00
10580,10581,0.00000000e+00
10582,10583,0.00000000e+00
10584,10585,0.00000000e+00
10586,10587,0.00000000e+00
10588,10589,0.00000000e+00
10590,10591,0.00000000e+00
10592,10593,0.00000000e+00
10594,10595,0.00000000e+00
10596,10597,0.00000000e+00
10598,10599,0.00000000e+00
10600,10601,0.00000000e+00
10602,10603,0.00000000e+00
10604,10605,0.00000000e+00
10606,10607,0.00000000e+00
10608,10609,0.00000000e+00
10610,10611,0.00000000e+00
10612,10613,0.00000000e+00
10614,10615,0.00000000e+00
10616,10617,0.00000000e+00
10618,10619,0.00000000e+00
10620,10621,0.00000000e+00
10622,10623,0.00000000e+00
10624,10625,0.00000000e+00
10626,10627,0.00000000e+00
10628,10629,0.00000000e+00
10630,10631,0.00000000e+00
10632,10633,0.00000000e+00
10634,10635,0.00000000e+00
10636,10637,0.00000000e+00
10638,10639,0.00000000e+00
10640,10641,0.00000000e+00
10642,10643,0.00000000e+00
10644,10645,0.00000000e+00
10646,10647,0.00000000e+00
10648,10649,0.00000000e+00
10650,10651,0.00000000e+00
10652,10653,0.00000000e+00
10654,10655,0.00000000e+00
10656,10657,0.00000000e+00
10658,10659,0.00000000e+00
10660,10661,0.00000000e+00
10662,10663,0.00000000e+00
10664,10665,0.00000000e+00
10666,10667,0.00000000e+00
10668,10669,0.00000000e+00
10670,10671,0.00000000e+00
10672,10673,0.00000000e+00
10674,10675,0.00000000e+00
10676,10677,0.00000000e+00
10678,10679,0.00000000e+00
10680,10681,0.00000000e+00
10682,10683,0.00000000e+00
10684,10685,0.00000000e+00
10686,10687,0.00000000e+00
10688,10689,0.00000000e+00
10690,10691,0.00000000e+00
10692,10693,0.00000000e+00
10694,10695,0.00000000e+00
10696,10697,0.00000000e+00
10698,10699,0.00000000e+00
10700,10701,0.00000000e+00
10702,10703,0.00000000e+00
10704,10705,0.00000000e+00
10706,10707,0.00000000e+00
10708,10709,0.00000000e+00
10710,10711,0.00000000e+00
10712,10713,0.00000000e+00
10714,10715,0.00000000e+00
10716,10717,0.00000000e+00
10718,10719,0.00000000e+00
10720,10721,0.00000000e+00
10722,10723,0.00000000e+00
10724,10725,0.00000000e+00
10726,10727,0.00000000e+00
10728,10729,0.00000000e+00
10730,10731,0.00000000e+00
10732,10733,0.00000000e+00
10734,10735,0.00000000e+00
10736,10737,0.00000000e+00
10738,10739,0.00000000e+00
10740,10741,0.00000000e+00
10742,10743,0.00000000e+00
10744,10745,0.00000000e+00
10746,10747,0.00000000e+00
10748,10749,0.00000000e+00
10750,10751,0.00000000e+00
10752,10753,0.00000000e+00
10754,10755,0.00000000e+00
10756,10757,0.00000000e+00
10758,10759,0.00000000e+00
10760,10761,0.00000000e+00
10762,10763,0.00000000e+00
10764,10765,0.00000000e+00
10766,10767,0.00000000e+00
10768,10769,0.00000000e+00
10770,10771,0.00000000e+00
10772,10773,0.00000000e+00
10774,10775,0.00000000e+00
10776,10777,0.00000000e+00
10778,10779,0.00000000e+00
10780,10781,0.00000000e+00
10782,10783,0.00000000e+00
10784,10785,0.00000000e+00
10786,10787,0.00000000e+00
10788,10789,0.00000000e+00
10790,10791,0.00000000e+00
10792,10793,0.00000000e+00
10794,10795,0.00000000e+00
10796,10797,0.00000000e+00
10798,10799,0.00000000e+00
10800,10801,0.00000000e+00
10802,10803,0.00000000e+00
10804,10805,0.00000000e+00
10806,10807,0.00000000e+00
10808,10809,0.00000000e+00
10810,10811,0.00000000e+00
10812,10813,0.00000000e+00
10814,10815,0.00000000e+00
10816,10817,0.00000000e+00
10818,10819,0.00000000e+00
10820,10821,0.00000000e+00
10822,10823,0.00000000e+00
10824,10825,0.00000000e+00
10826,10827,0.00000000e+00
10828,10829,0.00000000e+00
10830,10831,0.00000000e+00
10832,10833,0.00000000e+00
10834,10835,0.00000000e+00
10836,10837,0.00000000e+00
10838,10839,0.00000000e+00
10840,10841,0.00000000e+00
10842,10843,0.00000000e+00
10844,10845,0.00000000e+00
10846,10847,0.00000000e+00
10848,10849,0.00000000e+00
10850,10851,0.00000000e+00
10852,10853,0.00000000e+00
10854,10855,0.00000000e+00
10856,10857,0.00000000e+00
10858,10859,0.00000000e+00
10860,10861,0.00000000e+00
10862,10863,0.00000000e+00
10864,10865,0.00000000e+00
10866,10867,0.00000000e+00
10868,10869,0.00000000e+00
10870,10871,0.00000000e+00
10872,10873,0.00000000e+00
10874,10875,0.00000000e+00
10876,10877,0.00000000e+00
10878,10879,0.00000000e+00
10880,10881,0.00000000e+00
10882,10883,0.00000000e+00
10884,10885,0.00000000e+00
10886,10887,0.00000000e+00
10888,10889,0.00000000e+00
10890,10891,0.00000000e+00
10892,10893,0.00000000e+00
10894,10895,0.00000000e+00
10896,10897,0.00000000e+00
10898,10899,0.00000000e+00
10900,10901,0.00000000e+00
10902,10903,0.00000000e+00
10904,10905,0.00000000e+00
10906,10907,0.00000000e+00
10908,10909,0.00000000e+00
10910,10911,0.00000000e+00
10912,10913,0.00000000e+00
10914,10915,0.00000000e+00
10916,10917,0.00000000e+00
10918,10919,0.00000000e+00
10920,10921,0.00000000e+00
10922,10923,0.00000000e+00
10924,10925,0.00000000e+00
10926,10927,0.00000000e+00
10928,10929,0.00000000e+00
10930,10931,0.00000000e+00
10932,10933,0.00000000e+00
10934,10935,0.00000000e+00
10936,10937,0.00000000e+00
10938,10939,0.00000000e+00
10940,10941,0.00000000e+00
10942,10943,0.00000000e+00
10944,10945,0.00000000e+00
10946,10947,0.00000000e+00
10948,10949,0.00000000e+00
10950,10951,0.00000000e+00
10952,10953,0.00000000e+00
10954,10955,0.00000000e+00
10956,10957,0.00000000e+00
10958,10959,0.00000000e+00
10960,10961,0.00000000e+00
10962,10963,0.00000000e+00
10964,10965,0.00000000e+00
10966,10967,0.00000000e+00
10968,10969,0.00000000e+00
10970,10971,0.00000000e+00
10972,10973,0.00000000e+00
10974,10975,0.00000000e+00
10976,10977,0.00000000e+00
10978,10979,0.00000000e+00
10980,10981,0.00000000e+00
10982,10983,0.00000000e+00
10984,10985,0.00000000e+00
10986,10987,0.00000000e+00
10988,10989,0.00000000e+00
10990,10991,0.00000000e+00
10992,10993,0.00000000e+00
10994,10995,0.00000000e+00
10996,10997,0.00000000e+00
10998,10999,0.00000000e+00
11000,11001,0.00000000e+00
11002,11003,0.00000000e+00
11004,11005,0.00000000e+00
11006,11007,0.00000000e+00
11008,11009,0.00000000e+00
11010,11011,0.00000000e+00
11012,11013,0.00000000e+00
11014,11015,0.00000000e+00
11016,11017,0.00000000e+00
11018,11019,0.00000000e+00
11020,11021,0.00000000e+00
11022,11023,0.00000000e+00
11024,11025,0.00000000e+00
11026,11027,0.00000000e+00
11028,11029,0.00000000e+00
11030,11031,0.00000000e+00
11032,11033,0.00000000e+00
11034,11035,0.00000000e+00
11036,11037,0.00000000e+00
11038,11039,0.00000000e+00
11040,11041,0.00000000e+00
11042,11043,0.00000000e+00
11044,11045,0.00000000e+00
11046,11047,0.00000000e+00
11048,11049,0.00000000e+00
11050,11051,0.00000000e+00
11052,11053,0.00000000e+00
11054,11055,0.00000000e+00
11056,11057,0.00000000e+00
11058,11059,0.00000000e+00
11060,11061,0.00000000e+00
11062,11063,0.00000000e+00
11064,11065,0.00000000e+00
11066,11067,0.00000000e+00
11068,11069,0.00000000e+00
11070,11071,0.00000000e+00
11072,11073,0.00000000e+00
11074,11075,0.00000000e+00
11076,11077,0.00000000e+00
11078,11079,0.00000000e+00
11080,11081,0.00000000e+00
11082,11083,0.00000000e+00
11084,11085,0.00000000e+00
11086,11087,0.00000000e+00
11088,11089,0.00000000e+00
11090,11091,0.00000000e+00
11092,11093,0.00000000e+00
11094,11095,0.00000000e+00
11096,11097,0.00000000e+00
11098,11099,0.00000000e+00
11100,11101,0.00000000e+00
11102,11103,0.00000000e+00
11104,11105,0.00000000e+00
11106,11107,0.00000000e+00
11108,11109,0.00000000e+00
11110,11111,0.00000000e+00
11112,11113,0.00000000e+00
11114,11115,0.00000000e+00
11116,11117,0.00000000e+00
11118,11119,0.00000000e+00
11120,11121,0.00000000e+00
11122,11123,0.00000000e+00
11124,11125,0.00000000e+00
11126,11127,0.00000000e+00
11128,11129,0.00000000e+00
11130,11131,0.00000000e+00
11132,11133,0.00000000e+00
11134,11135,0.00000000e+00
11136,11137,0.00000000e+00
11138,11139,0.00000000e+00
11140,11141,0.00000000e+00
11142,11143,0.00000000e+00
11144,11145,0.00000000e+00
11146,11147,0.00000000e+00
11148,11149,0.00000000e+00
11150,11151,0.00000000e+00
11152,11153,0.00000000e+00
11154,11155,0.00000000e+00
11156,11157,0.00000000e+00
11158,11159,0.00000000e+00
11160,11161,0.00000000e+00
11162,11163,0.00000000e+00
11164,11165,0.00000000e+00
11166,11167,0.00000000e+00
11168,11169,0.00000000e+00
11170,11171,0.00000000e+00
11172,11173,0.00000000e+00
11174,11175,0.00000000e+00
11176,11177,0.00000000e+00
11178,11179,0.00000000e+00
11180,11181,0.00000000e+00
11182,11183,0.00000000e+00
11184,11185,0.00000000e+00
11186,11187,0.00000000e+00
11188,11189,0.00000000e+00
11190,11191,0.00000000e+00
11192,11193,0.00000000e+00
11194,11195,0.00000000e+00
11196,11197,0.00000000e+00
11198,11199,0.00000000e+00
11200,11201,0.00000000e+00
11202,11203,0.00000000e+00
11204,11205,0.00000000e+00
11206,11207,0.00000000e+00
11208,11209,0.00000000e+00
11210,11211,0.00000000e+00
11212,11213,0.00000000e+00
11214,11215,0.00000000e+00
11216,11217,0.00000000e+00
11218,11219,0.00000000e+00
11220,11221,0.00000000e+00
11222,11223,0.00000000e+00
11224,11225,0.00000000e+00
11226,11227,0.00000000e+00
11228,11229,0.00000000e+00
11230,11231,0.00000000e+00
11232,11233,0.00000000e+00
11234,11235,0.00000000e+00
11236,11237,0.00000000e+00
11238,11239,0.00000000e+00
11240,11241,0.00000000e+00
11242,11243,0.00000000e+00
11244,11245,0.00000000e+00
11246,11247,0.00000000e+00
11248,11249,0.00000000e+00
11250,11251,0.00000000e+00
11252,11253,0.00000000e+00
11254,11255,0.00000000e+00
11256,11257,0.00000000e+00
11258,11259,0.00000000e+00
11260,11261,0.00000000e+00
11262,11263,0.00000000e+00
11264,11265,0.00000000e+00
11266,11267,0.00000000e+00
11268,11269,0.00000000e+00
11270,11271,0.00000000e+00
11272,11273,0.00000000e+00
11274,11275,0.00000000e+00
11276,11277,0.00000000e+00
11278,11279,0.00000000e+00
11280,11281,0.00000000e+00
11282,11283,0.00000000e+00
11284,11285,0.00000000e+00
11286,11287,0.00000000e+00
11288,11289,0.00000000e+00
11290,11291,0.00000000e+00
11292,11293,0.00000000e+00
11294,11295,0.00000000e+00
11296,11297,0.00000000e+00
11298,11299,0.00000000e+00
11300,11301,0.00000000e+00
11302,11303,0.00000000e+00
11304,11305,0.00000000e+00
11306,11307,0.00000000e+00
11308,11309,0.00000000e+00
11310,11311,0.00000000e+00
11312,11313,0.00000000e+00
11314,11315,0.00000000e+00
11316,11317,0.00000000e+00
11318,11319,0.00000000e+00
11320,11321,0.00000000e+00
11322,11323,0.00000000e+00
11324,11325,0.00000000e+00
11326,11327,0.00000000e+00
11328,11329,0.00000000e+00
11330,11331,0.00000000e+00
11332,11333,0.00000000e+00
11334,11335,0.00000000e+00
11336,11337,0.00000000e+00
11338,11339,0.00000000e+00
11340,11341,0.00000000e+00
11342,11343,0.00000000e+00
11344,11345,0.00000000e+00
11346,11347,0.00000000e+00
11348,11349,0.00000000e+00
11350,11351,0.00000000e+00
11352,11353,0.00000000e+00
11354,11355,0.00000000e+00
11356,11357,0.00000000e+00
11358,11359,0.00000000e+00
11360,11361,0.00000000e+00
11362,11363,0.00000000e+00
11364,11365,0.00000000e+00
11366,11367,0.00000000e+00
11368,11369,0.00000000e+00
11370,11371,0.00000000e+00
11372,11373,0.00000000e+00
11374,11375,0.00000000e+00
11376,11377,0.00000000e+00
11378,11379,0.00000000e+00
11380,11381,0.00000000e+00
11382,11383,0.00000000e+00
11384,11385,0.00000000e+00
11386,11387,0.00000000e+00
11388,11389,0.00000000e+00
11390,11391,0.00000000e+00
11392,11393,0.00000000e+00
11394,11395,0.00000000e+00
11396,11397,0.00000000e+00
11398,11399,0.00000000e+00
11400,11401,0.00000000e+00
11402,11403,0.00000000e+00
11404,11405,0.00000000e+00
11406,11407,0.00000000e+00
11408,11409,0.00000000e+00
11410,11411,0.00000000e+00
11412,11413,0.00000000e+00
11414,11415,0.00000000e+00
11416,11417,0.00000000e+00
11418,11419,0.00000000e+00
11420,11421,0.00000000e+00
11422,11423,0.00000000e+00
11424,11425,0.00000000e+00
11426,11427,0.00000000e+00
11428,11429,0.00000000e+00
11430,11431,0.00000000e+00
11432,11433,0.00000000e+00
11434,11435,0.00000000e+00
11436,11437,0.00000000e+00
11438,11439,0.00000000e+00
11440,11441,0.00000000e+00
11442,11443,0.00000000e+00
11444,11445,0.00000000e+00
11446,11447,0.00000000e+00
11448,11449,0.00000000e+00
11450,11451,0.00000000e+00
11452,11453,0.00000000e+00
11454,11455,0.00000000e+00
11456,11457,0.00000000e+00
11458,11459,0.00000000e+00
11460,11461,0.00000000e+00
11462,11463,0.00000000e+00
11464,11465,0.00000000e+00
11466,11467,0.00000000e+00
11468,11469,0.00000000e+00
11470,11471,0.00000000e+00
11472,11473,0.00000000e+00
11474,11475,0.00000000e+00
11476,11477,0.00000000e+00
11478,11479,0.00000000e+00
11480,11481,0.00000000e+00
11482,11483,0.00000000e+00
11484,11485,0.00000000e+00
11486,11487,0.00000000e+00
11488,11489,0.00000000e+00
11490,11491,0.00000000e+00
11492,11493,0.00000000e+00
11494,11495,0.00000000e+00
11496,11497,0.00000000e+00
11498,11499,0.00000000e+00
11500,11501,0.00000000e+00
11502,11503,0.00000000e+00
11504,11505,0.00000000e+00
11506,11507,0.00000000e+00
11508,11509,0.00000000e+00
11510,11511,0.00000000e+00
11512,11513,0.00000000e+00
11514,11515,0.00000000e+00
11516,11517,0.00000000e+00
11518,11519,0.00000000e+00
11520,11521,0.00000000e+00
11522,11523,0.00000000e+00
11524,11525,0.00000000e+00
11526,11527,0.00000000e+00
11528,11529,0.00000000e+00
11530,11531,0.00000000e+00
11532,11533,0.00000000e+00
11534,11535,0.00000000e+00
11536,11537,0.00000000e+00
11538,11539,0.00000000e+00
11540,11541,0.00000000e+00
11542,11543,0.00000000e+00
11544,11545,0.00000000e+00
11546,11547,0.00000000e+00
11548,11549,0.00000000e+00
11550,11551,0.00000000e+00
11552,11553,0.00000000e+00
11554,11555,0.00000000e+00
11556,11557,0.00000000e+00
11558,11559,0.00000000e+00
11560,11561,0.00000000e+00
11562,11563,0.00000000e+00
11564,11565,0.00000000e+00
11566,11567,0.00000000e+00
11568,11569,0.00000000e+00
11570,11571,0.00000000e+00
11572,11573,0.00000000e+00
11574,11575,0.00000000e+00
11576,11577,0.00000000e+00
11578,11579,0.00000000e+00
11580,11581,0.00000000e+00
11582,11583,0.00000000e+00
11584,11585,0.00000000e+00
11586,11587,0.00000000e+00
11588,11589,0.00000000e+00
11590,11591,0.00000000e+00
11592,11593,0.00000000e+00
11594,11595,0.00000000e+00
11596,11597,0.00000000e+00
11598,11599,0.00000000e+00
11600,11601,0.00000000e+00
11602,11603,0.00000000e+00
11604,11605,0.00000000e+00
11606,11607,0.00000000e+00
11608,11609,0.00000000e+00
11610,11611,0.00000000e+00
11612,11613,0.00000000e+00
11614,11615,0.00000000e+00
11616,11617,0.00000000e+00
11618,11619,0.00000000e+00
11620,11621,0.00000000e+00
11622,11623,0.00000000e+00
11624,11625,0.00000000e+00
11626,11627,0.00000000e+00
11628,11629,0.00000000e+00
11630,11631,0.00000000e+00
11632,11633,0.00000000e+00
11634,11635,0.00000000e+00
11636,11637,0.00000000e+00
11638,11639,0.00000000e+00
11640,11641,0.00000000e+00
11642,11643,0.00000000e+00
11644,11645,0.00000000e+00
11646,11647,0.00000000e+00
11648,11649,0.00000000e+00
11650,11651,0.00000000e+00
11652,11653,0.00000000e+00
11654,11655,0.00000000e+00
11656,11657,0.00000000e+00
11658,11659,0.00000000e+00
11660,11661,0.00000000e+00
11662,11663,0.00000000e+00
11664,11665,0.00000000e+00
11666,11667,0.00000000e+00
11668,11669,0.00000000e+00
11670,11671,0.00000000e+00
11672,11673,0.00000000e+00
11674,11675,0.00000000e+00
11676,11677,0.00000000e+00
11678,11679,0.00000000e+00
11680,11681,0.00000000e+00
11682,11683,0.00000000e+00
11684,11685,0.00000000e+00
11686,11687,0.00000000e+00
11688,11689,0.00000000e+00
11690,11691,0.00000000e+00
11692,11693,0.00000000e+00
11694,11695,0.00000000e+00
11696,11697,0.00000000e+00
11698,11699,0.00000000e+00
11700,11701,0.00000000e+00
11702,11703,0.00000000e+00
11704,11705,0.00000000e+00
11706,11707,0.00000000e+00
11708,11709,0.00000000e+00
11710,11711,0.00000000e+00
11712,11713,0.00000000e+00
11714,11715,0.00000000e+00
11716,11717,0.00000000e+00
11718,11719,0.00000000e+00
11720,11721,0.00000000e+00
11722,11723,0.00000000e+00
11724,11725,0.00000000e+00
11726,11727,0.00000000e+00
11728,11729,0.00000000e+00
11730,11731,0.00000000e+00
11732,11733,0.00000000e+00
11734,11735,0.00000000e+00
11736,11737,0.00000000e+00
11738,11739,0.00000000e+00
11740,11741,0.00000000e+00
11742,11743,0.00000000e+00
11744,11745,0.00000000e+00
11746,11747,0.00000000e+00
11748,11749,0.00000000e+00
11750,11751,0.00000000e+00
11752,11753,0.00000000e+00
11754,11755,0.00000000e+00
11756,11757,0.00000000e+00
11758,11759,0.00000000e+00
11760,11761,0.00000000e+00
11762,11763,0.00000000e+00
11764,11765,0.00000000e+00
11766,11767,0.00000000e+00
11768,11769,0.00000000e+00
11770,11771,0.00000000e+00
11772,11773,0.00000000e+00
11774,11775,0.00000000e+00
11776,11777,0.00000000e+00
11778,11779,0.00000000e+00
11780,11781,0.00000000e+00
11782,11783,0.00000000e+00
11784,11785,0.00000000e+00
11786,11787,0.00000000e+00
11788,11789,0.00000000e+00
11790,11791,0.00000000e+00
11792,11793,0.00000000e+00
11794,11795,0.00000000e+00
11796,11797,0.00000000e+00
11798,11799,0.00000000e+00
11800,11801,0.00000000e+00
11802,11803,0.00000000e+00
11804,11805,0.00000000e+00
11806,11807,0.00000000e+00
11808,11809,0.00000000e+00
11810,11811,0.00000000e+00
11812,11813,0.00000000e+00
11814,11815,0.00000000e+00
11816,11817,0.00000000e+00
11818,11819,0.00000000e+00
11820,11821,0.00000000e+00
11822,11823,0.00000000e+00
11824,11825,0.00000000e+00
11826,11827,0.00000000e+00
11828,11829,0.00000000e+00
11830,11831,0.00000000e+00
11832,11833,0.00000000e+00
11834,11835,0.00000000e+00
11836,11837,0.00000000e+00
11838,11839,0.00000000e+00
11840,11841,0.00000000e+00
11842,11843,0.00000000e+00
11844,11845,0.00000000e+00
11846,11847,0.00000000e+00
11848,11849,0.00000000e+00
11850,11851,0.00000000e+00
11852,11853,0.00000000e+00
11854,11855,0.00000000e+00
11856,11857,0.00000000e+00
11858,11859,0.00000000e+00
11860,11861,0.00000000e+00
11862,11863,0.00000000e+00
11864,11865,0.00000000e+00
11866,11867,0.00000000e+00
11868,11869,0.00000000e+00
11870,11871,0.00000000e+00
11872,11873,0.00000000e+00
11874,11875,0.00000000e+00
11876,11877,0.00000000e+00
11878,11879,0.00000000e+00
11880,11881,0.00000000e+00
11882,11883,0.00000000e+00
11884,11885,0.00000000e+00
11886,11887,0.00000000e+00
11888,11889,0.00000000e+00
11890,11891,0.00000000e+00
11892,11893,0.00000000e+00
11894,11895,0.00000000e+00
11896,11897,0.00000000e+00
11898,11899,0.00000000e+00
11900,11901,0.00000000e+00
11902,11903,0.00000000e+00
11904,11905,0.00000000e+00
11906,11907,0.00000000e+00
11908,11909,0.00000000e+00
11910,11911,0.00000000e+00
11912,11913,0.00000000e+00
11914,11915,0.00000000e+00
11916,11917,0.00000000e+00
11918,11919,0.00000000e+00
11920,11921,0.00000000e+00
11922,11923,0.00000000e+00
11924,11925,0.00000000e+00
11926,11927,0.00000000e+00
11928,11929,0.00000000e+00
11930,11931,0.00000000e+00
11932,11933,0.00000000e+00
11934,11935,0.00000000e+00
11936,11937,0.00000000e+00
11938,11939,0.00000000e+00
11940,11941,0.00000000e+00
11942,11943,0.00000000e+00
11944,11945,0.00000000e+00
11946,11947,0.00000000e+00
11948,11949,0.00000000e+00
11950,11951,0.00000000e+00
11952,11953,0.00000000e+00
11954,11955,0.00000000e+00
11956,11957,0.00000000e+00
11958,11959,0.00000000e+00
11960,11961,0.00000000e+00
11962,11963,0.00000000e+00
11964,11965,0.00000000e+00
11966,11967,0.00000000e+00
11968,11969,0.00000000e+00
11970,11971,0.00000000e+00
11972,11973,0.00000000e+00
11974,11975,0.00000000e+00
11976,11977,0.00000000e+00
11978,11979,0.00000000e+00
11980,11981,0.00000000e+00
11982,11983,0.00000000e+00
11984,11985,0.00000000e+00
11986,11987,0.00000000e+00
11988,11989,0.00000000e+00
11990,11991,0.00000000e+00
11992,11993,0.00000000e+00
11994,11995,0.00000000e+00
11996,11997,0.00000000e+00
11998,11999,0.00000000e+00
12000,12001,0.00000000e+00
12002,12003,0.00000000e+00
12004,12005,0.00000000e+00
12006,12007,0.00000000e+00
12008,12009,0.00000000e+00
12010,12011,0.00000000e+00
12012,12013,0.00000000e+00
12014,12015,0.00000000e+00
12016,12017,0.00000000e+00
12018,12019,0.00000000e+00
12020,12021,0.00000000e+00
12022,12023,0.00000000e+00
12024,12025,0.00000000e+00
12026,12027,0.00000000e+00
12028,12029,0.00000000e+00
12030,12031,0.00000000e+00
12032,12033,0.00000000e+00
12034,12035,0.00000000e+00
12036,12037,0.00000000e+00
12038,12039,0.00000000e+00
12040,12041,0.00000000e+00
12042,12043,0.00000000e+00
12044,12045,0.00000000e+00
12046,12047,0.00000000e+00
12048,12049,0.00000000e+00
12050,12051,0.00000000e+00
12052,12053,0.00000000e+00
12054,12055,0.00000000e+00
12056,12057,0.00000000e+00
12058,12059,0.00000000e+00
12060,12061,0.00000000e+00
12062,12063,0.00000000e+00
12064,12065,0.00000000e+00
12066,12067,0.00000000e+00
12068,12069,0.00000000e+00
12070,12071,0.00000000e+00
12072,12073,0.00000000e+00
12074,12075,0.00000000e+00
12076,12077,0.00000000e+00
12078,12079,0.00000000e+00
12080,12081,0.00000000e+00
12082,12083,0.00000000e+00
12084,12085,0.00000000e+00
12086,12087,0.00000000e+00
12088,12089,0.00000000e+00
12090,12091,0.00000000e+00
12092,12093,0.00000000e+00
12094,12095,0.00000000e+00
12096,12097,0.00000000e+00
12098,12099,0.00000000e+00
12100,12101,0.00000000e+00
12102,12103,0.00000000e+00
12104,12105,0.00000000e+00
12106,12107,0.00000000e+00
12108,12109,0.00000000e+00
12110,12111,0.00000000e+00
12112,12113,0.00000000e+00
12114,12115,0.00000000e+00
12116,12117,0.00000000e+00
12118,12119,0.00000000e+00
12120,12121,0.00000000e+00
12122,12123,0.00000000e+00
12124,12125,0.00000000e+00
12126,12127,0.00000000e+00
12128,12129,0.00000000e+00
12130,12131,0.00000000e+00
12132,12133,0.00000000e+00
12134,12135,0.00000000e+00
12136,12137,0.00000000e+00
12138,12139,0.00000000e+00
12140,12141,0.00000000e+00
12142,12143,0.00000000e+00
12144,12145,0.00000000e+00
12146,12147,0.00000000e+00
12148,12149,0.00000000e+00
12150,12151,0.00000000e+00
12152,12153,0.00000000e+00
12154,12155,0.00000000e+00
12156,12157,0.00000000e+00
12158,12159,0.00000000e+00
12160,12161,0.00000000e+00
12162,12163,0.00000000e+00
12164,12165,0.00000000e+00
12166,12167,0.00000000e+00
12168,12169,0.00000000e+00
12170,12171,0.00000000e+00
12172,12173,0.00000000e+00
12174,12175,0.00000000e+00
12176,12177,0.00000000e+00
12178,12179,0.00000000e+00
12180,12181,0.00000000e+00
12182,12183,0.00000000e+00
12184,12185,0.00000000e+00
12186,12187,0.00000000e+00
12188,12189,0.00000000e+00
12190,12191,0.00000000e+00
12192,12193,0.00000000e+00
12194,12195,0.00000000e+00
12196,12197,0.00000000e+00
12198,12199,0.00000000e+00
12200,12201,0.00000000e+00
12202,12203,0.00000000e+00
12204,12205,0.00000000e+00
12206,12207,0.00000000e+00
12208,12209,0.00000000e+00
12210,12211,0.00000000e+00
12212,12213,0.00000000e+00
12214,12215,0.00000000e+00
12216,12217,0.00000000e+00
12218,12219,0.00000000e+00
12220,12221,0.00000000e+00
12222,12223,0.00000000e+00
12224,12225,0.00000000e+00
12226,12227,0.00000000e+00
12228,12229,0.00000000e+00
12230,12231,0.00000000e+00
12232,12233,0.00000000e+00
12234,12235,0.00000000e+00
12236,12237,0.00000000e+00
12238,12239,0.00000000e+00
12240,12241,0.00000000e+00
12242,12243,0.00000000e+00
12244,12245,0.00000000e+00
12246,12247,0.00000000e+00
12248,12249,0.00000000e+00
12250,12251,0.00000000e+00
12252,12253,0.00000000e+00
12254,12255,0.00000000e+00
12256,12257,0.00000000e+00
12258,12259,0.00000000e+00
12260,12261,0.00000000e+00
12262,12263,0.00000000e+00
12264,12265,0.00000000e+00
12266,12267,0.00000000e+00
12268,12269,0.00000000e+00
12270,12271,0.00000000e+00
12272,12273,0.00000000e+00
12274,12275,0.00000000e+00
12276,12277,0.00000000e+00
12278,12279,0.00000000e+00
12280,12281,0.00000000e+00
12282,12283,0.00000000e+00
12284,12285,0.00000000e+00
12286,12287,0.00000000e+00
12288,12289,0.00000000e+00
12290,12291,0.00000000e+00
12292,12293,0.00000000e+00
12294,12295,0.00000000e+00
12296,12297,0.00000000e+00
12298,12299,0.00000000e+00
12300,12301,0.00000000e+00
12302,12303,0.00000000e+00
12304,12305,0.00000000e+00
12306,12307,0.00000000e+00
12308,12309,0.00000000e+00
12310,12311,0.00000000e+00
12312,12313,0.00000000e+00
12314,12315,0.00000000e+00
12316,12317,0.00000000e+00
12318,12319,0.00000000e+00
12320,12321,0.00000000e+00
12322,12323,0.00000000e+00
12324,12325,0.00000000e+00
12326,12327,0.00000000e+00
12328,12329,0.00000000e+00
12330,12331,0.00000000e+00
12332,12333,0.00000000e+00
12334,12335,0.00000000e+00
12336,12337,0.00000000e+00
12338,12339,0.00000000e+00
12340,12341,0.00000000e+00
12342,12343,0.00000000e+00
12344,12345,0.00000000e+00
12346,12347,0.00000000e+00
12348,12349,0.00000000e+00
12350,12351,0.00000000e+00
12352,12353,0.00000000e+00
12354,12355,0.00000000e+00
12356,12357,0.00000000e+00
12358,12359,0.00000000e+00
12360,12361,0.00000000e+00
12362,12363,0.00000000e+00
12364,12365,0.00000000e+00
12366,12367,0.00000000e+00
12368,12369,0.00000000e+00
12370,12371,0.00000000e+00
12372,12373,0.00000000e+00
12374,12375,0.00000000e+00
12376,12377,0.00000000e+00
12378,12379,0.00000000e+00
12380,12381,0.00000000e+00
12382,12383,0.00000000e+00
12384,12385,0.00000000e+00
12386,12387,0.00000000e+00
12388,12389,0.00000000e+00
12390,12391,0.00000000e+00
12392,12393,0.00000000e+00
12394,12395,0.00000000e+00
12396,12397,0.00000000e+00
12398,12399,0.00000000e+00
12400,12401,0.00000000e+00
12402,12403,0.00000000e+00
12404,12405,0.00000000e+00
12406,12407,0.00000000e+00
12408,12409,0.00000000e+00
12410,12411,0.00000000e+00
12412,12413,0.00000000e+00
12414,12415,0.00000000e+00
12416,12417,0.00000000e+00
12418,12419,0.00000000e+00
12420,12421,0.00000000e+00
12422,12423,0.00000000e+00
12424,12425,0.00000000e+00
12426,12427,0.00000000e+00
12428,12429,0.00000000e+00
12430,12431,0.00000000e+00
12432,12433,0.00000000e+00
12434,12435,0.00000000e+00
12436,12437,0.00000000e+00
12438,12439,0.00000000e+00
12440,12441,0.00000000e+00
12442,12443,0.00000000e+00
12444,12445,0.00000000e+00
12446,12447,0.00000000e+00
12448,12449,0.00000000e+00
12450,12451,0.00000000e+00
12452,12453,0.00000000e+00
12454,12455,0.00000000e+00
12456,12457,0.00000000e+00
12458,12459,0.00000000e+00
12460,12461,0.00000000e+00
12462,12463,0.00000000e+00
12464,12465,0.00000000e+00
12466,12467,0.00000000e+00
12468,12469,0.00000000e+00
12470,12471,0.00000000e+00
12472,12473,0.00000000e+00
12474,12475,0.00000000e+00
12476,12477,0.00000000e+00
12478,12479,0.00000000e+00
12480,12481,0.00000000e+00
12482,12483,0.00000000e+00
12484,12485,0.00000000e+00
12486,12487,0.00000000e+00
12488,12489,0.00000000e+00
12490,12491,0.00000000e+00
12492,12493,0.00000000e+00
12494,12495,0.00000000e+00
12496,12497,0.00000000e+00
12498,12499,0.00000000e+00
12500,12501,0.00000000e+00
12502,12503,0.00000000e+00
12504,12505,0.00000000e+00
12506,12507,0.00000000e+00
12508,12509,0.00000000e+00
12510,12511,0.00000000e+00
12512,12513,0.00000000e+00
12514,12515,0.00000000e+00
12516,12517,0.00000000e+00
12518,12519,0.00000000e+00
12520,12521,0.00000000e+00
12522,12523,0.00000000e+00
12524,12525,0.00000000e+00
12526,12527,0.00000000e+00
12528,12529,0.00000000e+00
12530,12531,0.00000000e+00
12532,12533,0.00000000e+00
12534,12535,0.00000000e+00
12536,12537,0.00000000e+00
12538,12539,0.00000000e+00
12540,12541,0.00000000e+00
12542,12543,0.00000000e+00
12544,12545,0.00000000e+00
12546,12547,0.00000000e+00
12548,12549,0.00000000e+00
12550,12551,0.00000000e+00
12552,12553,0.00000000e+00
12554,12555,0.00000000e+00
12556,12557,0.00000000e+00
12558,12559,0.00000000e+00
12560,12561,0.00000000e+00
12562,12563,0.00000000e+00
12564,12565,0.00000000e+00
12566,12567,0.00000000e+00
12568,12569,0.00000000e+00
12570,12571,0.00000000e+00
12572,12573,0.00000000e+00
12574,12575,0.00000000e+00
12576,12577,0.00000000e+00
12578,12579,0.00000000e+00
12580,12581,0.00000000e+00
12582,12583,0.00000000e+00
12584,12585,0.00000000e+00
12586,12587,0.00000000e+00
12588,12589,0.00000000e+00
12590,12591,0.00000000e+00
12592,12593,0.00000000e+00
12594,12595,0.00000000e+00
12596,12597,0.00000000e+00
12598,12599,0.00000000e+00
12600,12601,0.00000000e+00
12602,12603,0.00000000e+00
12604,12605,0.00000000e+00
12606,12607,0.00000000e+00
12608,12609,0.00000000e+00
12610,12611,0.00000000e+00
12612,12613,0.00000000e+00
12614,12615,0.00000000e+00
12616,12617,0.00000000e+00
12618,12619,0.00000000e+00
12620,12621,0.00000000e+00
12622,12623,0.00000000e+00
12624,12625,0.00000000e+00
12626,12627,0.00000000e+00
12628,12629,0.00000000e+00
12630,12631,0.00000000e+00
12632,12633,0.00000000e+00
12634,12635,0.00000000e+00
12636,12637,0.00000000e+00
12638,12639,0.00000000e+00
12640,12641,0.00000000e+00
12642,12643,0.00000000e+00
12644,12645,0.00000000e+00
12646,12647,0.00000000e+00
12648,12649,0.00000000e+00
12650,12651,0.00000000e+00
12652,12653,0.00000000e+00
12654,12655,0.00000000e+00
12656,12657,0.00000000e+00
12658,12659,0.00000000e+00
12660,12661,0.00000000e+00
12662,12663,0.00000000e+00
12664,12665,0.00000000e+00
12666,12667,0.00000000e+00
12668,12669,0.00000000e+00
12670,12671,0.00000000e+00
12672,12673,0.00000000e+00
12674,12675,0.00000000e+00
12676,12677,0.00000000e+00
12678,12679,0.00000000e+00
12680,12681,0.00000000e+00
12682,12683,0.00000000e+00
12684,12685,0.00000000e+00
12686,12687,0.00000000e+00
12688,12689,0.00000000e+00
12690,12691,0.00000000e+00
12692,12693,0.00000000e+00
12694,12695,0.00000000e+00
12696,12697,0.00000000e+00
12698,12699,0.00000000e+00
12700,12701,0.00000000e+00
12702,12703,0.00000000e+00
12704,12705,0.00000000e+00
12706,12707,0.00000000e+00
12708,12709,0.00000000e+00
12710,12711,0.00000000e+00
12712,12713,0.00000000e+00
12714,12715,0.00000000e+00
12716,12717,0.00000000e+00
12718,12719,0.00000000e+00
12720,12721,0.00000000e+00
12722,12723,0.00000000e+00
12724,12725,0.00000000e+00
12726,12727,0.00000000e+00
12728,12729,0.00000000e+00
12730,12731,0.00000000e+00
12732,12733,0.00000000e+00
12734,12735,0.00000000e+00
12736,12737,0.00000000e+00
12738,12739,0.00000000e+00
12740,12741,0.00000000e+00
12742,12743,0.00000000e+00
12744,12745,0.00000000e+00
12746,12747,0.00000000e+00
12748,12749,0.00000000e+00
12750,12751,0.00000000e+00
12752,12753,0.00000000e+00
12754,12755,0.00000000e+00
12756,12757,0.00000000e+00
12758,12759,0.00000000e+00
12760,12761,0.00000000e+00
12762,12763,0.00000000e+00
12764,12765,0.00000000e+00
12766,12767,0.00000000e+00
12768,12769,0.00000000e+00
12770,12771,0.00000000e+00
12772,12773,0.00000000e+00
12774,12775,0.00000000e+00
12776,12777,0.00000000e+00
12778,12779,0.00000000e+00
12780,12781,0.00000000e+00
12782,12783,0.00000000e+00
12784,12785,0.00000000e+00
12786,12787,0.00000000e+00
12788,12789,0.00000000e+00
12790,12791,0.00000000e+00
12792,12793,0.00000000e+00
12794,12795,0.00000000e+00
12796,12797,0.00000000e+00
12798,12799,0.00000000e+00
12800,12801,0.00000000e+00
12802,12803,0.00000000e+00
12804,12805,0.00000000e+00
12806,12807,0.00000000e+00
12808,12809,0.00000000e+00
12810,12811,0.00000000e+00
12812,12813,0.00000000e+00
12814,12815,0.00000000e+00
12816,12817,0.00000000e+00
12818,12819,0.00000000e+00
12820,12821,0.00000000e+00
12822,12823,0.00000000e+00
12824,12825,0.00000000e+00
12826,12827,0.00000000e+00
12828,12829,0.00000000e+00
12830,12831,0.00000000e+00
12832,12833,0.00000000e+00
12834,12835,0.00000000e+00
12836,12837,0.00000000e+00
12838,12839,0.00000000e+00
12840,12841,0.00000000e+00
12842,12843,0.00000000e+00
12844,12845,0.00000000e+00
12846,12847,0.00000000e+00
12848,12849,0.00000000e+00
12850,12851,0.00000000e+00
12852,12853,0.00000000e+00
12854,12855,0.00000000e+00
12856,12857,0.00000000e+00
12858,12859,0.00000000e+00
12860,12861,0.00000000e+00
12862,12863,0.00000000e+00
12864,12865,0.00000000e+00
12866,12867,0.00000000e+00
12868,12869,0.00000000e+00
12870,12871,0.00000000e+00
12872,12873,0.00000000e+00
12874,12875,0.00000000e+00
12876,12877,0.00000000e+00
12878,12879,0.00000000e+00
12880,12881,0.00000000e+00
12882,12883,0.00000000e+00
12884,12885,0.00000000e+00
12886,12887,0.00000000e+00
12888,12889,0.00000000e+00
12890,12891,0.00000000e+00
12892,12893,0.00000000e+00
12894,12895,0.00000000e+00
12896,12897,0.00000000e+00
12898,12899,0.00000000e+00
12900,12901,0.00000000e+00
12902,12903,0.00000000e+00
12904,12905,0.00000000e+00
12906,12907,0.00000000e+00
12908,12909,0.00000000e+00
12910,12911,0.00000000e+00
12912,12913,0.00000000e+00
12914,12915,0.00000000e+00
12916,12917,0.00000000e+00
12918,12919,0.00000000e+00
12920,12921,0.00000000e+00
12922,12923,0.00000000e+00
12924,12925,0.00000000e+00
12926,12927,0.00000000e+00
12928,12929,0.00000000e+00
12930,12931,0.00000000e+00
12932,12933,0.00000000e+00
12934,12935,0.00000000e+00
12936,12937,0.00000000e+00
12938,12939,0.00000000e+00
12940,12941,0.00000000e+00
12942,12943,0.00000000e+00
12944,12945,0.00000000e+00
12946,12947,0.00000000e+00
12948,12949,0.00000000e+00
12950,12951,0.00000000e+00
12952,12953,0.00000000e+00
12954,12955,0.00000000e+00
12956,12957,0.00000000e+00
12958,12959,0.00000000e+00
12960,12961,0.00000000e+00
12962,12963,0.00000000e+00
12964,12965,0.00000000e+00
12966,12967,0.00000000e+00
12968,12969,0.00000000e+00
12970,12971,0.00000000e+00
12972,12973,0.00000000e+00
12974,12975,0.00000000e+00
12976,12977,0.00000000e+00
12978,12979,0.00000000e+00
12980,12981,0.00000000e+00
12982,12983,0.00000000e+00
12984,12985,0.00000000e+00
12986,12987,0.00000000e+00
12988,12989,0.00000000e+00
12990,12991,0.00000000e+00
12992,12993,0.00000000e+00
12994,12995,0.00000000e+00
12996,12997,0.00000000e+00
12998,12999,0.00000000e+00
13000,13001,0.00000000e+00
13002,13003,0.00000000e+00
13004,13005,0.00000000e+00
13006,13007,0.00000000e+00
13008,13009,0.00000000e+00
13010,13011,0.00000000e+00
13012,13013,0.00000000e+00
13014,13015,0.00000000e+00
13016,13017,0.00000000e+00
13018,13019,0.00000000e+00
13020,13021,0.00000000e+00
13022,13023,0.00000000e+00
13024,13025,0.00000000e+00
13026,13027,0.00000000e+00
13028,13029,0.00000000e+00
13030,13031,0.00000000e+00
13032,13033,0.00000000e+00
13034,13035,0.00000000e+00
13036,13037,0.00000000e+00
13038,13039,0.00000000e+00
13040,13041,0.00000000e+00
13042,13043,0.00000000e+00
13044,13045,0.00000000e+00
13046,13047,0.00000000e+00
13048,13049,0.00000000e+00
13050,13051,0.00000000e+00
13052,13053,0.00000000e+00
13054,13055,0.00000000e+00
13056,13057,0.00000000e+00
13058,13059,0.00000000e+00
13060,13061,0.00000000e+00
13062,13063,0.00000000e+00
13064,13065,0.00000000e+00
13066,13067,0.00000000e+00
13068,13069,0.00000000e+00
13070,13071,0.00000000e+00
13072,13073,0.00000000e+00
13074,13075,0.00000000e+00
13076,13077,0.00000000e+00
13078,13079,0.00000000e+00
13080,13081,0.00000000e+00
13082,13083,0.00000000e+00
13084,13085,0.00000000e+00
13086,13087,0.00000000e+00
13088,13089,0.00000000e+00
13090,13091,0.00000000e+00
13092,13093,0.00000000e+00
13094,13095,0.00000000e+00
13096,13097,0.00000000e+00
13098,13099,0.00000000e+00
13100,13101,0.00000000e+00
13102,13103,0.00000000e+00
13104,13105,0.00000000e+00
13106,13107,0.00000000e+00
13108,13109,0.00000000e+00
13110,13111,0.00000000e+00
13112,13113,0.00000000e+00
13114,13115,0.00000000e+00
13116,13117,0.00000000e+00
13118,13119,0.00000000e+00
13120,13121,0.00000000e+00
13122,13123,0.00000000e+00
13124,13125,0.00000000e+00
13126,13127,0.00000000e+00
13128,13129,0.00000000e+00
13130,13131,0.00000000e+00
13132,13133,0.00000000e+00
13134,13135,0.00000000e+00
13136,13137,0.00000000e+00
13138,13139,0.00000000e+00
13140,13141,0.00000000e+00
13142,13143,0.00000000e+00
13144,13145,0.00000000e+00
13146,13147,0.00000000e+00
13148,13149,0.00000000e+00
13150,13151,0.00000000e+00
13152,13153,0.00000000e+00
13154,13155,0.00000000e+00
13156,13157,0.00000000e+00
13158,13159,0.00000000e+00
13160,13161,0.00000000e+00
13162,13163,0.00000000e+00
13164,13165,0.00000000e+00
13166,13167,0.00000000e+00
13168,13169,0.00000000e+00
13170,13171,0.00000000e+00
13172,13173,0.00000000e+00
13174,13175,0.00000000e+00
13176,13177,0.00000000e+00
13178,13179,0.00000000e+00
13180,13181,0.00000000e+00
13182,13183,0.00000000e+00
13184,13185,0.00000000e+00
13186,13187,0.00000000e+00
13188,13189,0.00000000e+00
13190,13191,0.00000000e+00
13192,13193,0.00000000e+00
13194,13195,0.00000000e+00
13196,13197,0.00000000e+00
13198,13199,0.00000000e+00
13200,13201,0.00000000e+00
13202,13203,0.00000000e+00
13204,13205,0.00000000e+00
13206,13207,0.00000000e+00
13208,13209,0.00000000e+00
13210,13211,0.00000000e+00
13212,13213,0.00000000e+00
13214,13215,0.00000000e+00
13216,13217,0.00000000e+00
13218,13219,0.00000000e+00
13220,13221,0.00000000e+00
13222,13223,0.00000000e+00
13224,13225,0.00000000e+00
13226,13227,0.00000000e+00
13228,13229,0.00000000e+00
13230,13231,0.00000000e+00
13232,13233,0.00000000e+00
13234,13235,0.00000000e+00
13236,13237,0.00000000e+00
13238,13239,0.00000000e+00
13240,13241,0.00000000e+00
13242,13243,0.00000000e+00
13244,13245,0.00000000e+00
13246,13247,0.00000000e+00
13248,13249,0.00000000e+00
13250,13251,0.00000000e+00
13252,13253,0.00000000e+00
13254,13255,0.00000000e+00
13256,13257,0.00000000e+00
13258,13259,0.00000000e+00
13260,13261,0.00000000e+00
13262,13263,0.00000000e+00
13264,13265,0.00000000e+00
13266,13267,0.00000000e+00
13268,13269,0.00000000e+00
13270,13271,0.00000000e+00
13272,13273,0.00000000e+00
13274,13275,0.00000000e+00
13276,13277,0.00000000e+00
13278,13279,0.00000000e+00
13280,13281,0.00000000e+00
13282,13283,0.00000000e+00
13284,13285,0.00000000e+00
13286,13287,0.00000000e+00
13288,13289,0.00000000e+00
13290,13291,0.00000000e+00
13292,13293,0.00000000e+00
13294,13295,0.00000000e+00
13296,13297,0.00000000e+00
13298,13299,0.00000000e+00
13300,13301,0.00000000e+00
13302,13303,0.00000000e+00
13304,13305,0.00000000e+00
13306,13307,0.00000000e+00
13308,13309,0.00000000e+00
13310,13311,0.00000000e+00
13312,13313,0.00000000e+00
13314,13315,0.00000000e+00
13316,13317,0.00000000e+00
13318,13319,0.00000000e+00
13320,13321,0.00000000e+00
13322,13323,0.00000000e+00
13324,13325,0.00000000e+00
13326,13327,0.00000000e+00
13328,13329,0.00000000e+00
13330,13331,0.00000000e+00
13332,13333,0.00000000e+00
13334,13335,0.00000000e+00
13336,13337,0.00000000e+00
13338,13339,0.00000000e+00
13340,13341,0.00000000e+00
13342,13343,0.00000000e+00
13344,13345,0.00000000e+00
13346,13347,0.00000000e+00
13348,13349,0.00000000e+00
13350,13351,0.00000000e+00
13352,13353,0.00000000e+00
13354,13355,0.00000000e+00
13356,13357,0.00000000e+00
13358,13359,0.00000000e+00
13360,13361,0.00000000e+00
13362,13363,0.00000000e+00
13364,13365,0.00000000e+00
13366,13367,0.00000000e+00
13368,13369,0.00000000e+00
13370,13371,0.00000000e+00
13372,13373,0.00000000e+00
13374,13375,0.00000000e+00
13376,13377,0.00000000e+00
13378,13379,0.00000000e+00
13380,13381,0.00000000e+00
13382,13383,0.00000000e+00
13384,13385,0.00000000e+00
13386,13387,0.00000000e+00
13388,13389,0.00000000e+00
13390,13391,0.00000000e+00
13392,13393,0.00000000e+00
13394,13395,0.00000000e+00


==> data/sw_beta_4_13397_83_66.csv <==
sin_w,sim,model,beta
3600,0.00005,8.16228E-05,6.16336E-05
3610,0.00013,0.000199705,0.000153567
3620,0.00042,0.000460202,0.00036038
3630,0.00078,0.000998751,0.000796475
3640,0.00192,0.002041186,0.001657683
3650,0.00311,0.003928187,0.003248742
3660,0.00573,0.007117897,0.005994864
3670,0.01044,0.012143011,0.010414991
3680,0.01714,0.019502055,0.017034058
3690,0.02696,0.029483349,0.026225283
3700,0.03831,0.041954442,0.038003829
3710,0.05099,0.056188194,0.051832353
3720,0.06551,0.070817152,0.066527498
3730,0.08001,0.083988033,0.080350292
3740,0.0914,0.093721713,0.091309938
3750,0.09776,0.098392988,0.097622569
3760,0.09967,0.097172964,0.098183898
3770,0.09319,0.090269142,0.092884526
3780,0.08318,0.078867826,0.082644447
3790,0.06877,0.064800772,0.069151924
3800,0.0542,0.050064768,0.054408547
3810,0.03943,0.036366945,0.040248818
3820,0.02741,0.024834405,0.027990589
3830,0.01858,0.015941223,0.01829753
3840,0.01155,0.009617405,0.011241957
3850,0.00651,0.005452666,0.006490926
3860,0.00361,0.002904823,0.003521534
3870,0.0017,0.001453899,0.001794987
3880,0.00077,0.000683589,0.000859484
3890,0.00051,0.000301886,0.000386548
3900,0.00017,0.000125205,0.000163266


==> data/upcm1_p0u_n0_2_p_4801_v_45_t_50.csv <==
upcm1,unsat,tot,frac,p0u
0,344,1047,3.28557784e-01,3.04800809e-01
1,6147,20185,3.04533069e-01,3.04800809e-01
2,58451,191088,3.05885247e-01,3.04800809e-01
3,358695,1176755,3.04817060e-01,3.04800809e-01
4,1617959,5300013,3.05274534e-01,3.04800809e-01
5,5695372,18666671,3.05109143e-01,3.04800809e-01
6,16292398,53387957,3.05169909e-01,3.04800809e-01
7,38919043,127510293,3.05222756e-01,3.04800809e-01
8,79158441,259360265,3.05206509e-01,3.04800809e-01
9,139210818,456112869,3.05211336e-01,3.04800809e-01
10,214081714,701431198,3.05207003e-01,3.04800809e-01
11,290575741,952391555,3.05101131e-01,3.04800809e-01
12,350739092,1149813034,3.05040108e-01,3.04800809e-01
13,378727957,1241937022,3.04949406e-01,3.04800809e-01
14,367640644,1206040782,3.04832680e-01,3.04800809e-01
15,322139331,1057198183,3.04710447e-01,3.04800809e-01
16,255593219,839258543,3.04546461e-01,3.04800809e-01
17,184117757,605035151,3.04309190e-01,3.04800809e-01
18,120714438,396917556,3.04129752e-01,3.04800809e-01
19,72133453,237371823,3.03883806e-01,3.04800809e-01
20,39346363,129588203,3.03626118e-01,3.04800809e-01
21,19601907,64606915,3.03402616e-01,3.04800809e-01
22,8917104,29428157,3.03012656e-01,3.04800809e-01
23,3709800,12255776,3.02698091e-01,3.04800809e-01
24,1409220,4663907,3.02154395e-01,3.04800809e-01
25,489557,1621341,3.01945735e-01,3.04800809e-01
26,155161,514738,3.01436847e-01,3.04800809e-01
27,44670,148415,3.00980359e-01,3.04800809e-01
28,11722,38905,3.01298034e-01,3.04800809e-01
29,2776,9232,3.00693241e-01,3.04800809e-01
30,604,1982,3.04742684e-01,3.04800809e-01
31,115,360,3.19444444e-01,3.04800809e-01
32,22,65,3.38461538e-01,3.04800809e-01
33,2,10,2.00000000e-01,3.04800809e-01
34,1,4,2.50000000e-01,3.04800809e-01
35,0,0,0.00000000e+00,3.04800809e-01
36,0,0,0.00000000e+00,3.04800809e-01
37,0,0,0.00000000e+00,3.04800809e-01
38,0,0,0.00000000e+00,3.04800809e-01
39,0,0,0.00000000e+00,3.04800809e-01
40,0,0,0.00000000e+00,3.04800809e-01
41,0,0,0.00000000e+00,3.04800809e-01
42,0,0,0.00000000e+00,3.04800809e-01
43,0,0,0.00000000e+00,3.04800809e-01
44,0,0,0.00000000e+00,3.04800809e-01

==> data/wef_2_18.csv <==
p,v3,v5,v7,v9,v11,v13,v15,v17,v19,v21
300,9.99999506e-01,9.99999919e-01,9.99999995e-01,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00
400,9.99989770e-01,9.99990303e-01,9.99998571e-01,9.99999897e-01,9.99999994e-01,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00
500,9.99900072e-01,9.99626003e-01,9.99838352e-01,9.99975442e-01,9.99997751e-01,9.99999829e-01,9.99999987e-01,9.99999999e-01,1.00000000e+00,1.00000000e+00
600,9.99455794e-01,9.95119734e-01,9.94999836e-01,9.98252828e-01,9.99686422e-01,9.99962353e-01,9.99996312e-01,9.99999660e-01,9.99999968e-01,9.99999997e-01
700,9.98058784e-01,9.72672566e-01,9.52988057e-01,9.67649700e-01,9.88026820e-01,9.97263051e-01,9.99558749e-01,9.99942946e-01,9.99993406e-01,9.99999260e-01
800,9.94877502e-01,9.15193350e-01,8.20145965e-01,8.15167153e-01,8.78299493e-01,9.46512504e-01,9.83907970e-01,9.96476772e-01,9.99389824e-01,9.99909144e-01
900,9.89108562e-01,8.21456368e-01,6.16179778e-01,5.40215403e-01,5.80764403e-01,6.99595388e-01,8.37455040e-01,9.35357980e-01,9.80799724e-01,9.95523731e-01
1000,9.80209868e-01,7.07057472e-01,4.17639006e-01,2.93503372e-01,2.75497245e-01,3.33873867e-01,4.65040533e-01,6.46327855e-01,8.17216529e-01,9.27308543e-01
1100,9.67991645e-01,5.90469330e-01,2.67938267e-01,1.44586451e-01,1.07903059e-01,1.12561473e-01,1.55075583e-01,2.51730193e-01,4.15648060e-01,6.20799881e-01
1200,9.52582324e-01,4.84022441e-01,1.68692043e-01,6.96053822e-02,4.00644934e-02,3.30648990e-02,3.83618554e-02,5.93237651e-02,1.10849643e-01,2.17551015e-01
1300,9.34334509e-01,3.93035711e-01,1.06518323e-01,3.40753478e-02,1.51837128e-02,9.72135996e-03,8.88053526e-03,1.12997535e-02,1.91926821e-02,4.02908961e-02
1400,9.13723882e-01,3.18195451e-01,6.82472294e-02,1.72734124e-02,6.05774082e-03,3.03180473e-03,2.15932417e-03,2.15768261e-03,2.95990265e-03,5.39760139e-03
1500,8.91267374e-01,2.57925121e-01,4.46147156e-02,9.12856196e-03,2.57175334e-03,1.02318714e-03,5.73800252e-04,4.49197527e-04,4.84008836e-04,7.04702276e-04
1600,8.67467466e-01,2.09884511e-01,2.98185460e-02,5.03494058e-03,1.16366946e-03,3.75390248e-04,1.68533374e-04,1.04512867e-04,8.86595960e-05,1.01632262e-04
1700,8.42779741e-01,1.71723047e-01,2.03780930e-02,2.89358927e-03,5.59704157e-04,1.49389744e-04,5.47283288e-05,2.73261947e-05,1.84631954e-05,1.67447553e-05
1800,8.17597724e-01,1.41383355e-01,1.42276640e-02,1.72771071e-03,2.84860940e-04,6.41390374e-05,1.95513988e-05,8.00670525e-06,4.37833358e-06,3.17903209e-06
1900,7.92249080e-01,1.17178221e-01,1.01348727e-02,1.06816587e-03,1.52601040e-04,2.95086194e-05,7.62651880e-06,2.61030916e-06,1.17617797e-06,6.94619861e-07
2000,7.66998522e-01,9.77697208e-02,7.35466246e-03,6.81493097e-04,8.55849745e-05,1.44441434e-05,3.22082850e-06,9.38196884e-07,3.54728711e-07,1.73406511e-07
2100,7.42054187e-01,8.21150404e-02,5.42880173e-03,4.47230901e-04,4.99946374e-05,7.46976122e-06,1.45999281e-06,3.68100973e-07,1.18837067e-07,4.89371223e-08
2200,7.17575373e-01,6.94077905e-02,4.07011503e-03,3.00992963e-04,3.02750036e-05,4.05453058e-06,7.04480747e-07,1.56121676e-07,4.37386389e-08,1.54280018e-08
2300,6.93680412e-01,5.90258479e-02,3.09513993e-03,2.07191554e-04,1.89251314e-05,2.29613225e-06,3.59062718e-07,7.09175123e-08,1.74993119e-08,5.36943762e-09
2400,6.70454006e-01,5.04887116e-02,2.38443570e-03,1.45528268e-04,1.21664200e-05,1.34946842e-06,1.91960522e-07,3.42066205e-08,7.53523645e-09,2.03997537e-09
2500,6.47953722e-01,4.34240536e-02,1.85881296e-03,1.04081895e-04,8.01749671e-06,8.19239629e-07,1.06975848e-07,1.73838949e-08,3.46027001e-09,8.37331855e-10
2600,6.26215551e-01,3.75420465e-02,1.46485113e-03,7.56592423e-05,5.40058259e-06,5.11666466e-07,6.18045163e-08,9.24355910e-09,1.68047287e-09,3.67805677e-10
2700,6.05258557e-01,3.26158737e-02,1.16591843e-03,5.58104243e-05,3.70947503e-06,3.27631654e-07,3.68440345e-08,5.11125607e-09,8.56638564e-10,1.71400695e-10
2800,5.85088701e-01,2.84670021e-02,9.36506312e-04,4.17187672e-05,2.59267209e-06,2.14449550e-07,2.25723936e-08,2.92355493e-09,4.55321741e-10,8.40725039e-11
2900,5.65701942e-01,2.49540607e-02,7.58594160e-04,3.15633925e-05,1.84063595e-06,1.43125140e-07,1.41635008e-08,1.72197345e-09,2.50887153e-10,4.30998955e-11
3000,5.47086730e-01,2.19644280e-02,6.19278603e-04,2.41441339e-05,1.32527197e-06,9.71930394e-08,9.07610212e-09,1.04043707e-09,1.42601352e-10,2.29501286e-11
3100,5.29225993e-01,1.94078473e-02,5.09203370e-04,1.86557226e-05,9.66459547e-07,6.70347671e-08,5.92539661e-09,6.42824257e-10,8.32602296e-11,1.26258347e-11
3200,5.12098702e-01,1.72115598e-02,4.21503960e-04,1.45489182e-05,7.13029154e-07,4.68862656e-08,3.93320742e-09,4.05042141e-10,4.97627824e-11,7.14394915e-12
3300,4.95681109e-01,1.53165766e-02,3.51088398e-04,1.14434026e-05,5.31674114e-07,3.32127493e-08,2.65002619e-09,2.59704472e-10,3.03577510e-11,4.14175119e-12
3400,4.79947698e-01,1.36748076e-02,2.94140530e-04,9.07212786e-06,4.00335322e-07,2.38008389e-08,1.80969650e-09,1.69134131e-10,1.88581266e-11,2.45271888e-12
3500,4.64871939e-01,1.22468383e-02,2.47772726e-04,7.24514832e-06,3.04169125e-07,1.72381379e-08,1.25108617e-09,1.11709366e-10,1.19052030e-11,1.47987007e-12
3600,4.50426847e-01,1.10001988e-02,2.09780185e-04,5.82573600e-06,2.33040631e-07,1.26077551e-08,8.74674220e-10,7.47300996e-11,7.62569782e-12,9.07834180e-13
3700,4.36585419e-01,9.90800812e-03,1.78465176e-04,4.71437377e-06,1.79936668e-07,9.30507912e-09,6.17872493e-10,5.05799421e-11,4.94927109e-12,5.65268988e-13
3800,4.23320958e-01,8.94790674e-03,1.52510003e-04,3.83787780e-06,1.39943941e-07,6.92567288e-09,4.40669622e-10,3.46048673e-11,3.25111544e-12,3.56746091e-13
3900,4.10607309e-01,8.10121192e-03,1.30884268e-04,3.14191005e-06,1.09580755e-07,5.19542378e-09,3.17103397e-10,2.39127565e-11,2.15943622e-12,2.27936064e-13
4000,3.98419034e-01,7.35224516e-03,1.12776543e-04,2.58576167e-06,8.63536243e-08,3.92628865e-09,2.30096374e-10,1.66785962e-11,1.44915295e-12,1.47297028e-13
4100,3.86731527e-01,6.68779438e-03,9.75435848e-05,2.13867734e-06,6.84591219e-08,2.98781861e-09,1.68274028e-10,1.17346117e-11,9.81870415e-13,9.61934164e-14
4200,3.75521095e-01,6.09668156e-03,8.46722673e-05,1.77723792e-06,5.45808788e-08,2.28857607e-09,1.23972454e-10,8.32398253e-12,6.71270592e-13,6.34399668e-14
4300,3.64765006e-01,5.56941340e-03,7.37508299e-05,1.48347808e-06,4.37497616e-08,1.76384733e-09,9.19723776e-11,5.95039617e-12,4.62826748e-13,4.22264493e-14
4400,3.54441513e-01,5.09789797e-03,6.44469915e-05,1.24351990e-06,3.52465127e-08,1.36741753e-09,6.86838767e-11,4.28483467e-12,3.21672703e-13,2.83518732e-14
4500,3.44529859e-01,4.67521360e-03,5.64911776e-05,1.04657222e-06,2.85332733e-08,1.06600300e-09,5.16147225e-11,3.10695764e-12,2.25271130e-13,1.91934687e-14
4600,3.35010266e-01,4.29541970e-03,4.96635781e-05,8.84191826e-07,2.32049594e-08,8.35442347e-10,3.90196199e-11,2.26779816e-12,1.58902875e-13,1.30954678e-14
4700,3.25863921e-01,3.95340125e-03,4.37840964e-05,7.49733599e-07,1.89544262e-08,6.58064617e-10,2.96663124e-11,1.66574611e-12,1.12861708e-13,9.00169263e-15
4800,3.17072950e-01,3.64474038e-03,3.87044971e-05,6.37938375e-07,1.55473036e-08,5.20854343e-10,2.26780368e-11,1.23091370e-12,8.06899189e-14,6.23186626e-15
4900,3.08620382e-01,3.36561003e-03,3.43022363e-05,5.44621768e-07,1.28036703e-08,4.14160678e-10,1.74263913e-11,9.14849334e-13,5.80533877e-14,4.34381134e-15
5000,3.00490122e-01,3.11268539e-03,3.04755858e-05,4.66437719e-07,1.05846112e-08,3.30782134e-10,1.34578554e-11,6.83710098e-13,4.20203632e-14,3.04762666e-15
5100,2.92666908e-01,2.88307005e-03,2.71397606e-05,4.00697669e-07,8.78228518e-09,2.65312379e-10,1.04429620e-11,5.13688568e-13,3.05923364e-14,2.15168693e-15
5200,2.85136280e-01,2.67423411e-03,2.42238280e-05,3.45231449e-07,7.31253831e-09,2.13669360e-10,8.14085183e-12,3.87921634e-13,2.23970119e-14,1.52833867e-15
5300,2.77884536e-01,2.48396214e-03,2.16682275e-05,2.98279656e-07,6.10937419e-09,1.72753956e-10,6.37438902e-12,2.94389358e-13,1.64855158e-14,1.09191081e-15
5400,2.70898698e-01,2.31030934e-03,1.94227729e-05,2.58409922e-07,5.12079037e-09,1.40200903e-10,5.01255168e-12,2.24468984e-13,1.21973701e-14,7.84498091e-16
5500,2.64166475e-01,2.15156443e-03,1.74450353e-05,2.24451450e-07,4.30562455e-09,1.14195938e-10,3.95789340e-12,1.71938654e-13,9.06989745e-15,5.66695159e-16
5600,2.57676225e-01,2.00621814e-03,1.56990283e-05,1.95443569e-07,3.63115296e-09,9.33406962e-11,3.13755577e-12,1.32283522e-13,6.77699247e-15,4.11510307e-16
5700,2.51416922e-01,1.87293642e-03,1.41541355e-05,1.70595110e-07,3.07125141e-09,7.65523826e-11,2.49678866e-12,1.02208732e-13,5.08745061e-15,3.00338329e-16
5800,2.45378121e-01,1.75053763e-03,1.27842316e-05,1.49252191e-07,2.60498057e-09,6.29888144e-11,1.99424843e-12,7.92974321e-14,3.83641802e-15,2.20276893e-16
5900,2.39549927e-01,1.63797291e-03,1.15669602e-05,1.30872556e-07,2.21549202e-09,5.19921372e-11,1.59856726e-12,6.17676709e-14,2.90570532e-15,1.62326077e-16
6000,2.33922964e-01,1.53430944e-03,1.04831368e-05,1.15005038e-07,1.88917849e-09,4.30463570e-11,1.28583908e-12,4.82991391e-14,2.21012973e-15,1.20172544e-16
6100,2.28488344e-01,1.43871598e-03,9.51625553e-06,1.01273078e-07,1.61501105e-09,3.57451349e-11,1.03776464e-12,3.79089239e-14,1.68798306e-15,8.93633423e-17
6200,2.23237645e-01,1.35045045e-03,8.65207850e-06,8.93614292e-08,1.38401954e-09,2.97672528e-11,8.40276778e-13,2.98618996e-14,1.29434130e-15,6.67410769e-17
6300,2.18162878e-01,1.26884915e-03,7.87829385e-06,7.90053952e-08,1.18888392e-09,2.48578361e-11,6.82517933e-13,2.36059148e-14,9.96342764e-16,5.00555031e-17
6400,2.13256465e-01,1.19331745e-03,7.18422977e-06,6.99820977e-08,1.02361148e-09,2.08139238e-11,5.56074514e-13,1.87243283e-14,7.69837644e-16,3.76949278e-17
6500,2.08511217e-01,1.12332169e-03,6.56061471e-06,6.21033537e-08,8.83280802e-10,1.74733311e-11,4.54401793e-13,1.49015237e-14,5.96998576e-16,2.84994476e-17
6600,2.03920310e-01,1.05838216e-03,5.99937561e-06,5.52098541e-08,7.63838095e-10,1.47060232e-11,3.72389890e-13,1.18974273e-14,4.64607962e-16,2.16304005e-17
6700,1.99477266e-01,9.98066923e-04,5.49346785e-06,4.91663872e-08,6.61934454e-10,1.24073989e-11,3.06034894e-13,9.52871014e-15,3.62824453e-16,1.64786437e-17
6800,1.95175932e-01,9.41986498e-04,5.03673131e-06,4.38579093e-08,5.74795473e-10,1.04930518e-11,2.52188318e-13,7.65484248e-15,2.84290364e-16,1.25997884e-17
6900,1.91010461e-01,8.89789121e-04,4.62376844e-06,3.91863006e-08,5.00116383e-10,8.89466047e-12,2.08366288e-13,6.16770340e-15,2.23482881e-16,9.66824887e-18
7000,1.86975296e-01,8.41156650e-04,4.24984058e-06,3.50676811e-08,4.35977445e-10,7.55675894e-12,1.72602460e-13,4.98380761e-15,1.76240355e-16,7.44448693e-18
7100,1.83065155e-01,7.95800934e-04,3.91077956e-06,3.14301812e-08,3.80775519e-10,6.43418841e-12,1.43335488e-13,4.03846673e-15,1.39414959e-16,5.75155526e-18
7200,1.79275013e-01,7.53460629e-04,3.60291227e-06,2.82120877e-08,3.33168475e-10,5.49007683e-12,1.19321543e-13,3.28138673e-15,1.10616948e-16,4.45822622e-18
7300,1.75600088e-01,7.13898382e-04,3.32299604e-06,2.53602950e-08,2.92029967e-10,4.69423671e-12,9.95668303e-14,2.67333545e-15,8.80255947e-17,3.46680426e-18
7400,1.72035829e-01,6.76898353e-04,3.06816323e-06,2.28290103e-08,2.56412503e-10,4.02188779e-12,8.32750384e-14,2.18361103e-15,7.02488536e-17,2.70428490e-18
7500,1.68577903e-01,6.42264009e-04,2.83587353e-06,2.05786673e-08,2.25517202e-10,3.45263523e-12,6.98061626e-14,1.78811173e-15,5.62188145e-17,2.11591513e-18
7600,1.65222181e-01,6.09816182e-04,2.62387292e-06,1.85750126e-08,1.98668981e-10,2.96965176e-12,5.86444522e-14,1.46785924e-15,4.51135116e-17,1.66048406e-18
7700,1.61964730e-01,5.79391331e-04,2.43015817e-06,1.67883358e-08,1.75296126e-10,2.55901907e-12,4.93731408e-14,1.20786500e-15,3.62982346e-17,1.30686582e-18
7800,1.58801800e-01,5.50840009e-04,2.25294622e-06,1.51928196e-08,1.54913434e-10,2.20919773e-12,4.16545472e-14,9.96257052e-16,2.92813270e-17,1.03147180e-18
7900,1.55729816e-01,5.24025489e-04,2.09064750e-06,1.37659889e-08,1.37108270e-10,1.91059831e-12,3.52143943e-14,8.23605345e-16,2.36807700e-17,8.16366330e-19
8000,1.52745364e-01,4.98822545e-04,1.94184291e-06,1.24882442e-08,1.21529009e-10,1.65523349e-12,2.98292947e-14,6.82398739e-16,1.91988435e-17,6.47867925e-19
8100,1.49845191e-01,4.75116355e-04,1.80526369e-06,1.13424641e-08,1.07875423e-10,1.43643595e-12,2.53168903e-14,5.66638376e-16,1.56028438e-17,5.15507267e-19
8200,1.47026187e-01,4.52801529e-04,1.67977388e-06,1.03136672e-08,9.58906803e-11,1.24862793e-12,2.15279524e-14,4.71520574e-16,1.27103646e-17,4.11248360e-19
8300,1.44285385e-01,4.31781232e-04,1.56435507e-06,9.38872334e-09,8.53546592e-11,1.08713353e-12,1.83400761e-14,3.93188801e-16,1.03780255e-17,3.28904386e-19
8400,1.41619948e-01,4.11966400e-04,1.45809301e-06,8.55610669e-09,7.60783602e-11,9.48024742e-13,1.56526292e-14,3.28539132e-16,8.49281422e-18,2.63698161e-19
8500,1.39027166e-01,3.93275036e-04,1.36016587e-06,7.80568392e-09,6.78992118e-11,8.27995178e-13,1.33826937e-14,2.75067244e-16,6.96541689e-18,2.11930338e-19
8600,1.36504447e-01,3.75631574e-04,1.26983397e-06,7.12853259e-09,6.06771366e-11,7.24256250e-13,1.14617988e-14,2.30747726e-16,5.72506394e-18,1.70728157e-19
8700,1.34049314e-01,3.58966314e-04,1.18643078e-06,6.51678492e-09,5.42912311e-11,6.34451573e-13,9.83328224e-15,1.93938651e-16,4.71553661e-18,1.37854609e-19
8800,1.31659396e-01,3.43214901e-04,1.10935490e-06,5.96349309e-09,4.86369693e-11,5.56586168e-13,8.45015626e-15,1.63305907e-16,3.89206341e-18,1.11563045e-19
8900,1.29332422e-01,3.28317868e-04,1.03806311e-06,5.46251308e-09,4.36238362e-11,4.88967982e-13,7.27337401e-15,1.37763057e-16,3.21890222e-18,9.04860932e-20
9000,1.27066220e-01,3.14220212e-04,9.72064136e-07,5.00840422e-09,3.91733269e-11,4.30159380e-13,6.27042960e-15,1.16423408e-16,2.66745078e-18,7.35505364e-20


==> data/wef_2_18_ex.csv <==
p,v3,v5,v7,v9,v11,v13,v15,v17,v19,v21
300,9.99999115e-01,9.99999912e-01,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00
400,9.99983619e-01,9.99984565e-01,9.99998182e-01,9.99999939e-01,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00
500,9.99861086e-01,9.99457691e-01,9.99761105e-01,9.99966466e-01,9.99997671e-01,9.99999914e-01,1.00000000e+00,1.00000000e+00,1.00000000e+00,1.00000000e+00
600,9.99317170e-01,9.93758157e-01,9.93335447e-01,9.97573869e-01,9.99567450e-01,9.99953403e-01,9.99996517e-01,9.99999822e-01,9.99999996e-01,1.00000000e+00
700,9.97725166e-01,9.68138141e-01,9.44164141e-01,9.59830044e-01,9.84368589e-01,9.96319309e-01,9.99420710e-01,9.99933085e-01,9.99993927e-01,9.99999562e-01
800,9.94271431e-01,9.07552010e-01,8.05130115e-01,7.93877300e-01,8.58578749e-01,9.34327502e-01,9.79328620e-01,9.95387492e-01,9.99225069e-01,9.99896006e-01
900,9.88194731e-01,8.13297352e-01,5.99898282e-01,5.22259818e-01,5.53700147e-01,6.70390205e-01,8.12139863e-01,9.21349029e-01,9.75723816e-01,9.94267717e-01
1000,9.79029379e-01,6.98556456e-01,4.06597647e-01,2.80021263e-01,2.63294217e-01,3.10130237e-01,4.34949782e-01,6.15703248e-01,7.89573570e-01,9.12422055e-01
1100,9.66673935e-01,5.83323268e-01,2.65249566e-01,1.40345988e-01,1.03537534e-01,1.02063763e-01,1.39867218e-01,2.26677346e-01,3.85765544e-01,5.86794466e-01
1200,9.51359137e-01,4.79524861e-01,1.69106889e-01,6.96977069e-02,4.00862912e-02,3.30687736e-02,3.22119082e-02,4.71186275e-02,9.47523309e-02,1.92715673e-01
1300,9.32937343e-01,3.91748488e-01,1.06810705e-01,3.41173633e-02,1.51846747e-02,9.71392157e-03,8.86919318e-03,1.12825495e-02,1.22626466e-02,2.75053332e-02
1400,9.12831858e-01,3.19679282e-01,6.84827818e-02,1.73013492e-02,6.05858902e-03,3.02890618e-03,2.15540299e-03,2.15245384e-03,2.95180424e-03,5.38262652e-03
1500,8.90342877e-01,2.59393565e-01,4.48254731e-02,9.15187364e-03,2.57338131e-03,1.02247432e-03,5.72818995e-04,4.48035379e-04,4.82422135e-04,7.02109498e-04
1600,8.67520538e-01,2.11368214e-01,3.00213075e-02,5.05671025e-03,1.16560426e-03,3.75334769e-04,1.68312673e-04,1.04278307e-04,8.83832330e-05,1.01239654e-04
1700,8.42919532e-01,1.73248941e-01,2.05810835e-02,2.91481244e-03,5.61713734e-04,1.49515571e-04,5.46877246e-05,2.72784593e-05,1.84150333e-05,1.66868829e-05
1800,8.19129087e-01,1.42972603e-01,1.44337642e-02,1.74848934e-03,2.86825892e-04,6.43082576e-05,1.95542504e-05,7.99727277e-06,4.36935804e-06,3.16999131e-06
1900,7.93974367e-01,1.18845018e-01,1.03438473e-02,1.08827058e-03,1.54448770e-04,2.96773867e-05,7.63930006e-06,2.60925721e-06,1.17442850e-06,6.93055942e-07
2000,7.68944960e-01,9.95212376e-02,7.56474883e-03,7.00644106e-04,8.72749944e-05,1.45976520e-05,3.23460960e-06,9.38985725e-07,3.54440967e-07,1.73111853e-07
2100,7.44250814e-01,8.39522485e-02,5.63773024e-03,4.65211633e-04,5.15106065e-05,7.60378078e-06,1.47235540e-06,3.69173893e-07,1.18858643e-07,4.88832436e-08
2200,7.21448875e-01,7.13267474e-02,4.27568257e-03,3.17677010e-04,3.16168851e-05,4.16908998e-06,7.14919961e-07,1.57100788e-07,4.38165319e-08,1.54232230e-08
2300,6.97882237e-01,6.10190892e-02,3.29548128e-03,2.22533207e-04,2.01025548e-05,2.39295292e-06,3.67662633e-07,7.17289807e-08,1.75757472e-08,5.37429849e-09
2400,6.74998080e-01,5.25465261e-02,2.57811361e-03,1.59542235e-04,1.31938967e-05,1.43082056e-06,1.98970882e-07,3.48573276e-08,7.59841494e-09,2.04577328e-09
2500,6.52854212e-01,4.55355381e-02,2.04481133e-03,1.16823185e-04,8.91133443e-06,8.87424397e-07,1.12667970e-07,1.78995282e-08,3.51016141e-09,8.42268382e-10
2600,6.31486474e-01,3.96959139e-02,1.64252354e-03,8.72068942e-05,6.17706174e-06,5.68794061e-07,6.64246688e-08,9.65086574e-09,1.71907159e-09,3.71633387e-10
2700,6.12094984e-01,3.48010331e-02,1.33492171e-03,6.62556209e-05,4.38386931e-06,3.75544144e-07,4.05999797e-08,5.43329015e-09,8.86496425e-10,1.74349669e-10
2800,5.92353435e-01,3.06729470e-02,1.09673440e-03,5.11567116e-05,3.17879515e-06,2.54711347e-07,2.56340916e-08,3.17884043e-09,4.78394500e-10,8.63099107e-11
2900,5.73400098e-01,2.71711076e-02,9.10119250e-04,4.00880685e-05,2.35069840e-06,1.77043776e-07,1.66680566e-08,1.92522903e-09,2.68804356e-10,4.47986446e-11
3000,5.55222610e-01,2.41838422e-02,7.62301904e-04,3.18451415e-05,1.76990999e-06,1.25851566e-07,1.11326018e-08,1.20294529e-09,1.56422312e-10,2.42447178e-11
3100,5.37802996e-01,2.16218893e-02,6.44015563e-04,2.56165366e-05,1.35485027e-06,9.13256717e-08,7.62098726e-09,7.73374926e-10,9.42158558e-11,1.36174184e-11
3200,5.21119270e-01,1.94134766e-02,5.48454347e-04,2.08460933e-05,1.05304389e-06,6.75426701e-08,5.33691953e-09,5.10431185e-10,5.83969129e-11,7.90772332e-12
3300,5.05146695e-01,1.75005584e-02,4.70561375e-04,1.71463814e-05,8.30039842e-07,5.08375342e-08,3.81711823e-09,3.45195624e-10,3.71992998e-11,4.73347757e-12
3400,4.89858764e-01,1.58359224e-02,4.06538031e-04,1.42434216e-05,6.62790079e-07,3.88897505e-08,2.78396862e-09,2.38785371e-10,2.43083050e-11,2.91382153e-12
3500,4.75227963e-01,1.43809564e-02,3.53501385e-04,1.19407282e-05,5.35604239e-07,3.01987815e-08,2.06772062e-09,1.68710533e-10,1.62697699e-11,1.84123997e-12
3600,4.61226355e-01,1.31039124e-02,3.09242163e-04,1.00955339e-05,4.37626436e-07,2.37771048e-08,1.56188288e-09,1.21629546e-10,1.11386997e-11,1.19262003e-12
3700,4.47826027e-01,1.19785515e-02,2.72051798e-04,8.60282711e-06,3.61231783e-07,1.89616406e-08,1.19839610e-09,8.93687462e-11,7.79078810e-12,7.90910937e-13
3800,4.34999423e-01,1.09830798e-02,2.40597507e-04,7.38447599e-06,3.00988700e-07,1.53001067e-08,9.32901383e-10,6.67921487e-11,5.56042032e-12,5.36456860e-13
3900,4.22719586e-01,1.00993089e-02,2.13831144e-04,6.38171838e-06,2.52977412e-07,1.24804257e-08,7.35952862e-10,5.07319351e-11,4.04480301e-12,3.71781991e-13
4000,4.10960336e-01,9.31198895e-03,1.90922030e-04,5.54991072e-06,2.14332758e-07,1.02822800e-08,5.87788664e-10,3.91135239e-11,2.99518785e-12,2.62990112e-13
4100,3.99696392e-01,8.60827755e-03,1.71207015e-04,4.85480902e-06,1.82937692e-07,8.54896681e-09,4.74745328e-10,3.05736148e-11,2.25501403e-12,1.89674298e-13
4200,3.88903451e-01,7.97731320e-03,1.54153016e-04,4.26991006e-06,1.57209332e-07,7.16760636e-09,3.87301348e-10,2.42015067e-11,1.72396196e-12,1.39309210e-13
4300,3.78558237e-01,7.40987226e-03,1.39328685e-04,3.77452479e-06,1.35952105e-07,6.05604864e-09,3.19126756e-10,1.93792657e-11,1.33664476e-12,1.04065299e-13
4400,3.68638517e-01,6.89809106e-03,1.26382808e-04,3.35237224e-06,1.18254896e-07,5.15284107e-09,2.65140524e-10,1.56813003e-11,1.04974248e-12,7.89620946e-14
4500,3.59123113e-01,6.43523997e-03,1.15027717e-04,2.99054274e-06,1.03415206e-07,4.41289661e-09,2.22014532e-10,1.28102612e-11,8.34099765e-13,6.07776483e-14
4600,3.49991885e-01,6.01553885e-03,1.05026458e-04,2.67872297e-06,9.08886808e-08,3.80193590e-09,1.87231346e-10,1.05555166e-11,6.69793608e-13,4.73932720e-14
4700,3.41225709e-01,5.63400573e-03,9.61827968e-05,2.40861824e-06,8.02476436e-08,3.29324804e-09,1.58926077e-10,8.76587195e-12,5.43007697e-13,3.73933820e-14
4800,3.32806452e-01,5.28633210e-03,8.83333834e-05,2.17351247e-06,7.11553616e-08,2.86711995e-09,1.35701768e-10,7.33140517e-12,4.44022857e-13,2.98173324e-14
4900,3.24716936e-01,4.96877978e-03,8.13415747e-05,1.96793415e-06,6.33437357e-08,2.50763368e-09,1.16500790e-10,6.17121607e-12,3.65906972e-13,2.40032243e-14
5000,3.16940899e-01,4.67809531e-03,7.50925280e-05,1.78739815e-06,5.65980000e-08,2.20259870e-09,1.00514242e-10,5.22506129e-12,3.03649419e-13,1.94881956e-14
5100,3.09462954e-01,4.41143855e-03,6.94892920e-05,1.62820717e-06,5.07440033e-08,1.94230764e-09,8.71174375e-11,4.44757411e-12,2.53581736e-13,1.59438816e-14
5200,3.02268552e-01,4.16632303e-03,6.44496655e-05,1.48729659e-06,4.56414034e-08,1.71906591e-09,7.58234906e-11,3.80422388e-12,2.12984938e-13,1.31340747e-14
5300,2.95343937e-01,3.94056580e-03,5.99036661e-05,1.36211281e-06,4.11746722e-08,1.52664943e-09,6.62495855e-11,3.26845982e-12,1.79820065e-13,1.08865778e-14
5400,2.88676110e-01,3.73224524e-03,5.57914785e-05,1.25051801e-06,3.72486851e-08,1.35995371e-09,5.80922279e-11,2.81966999e-12,1.52541045e-13,9.07424871e-15
5500,2.82252781e-01,3.53966535e-03,5.20617841e-05,1.15071172e-06,3.37851823e-08,1.21522785e-09,5.11089173e-11,2.44170730e-12,1.29963202e-13,7.60207052e-15
5600,2.76062338e-01,3.36132554e-03,4.86703925e-05,1.06117423e-06,3.07200432e-08,1.08881522e-09,4.51044506e-11,2.12181407e-12,1.11169799e-13,6.39822114e-15
5700,2.70093804e-01,3.19589486e-03,4.55791192e-05,9.80613266e-07,2.79973810e-08,9.77926142e-10,3.99205982e-11,1.84982969e-12,9.54448686e-14,5.40782827e-15
5800,2.64336806e-01,3.04219010e-03,4.27548586e-05,9.07928634e-07,2.55714905e-08,8.80700474e-10,3.54282566e-11,1.61760109e-12,8.22244105e-14,4.58854971e-15
5900,2.58781535e-01,2.89915701e-03,4.01688126e-05,8.42177232e-07,2.34035980e-08,7.94896695e-10,3.15214352e-11,1.41854014e-12,7.10605670e-14,3.90740852e-15
6000,2.53418717e-01,2.76585415e-03,3.77958583e-05,7.82549293e-07,2.14618039e-08,7.18602664e-10,2.81126129e-11,1.24728841e-12,6.15950521e-14,3.33850081e-15
6100,2.48239582e-01,2.64143908e-03,3.56140054e-05,7.28346752e-07,1.97169602e-08,6.51533504e-10,2.51291255e-11,1.09946097e-12,5.35392548e-14,2.86131726e-15
6200,2.43235830e-01,2.52515641e-03,3.36039579e-05,6.78964435e-07,1.81455849e-08,5.91403713e-10,2.25103343e-11,9.71449120e-13,4.66592002e-14,2.45950099e-15
6300,2.38399611e-01,2.41632743e-03,3.17487296e-05,6.33877094e-07,1.67276742e-08,5.38333604e-10,2.02053931e-11,8.60267173e-13,4.07640812e-14,2.11991906e-15
6400,2.33723492e-01,2.31434120e-03,3.00333323e-05,5.92627425e-07,1.54442066e-08,4.90607077e-10,1.81714741e-11,7.63432684e-13,3.56974388e-14,1.83196173e-15
6500,2.29200434e-01,2.21864671e-03,2.84445062e-05,5.54814300e-07,1.42814734e-08,4.47856346e-10,1.63723505e-11,6.78872081e-13,3.13303253e-14,1.58700880e-15
6600,2.24823770e-01,2.12874615e-03,2.69704877e-05,5.20088111e-07,1.32248250e-08,4.09445121e-10,1.47772570e-11,6.04845838e-13,2.75559637e-14,1.37801967e-15
6700,2.20587184e-01,2.04418897e-03,2.56008195e-05,4.88140261e-07,1.22632147e-08,3.74962589e-10,1.33599684e-11,5.39888766e-13,2.42855467e-14,1.19921595e-15
6800,2.16484686e-01,1.96456671e-03,2.43261802e-05,4.58697625e-07,1.13866468e-08,3.43854039e-10,1.20980503e-11,4.82762077e-13,2.14449103e-14,1.04583380e-15
6900,2.12510598e-01,1.88950844e-03,2.31382470e-05,4.31519918e-07,1.05860120e-08,3.15766640e-10,1.09722475e-11,4.32414676e-13,1.89718812e-14,9.13929450e-16
7000,2.08659533e-01,1.81867679e-03,2.20295671e-05,4.06395203e-07,9.85349892e-09,2.90362356e-10,9.96598155e-12,3.87951743e-13,1.68141525e-14,8.00225265e-16
7100,2.04926378e-01,1.75176446e-03,2.09934566e-05,3.83132772e-07,9.18214990e-09,2.67254581e-10,9.06493562e-12,3.48609103e-13,1.49275693e-14,7.01987382e-16
7200,2.01306279e-01,1.68849105e-03,2.00239076e-05,3.61564845e-07,8.56593035e-09,2.46460096e-10,8.25671157e-12,3.13732210e-13,1.32747405e-14,6.16927732e-16
7300,1.97794625e-01,1.62860043e-03,1.91155069e-05,3.41539961e-07,8.00038567e-09,2.27477608e-10,7.53054392e-12,2.82758843e-13,1.18239088e-14,5.43125229e-16
7400,1.94387036e-01,1.57185820e-03,1.82633734e-05,3.22922865e-07,7.47950036e-09,2.10153177e-10,6.87706108e-12,2.55204799e-13,1.05480251e-14,4.78962061e-16
7500,1.91079347e-01,1.51804963e-03,1.74630933e-05,3.05594147e-07,6.99950837e-09,1.94450724e-10,6.28808522e-12,2.30652010e-13,9.42398945e-15,4.23071940e-16
7600,1.87867599e-01,1.46697771e-03,1.67106680e-05,2.89444486e-07,6.55663147e-09,1.80075820e-10,5.75646368e-12,2.08738643e-13,8.43202437e-15,3.74297886e-16
7700,1.84748023e-01,1.41846147e-03,1.60024724e-05,2.74374987e-07,6.14749491e-09,1.66918665e-10,5.27592677e-12,1.89150815e-13,7.55515596e-15,3.31657663e-16
7800,1.81717034e-01,1.37233443e-03,1.53352079e-05,2.60300687e-07,5.76907833e-09,1.54914635e-10,4.84096719e-12,1.71615643e-13,6.77878300e-15,2.94315343e-16
7900,1.78771219e-01,1.32844329e-03,1.47058784e-05,2.47137662e-07,5.41867344e-09,1.43435966e-10,4.44673759e-12,1.55895391e-13,6.09031758e-15,2.61557865e-16
8000,1.75907325e-01,1.28664668e-03,1.41117466e-05,2.34817113e-07,5.09324032e-09,1.33792741e-10,4.08896328e-12,1.41782526e-13,5.47888464e-15,2.32775617e-16
8100,1.73122253e-01,1.24681410e-03,1.35503185e-05,2.23272385e-07,4.79241057e-09,1.24354000e-10,3.76386757e-12,1.29095534e-13,4.93506980e-15,2.07446315e-16
8200,1.70413050e-01,1.20882495e-03,1.30193100e-05,2.12443751e-07,4.51236497e-09,1.15907760e-10,3.46810785e-12,1.17675359e-13,4.45070737e-15,1.85121573e-16
8300,1.67776898e-01,1.17256764e-03,1.25166290e-05,2.02277643e-07,4.25200294e-09,1.08082428e-10,3.19872062e-12,1.07382381e-13,4.01870137e-15,1.65415685e-16
8400,1.65211111e-01,1.13793880e-03,1.20403604e-05,1.92724907e-07,4.00963891e-09,1.00852083e-10,2.95307417e-12,9.80938249e-14,3.63287432e-15,1.47996235e-16
8500,1.62713123e-01,1.10484260e-03,1.15887432e-05,1.83741517e-07,3.78383841e-09,9.42125005e-11,2.72882769e-12,8.97015521e-14,3.28783889e-15,1.32576199e-16
8600,1.60280484e-01,1.07319007e-03,1.11601607e-05,1.75284567e-07,3.57285406e-09,8.80501424e-11,2.52389595e-12,8.21101613e-14,2.97888893e-15,1.18907311e-16
8700,1.57910856e-01,1.04289857e-03,1.07531196e-05,1.67317846e-07,3.37675543e-09,8.23553487e-11,2.33641863e-12,7.52353578e-14,2.70190659e-15,1.06774456e-16
8800,1.55602003e-01,1.01389122e-03,1.03662498e-05,1.59807080e-07,3.19317771e-09,7.70877241e-11,2.16473365e-12,6.90025482e-14,2.45328310e-15,9.59909336e-17
8900,1.53351789e-01,9.86096462e-04,9.99828038e-06,1.52719011e-07,3.02149514e-09,7.22107942e-11,2.00735403e-12,6.33456273e-14,2.22985092e-15,8.63944370e-17
9000,1.51158171e-01,9.59447613e-04,9.64804430e-06,1.46025988e-07,2.86081322e-09,6.76915822e-11,1.86294758e-12,5.82059297e-14,2.02882568e-15,7.78436469e-17
